A Model Order Reduction Algorithm for Estimating the Absorption Spectrum

The ab initio description of the spectral interior of the absorption spectrum poses both a theoretical and computational challenge for modern electronic structure theory. Due to the often spectrally dense character of this domain in the quantum propagator's eigenspectrum for medium-to-large sized systems, traditional approaches based on the partial diagonalization of the propagator often encounter oscillatory and stagnating convergence. Electronic structure methods which solve the molecular response problem through the solution of spectrally shifted linear systems, such as the complex polarization propagator, offer an alternative approach which is agnostic to the underlying spectral density or domain location. This generality comes at a seemingly high computational cost associated with solving a large linear system for each spectral shift in some discretization of the spectral domain of interest. We present a novel, adaptive solution based on model order reduction techniques via interpolation. Model order reduction reduces the computational complexity of mathematical models and is ubiquitous in the simulation of dynamical systems. The efficiency and effectiveness of the proposed algorithm in the ab initio prediction of X-Ray absorption spectra is demonstrated using a test set of challenging water clusters which are spectrally dense in the neighborhood of the oxygen K-edge. Based on a single, user defined tolerance we automatically determine the order of the reduced models and approximate the absorption spectrum up to the given tolerance. We also illustrate that the automatically determined model order increases logarithmically with the problem dimension, compared to a linear increase of the number of eigenvalues within the energy window. Furthermore, we observed that the computational cost of the proposed algorithm only scales quadratically with respect to the problem dimension.

==> fig/O_log10.dat <==
1000	300
1098.5	304.08
1206.8	308.16
1325.7	312.24
1456.3	316.33
1599.9	320.41
1757.5	324.49
1930.7	328.57
2121	332.65
2330	336.73
2559.5	340.82
2811.8	344.9
3088.8	348.98
3393.2	353.06
3727.6	357.14
4094.9	361.22
4498.4	365.31
4941.7	369.39
5428.7	373.47
5963.6	377.55
6551.3	381.63
7196.9	385.71
7906	389.8
8685.1	393.88
9541	397.96
10481	402.04
11514	406.12
12649	410.2
13895	414.29
15264	418.37
16768	422.45
18421	426.53
20236	430.61
22230	434.69
24421	438.78
26827	442.86
29471	446.94
32375	451.02
35565	455.1
39069	459.18
42919	463.27
47149	467.35
51795	471.43
56899	475.51
62506	479.59
68665	483.67
75431	487.76
82864	491.84
91030	495.92
1e+05	500


==> fig/O_log10_damping.dat <==
0.01	200
0.010985	195.92
0.012068	191.84
0.013257	187.76
0.014563	183.67
0.015999	179.59
0.017575	175.51
0.019307	171.43
0.02121	167.35
0.0233	163.27
0.025595	159.18
0.028118	155.1
0.030888	151.02
0.033932	146.94
0.037276	142.86
0.040949	138.78
0.044984	134.69
0.049417	130.61
0.054287	126.53
0.059636	122.45
0.065513	118.37
0.071969	114.29
0.07906	110.2
0.086851	106.12
0.09541	102.04
0.10481	97.959
0.11514	93.878
0.12649	89.796
0.13895	85.714
0.15264	81.633
0.16768	77.551
0.18421	73.469
0.20236	69.388
0.2223	65.306
0.24421	61.224
0.26827	57.143
0.29471	53.061
0.32375	48.98
0.35565	44.898
0.39069	40.816
0.42919	36.735
0.47149	32.653
0.51795	28.571
0.56899	24.49
0.62506	20.408
0.68665	16.327
0.75431	12.245
0.82864	8.1633
0.9103	4.0816
1	-0


==> fig/abstract_graphic_oscstr.dat <==
1.2201	5.109e-27
1.3704	1.0815e-26
1.3942	3.6047e-27
1.4451	5.5005e-27
1.4589	1.2626e-26
1.4652	5.1705e-27
1.512	1.5515e-25
1.5248	1.2036
1.5564	6.5317e-27
1.6063	1.1833e-25
1.6106	1.5471e-26
1.6365	3.3843e-26
1.6673	1.1081
1.6887	1.4718e-23
1.6937	1.1193
1.7496	1.0632
1.7574	1.0553
1.7614	0.94061
1.803	0.8733
1.8097	9.6959e-26
1.8237	2.3753e-26
1.8463	1.3834
1.8772	2.1418e-26
1.8924	0.96019
1.9016	1.255
1.905	3.0924e-24
1.9356	0.95179
1.9508	4.9202e-26
1.9664	1.1832
1.9954	1.858e-26
2.0593	9.6657e-26
2.1012	1.2101
2.1188	1.183
2.1673	1.0015e-24
2.1763	1.0101
2.2041	1.1339
2.247	1.1526
2.2884	1.1766
2.3497	1.1516
2.437	0.97882
2.6401	7.5592e-27
2.6449	3.4351e-25
2.6497	0.014373
2.8063	0.59775
2.8266	8.8875e-26
2.8442	2.4281e-25
2.8547	0.019258
2.8612	1.5963e-25
2.898	1.7684e-24
2.9029	0.021433
2.9316	5.7247e-25
2.9326	0.23606
2.9438	1.1026e-25
2.9516	0.018386
2.9833	0.51213
3.0134	2.2992e-26
3.0269	7.0787e-28
3.028	1.9565e-25
3.0337	0.012277
3.0366	5.0845e-26
3.055	3.2642e-26
3.0595	4.9466e-26
3.0698	1.4666e-25
3.0734	0.078895
3.0761	0.019372
3.0854	0.63702
3.0904	3.5901e-24
3.101	0.010047
3.1218	7.6773e-27
3.1249	2.6533e-26
3.1278	0.014909
3.1423	5.0664e-26
3.1463	9.5857e-27
3.1483	1.086e-25
3.151	0.021123
3.1538	0.029343
3.1564	0.56189
3.1581	9.0835e-25
3.1597	7.4961e-24
3.1598	0.0027983
3.1732	0.40633
3.1818	0.15445
3.184	1.675e-23
3.1842	0.00089154
3.1862	0.49119
3.2011	1.2105e-24
3.2014	0.60447
3.2141	0.043591
3.2503	7.7367e-25
3.2515	8.0649e-26
3.2547	0.016556
3.2613	0.033195
3.2651	9.9147e-26
3.2683	0.42357
3.2845	0.10405
3.3136	1.8852e-24
3.3151	0.51662
3.3155	5.4737e-23
3.316	0.0071238
3.3233	1.623e-25
3.3281	0.039122
3.3284	0.019088
3.3305	2.1723e-25
3.3336	1.8855e-25
3.3341	1.7249e-24
3.3347	0.022662
3.3404	0.014047
3.349	5.3842e-21
3.349	0.11743
3.3574	0.053627
3.4021	5.8382e-27
3.4087	0.018098
3.4123	1.9755e-25
3.4192	0.013813
3.4351	3.6096e-26
3.4418	2.0841e-25
3.4448	1.0646e-25
3.4521	0.025299
3.4533	3.9119e-26
3.4572	2.3546e-25
3.4588	0.07223
3.4601	0.046506
3.4613	0.020894
3.4696	0.038253
3.4768	1.6661e-26
3.4887	3.6145e-21
3.4887	0.03008
3.4994	0.036771
3.5003	5.8355e-25
3.5063	0.028074
3.5163	9.5265e-26
3.5247	1.569e-24
3.5252	0.023476
3.5301	0.013731
3.5505	1.1634e-25
3.5516	2.0559e-26
3.5526	0.0028725
3.5619	0.020504
3.5654	1.715e-25
3.5719	2.8918e-24
3.5741	0.011245
3.5766	7.5171e-25
3.5817	8.1588e-26
3.5823	0.029031
3.5847	5.0874e-26
3.5923	2.1e-25
3.5928	0.026355
3.5935	4.2622e-25
3.6031	0.0033954
3.6037	0.039249
3.6109	2.4703e-25
3.6187	0.085761
3.6202	7.0325e-25
3.6209	4.9864e-25
3.627	0.093965
3.6273	0.03667
3.6282	2.119e-24
3.6353	0.22738
3.6375	1.1812e-24
3.639	2.7153e-25
3.6438	0.029945
3.6498	0.03524
3.6547	0.045824
3.6567	0.094296
3.6603	4.2933e-25
3.6616	1.4325e-25
3.6693	0.072794
3.6798	5.7584e-25
3.6815	0.0057683
3.6818	1.3387e-25
3.6839	0.0059919
3.6909	3.4264e-25
3.6989	0.011593
3.6996	0.12891
3.7098	4.9035e-25
3.7124	0.0056371
3.7131	5.7999e-26
3.7264	6.9088e-25
3.7274	0.0042256
3.7284	0.037316
3.7398	7.4276e-26
3.7539	0.016898
3.7645	5.6244e-26
3.7726	2.6432e-27
3.774	3.8661e-25
3.7753	0.013036
3.7767	7.8141e-25
3.7822	0.042268
3.7855	0.036421
3.8035	0.13718
3.8089	5.6285e-26
3.8196	2.2985e-25
3.82	4.5366e-26
3.8256	0.019368
3.8267	1.5683e-24
3.8276	1.915e-24
3.829	0.0037088
3.8338	0.10594
3.8359	0.037919
3.8388	0.02297
3.8395	4.9016e-25
3.8406	1.1337e-25
3.8449	2.0287e-25
3.8495	0.019679
3.8518	0.068186
3.8858	1.7719e-26
3.8916	0.032426
3.9004	3.22e-26
3.9016	1.4649e-25
3.9023	0.0078742
3.9109	0.01472
3.9144	6.1979e-26
3.9161	7.0503e-26
3.9208	0.011125
3.9245	6.0119e-25
3.9252	3.4989e-24
3.9258	0.0018671
3.9272	0.014987
3.9282	2.0628e-25
3.9373	0.0089898
3.9431	0.12392
3.9567	2.0127e-24
3.9568	0.15533
3.9604	4.0428e-25
3.961	0.0027322
3.9621	0.01686
3.9624	1.4553e-23
3.9733	7.2867e-26
3.9881	1.1942e-25
3.9944	1.6601e-27
3.9982	0.10789
3.9997	1.009e-23
4.0016	0.0079974
4.0025	1.3493e-25
4.005	3.5799e-26
4.0096	1.9343e-26
4.0168	0.014275
4.0193	0.058762
4.0212	3.3966e-25
4.0219	0.014944
4.0307	4.4338e-25
4.0324	0.0088448
4.0388	0.019282
4.045	0.076795
4.0458	1.184e-24
4.0496	6.5637e-25
4.052	0.0058022
4.0529	1.3085e-24
4.0575	0.023502
4.065	2.9897e-24
4.0657	0.018797
4.0663	3.3588e-25
4.0678	0.0093277
4.0736	0.29308
4.0768	1.0238e-24
4.0793	0.0060596
4.0912	5.7489e-25
4.0937	1.6638e-25
4.0944	0.012678
4.1015	4.9706e-27
4.107	1.5936e-26
4.1152	3.3303e-26
4.1235	5.435e-26
4.1364	0.024213
4.1365	0.018986
4.1371	0.18555
4.1527	7.6002e-28
4.166	9.891e-28
4.1694	0.010482
4.1749	0.097527
4.1762	2.2715e-23
4.1786	2.1207e-26
4.189	8.0734e-25
4.1908	0.073573
4.1993	2.5626e-25
4.2016	0.049407
4.2045	2.1022e-25
4.2201	0.11125
4.2256	0.14333
4.2262	1.159e-23
4.2271	0.030933
4.2344	1.3068e-26
4.2396	0.011924
4.244	3.6378e-25
4.2622	7.2063e-25
4.2636	0.013569
4.2654	0.012301
4.2672	5.7314e-26
4.2792	5.9829e-26
4.2822	0.0037713
4.2972	4.563e-26
4.2993	2.1271e-26
4.308	0.0394
4.3134	3.4738e-25
4.3277	0.29575
4.3408	0.18958
4.342	7.9912e-25
4.345	2.5342e-25
4.3494	4.1013e-25
4.3504	0.028959
4.3625	0.41861
4.3625	0.092774
4.3641	0.20509
4.3667	6.4438e-24
4.3725	2.3973e-23
4.3727	0.00036154
4.3731	1.586
4.3764	0.16017
4.3844	2.8479e-25
4.3878	0.1886
4.3922	0.21433
4.4001	5.6577e-25
4.4059	6.712e-21
4.406	1.3969
4.4107	9.4077e-24
4.4321	2.0028e-25
4.4373	3.7472e-25
4.4402	1.3934e-22
4.4405	1.6735
4.4418	8.6301e-22
4.4424	0.55305
4.4497	8.2058e-24
4.4506	0.0010678
4.4508	1.259e-24
4.4525	0.0043623
4.455	2.3509e-25
4.4572	0.011272
4.4651	9.5938e-27
4.4689	0.085625
4.4711	0.11679
4.4833	0.19315
4.4925	3.8321e-25
4.4994	0.81889
4.4994	1.362
4.5012	0.012086
4.503	0.066558
4.5113	2.6011e-25
4.5241	1.0589e-25
4.5267	1.8422e-24
4.528	0.026929
4.5324	3.1623e-25
4.5369	0.010775
4.5383	2.6165e-24
4.5489	2.2089e-24
4.55	0.0042325
4.556	3.6558e-25
4.5629	4.1546e-25
4.5636	0.0081864
4.5721	0.33202
4.5725	7.855e-23
4.5772	0.26825
4.5813	0.33816
4.6025	1.2723e-26
4.6318	1.2134e-25
4.6379	8.6172e-23
4.6387	1.4512
4.6423	0.024856
4.6442	3.8323e-23
4.6447	0.054537
4.6478	0.013329
4.6492	0.7705
4.6764	1.1731
4.6865	1.5636e-25
4.6928	9.7023e-26
4.7088	0.2065
4.7238	0.80888
4.7261	2.4975e-24
4.7277	0.0076749
4.7368	2.3433e-23
4.737	0.0021753
4.7414	0.40464
4.7455	1.8838e-24
4.7489	1.0595
4.7567	1.4286e-24
4.7574	0.0025096
4.7707	0.59156
4.8031	1.7139e-24
4.8103	0.13647
4.8292	1.2904e-26
4.8335	1.3665e-23
4.8336	0.00031527
4.8377	0.061912
4.8383	2.3285e-23
4.8449	9.1035e-25
4.8476	0.011684
4.859	0.12699
4.8778	1.057e-24
4.8868	1.0396e-25
4.8873	8.8234e-26
4.8878	0.0018177
4.8886	1.7083e-24
4.8898	0.0043864
4.8997	0.32327
4.9031	0.21076
4.9268	1.1217e-24
4.9288	0.013145
4.999	2.7828e-26
5	0.0061249
5.0342	2.5379e-24
5.0346	0.0017929
5.0445	1.1695e-25
5.0493	0.015866
5.0571	8.1327e-25
5.0572	1.4163e-25
5.0597	0.010513
5.0803	1.2174e-23
5.0805	0.0012203
5.0835	0.056107
5.1788	4.8524e-26
5.179	0.00091215
5.1818	4.949e-27
5.1838	6.5486e-26
5.2139	4.3707e-25
5.215	0.0021807
5.2232	1.4578e-26
5.2842	2.0393e-27
5.3077	0.0032898
5.3106	2.737e-25
5.324	0.77446
5.3495	9.1712e-26
5.3622	3.6117e-27
5.3761	0.013508
5.3766	0.01406
5.3873	1.0772
5.3904	0.84655
5.3952	6.8373e-26
5.4101	1.7691e-26
5.4177	1.7843e-27
5.4301	1.1418e-25
5.4382	0.00081196
5.439	4.9617e-25
5.4591	6.0587e-26
5.4725	0.821
5.4735	1.3299e-24
5.4941	4.6325e-27
5.5797	1.0356
5.5955	9.7026e-27
5.6124	9.3802e-26
5.6148	0.001216
5.6252	1.0666
5.6333	9.2413e-26
5.6519	1.1967
5.6546	6.9465e-25
5.6564	0.96846
5.6628	1.0431e-25
5.6726	0.029885
5.6771	0.90126
5.6978	9.2745e-26
5.7029	3.2746e-26
5.7116	6.8527e-23
5.712	0.0067698
5.7298	1.0384
5.7361	0.88819
5.7397	0.44341
5.7522	1.1249e-25
5.784	1.8784e-26
5.8051	0.82266
5.817	0.0075675
5.8325	0.13508
5.8444	0.7742
5.8512	0.48003
5.8549	0.63869
5.904	4.0803e-26
5.9234	5.2257e-27
5.9426	8.6646e-26
5.9473	8.7831e-26
5.964	1.5072e-26
5.9866	9.9498e-27
5.9948	1.6558e-23
5.9959	0.14536
6.0121	0.0020992
6.0433	0.23006
6.0516	0.49968
6.0708	0.51704
6.0723	1.1834e-24
6.0855	3.8463e-27
6.1106	0.38898
6.1147	4.3907e-28
6.1247	2.612e-26
6.1277	1.214e-25
6.1347	4.5704e-26
6.165	1.2342e-24
6.1673	0.033366
6.1681	1.0879e-23
6.1693	1.0867e-23
6.1711	0.82498
6.1734	0.26906
6.1747	0.244
6.1951	0.055061
6.2037	1.0027
6.2145	0.20627
6.2239	0.63854
6.2508	0.20912
6.2667	0.26091
6.2929	1.8308e-24
6.3012	0.076829
6.3483	3.4931e-27
6.4244	1.3622e-25
6.4391	0.06526
6.4418	1.6662e-23
6.4421	0.0020849
6.4425	0.46177
6.4545	3.1738e-26
6.5047	4.6532e-27
6.5106	9.865e-27
6.5397	0.23477
6.5465	0.010591
6.5629	0.19672
6.5967	2.9944e-25
6.5971	1.3776e-25
6.5995	0.010959
6.6054	4.652e-26
6.6074	0.010388
6.6102	2.1651e-23
6.6104	0.025715
6.618	0.035858
6.6304	1.9862e-26
6.6426	3.4371e-27
6.6604	1.0654e-25
6.6613	0.0015329
6.6637	0.14661
6.6657	4.3373e-25
6.6678	0.0056998
6.6724	1.3202e-25
6.677	3.4872e-25
6.6779	0.0023654
6.6782	0.0064189
6.7082	8.8603e-27
6.7277	0.0047207
6.7406	9.3076e-26
6.7436	0.0064118
6.7483	0.19997
6.766	1.1712e-27
6.7938	0.12658
6.7968	6.6127e-26
6.8008	0.0083681
6.8221	1.723e-25
6.823	0.0064416
6.8263	1.0166e-25
6.8295	0.014608
6.8369	5.7283e-25
6.8377	0.0060882
6.8492	9.1921e-23
6.8494	0.00072387
6.8643	7.8464e-26
6.8735	0.017428
6.8765	7.3104e-25
6.8803	0.010242
6.9031	9.9132e-25
6.9042	4.7819e-26
6.9049	0.0075876
6.9108	0.0050905
6.9113	1.3371e-24
6.92	3.1365e-25
6.9212	0.0053089
6.9301	0.032648
6.9313	4.7685e-23
6.937	9.8652e-26
6.9434	1.5051e-24
6.9443	0.06793
6.946	0.0061154
6.9599	2.3067e-25
6.9605	0.0027865
6.9765	0.15355
6.9822	1.764e-25
6.9999	0.10045
7.0032	1.5564e-24
7.0038	0.0035787
7.018	3.9883e-25
7.0191	0.0029759
7.0193	2.0502e-25
7.0222	0.0053894
7.0228	1.2324e-25
7.0246	2.0797e-24
7.0253	2.293e-25
7.0261	0.000778
7.0263	0.011606
7.0398	0.065452
7.0411	8.6967e-25
7.0426	8.5428e-25
7.0432	0.0017389
7.0528	0.048632
7.0724	3.2562e-25
7.0759	0.020111
7.0918	2.3915e-25
7.0952	0.014559
7.1035	1.3838e-25
7.1052	1.9662e-25
7.1073	0.024231
7.1107	0.0029497
7.1238	4.4542e-25
7.1242	0.0020489
7.1316	1.7518e-24
7.134	0.012647
7.1363	1.2311e-25
7.1379	8.1878e-26
7.1416	1.004e-24
7.1423	0.026192
7.1424	0.021991
7.1428	9.5447e-23
7.1452	0.011142
7.1468	0.0039668
7.1498	3.5714e-26
7.1624	1.5016e-26
7.1638	0.029128
7.1679	1.9541e-26
7.1693	6.4306e-25
7.1701	0.0022413
7.1772	6.0195e-25
7.1777	0.002454
7.1779	1.7588e-24
7.1791	0.0015135
7.1801	1.0562e-24
7.1813	0.026145
7.1824	0.0023552
7.1891	6.8984e-26
7.1912	3.2988e-26
7.1993	0.0045728
7.1998	0.031831
7.2019	5.1714e-24
7.2032	0.0024228
7.2054	6.7634e-24
7.2066	0.0054279
7.2072	2.0338e-24
7.2073	2.8095e-25
7.2095	0.0086071
7.2115	7.1313e-25
7.2127	0.019375
7.2142	0.017089
7.2194	0.009093
7.229	5.6885e-25
7.2307	0.0070587
7.2313	1.9691e-25
7.2333	1.3793e-24
7.2341	0.0051829
7.2357	0.01297
7.2377	6.4878e-26
7.2378	7.6664e-26
7.2393	3.1127e-25
7.2427	0.0066327
7.2427	0.0054729
7.2555	2.029e-25
7.2612	1.0486e-24
7.2617	0.09047
7.2627	0.0060644
7.2639	0.012383
7.2742	1.2688e-25
7.2773	0.0027311
7.2925	3.3022e-26
7.2941	8.2646e-26
7.2947	3.5211e-26
7.2965	3.596e-23
7.2965	1.8842e-22
7.2967	0.011962
7.2991	0.0068774
7.3004	4.2939e-25
7.301	8.5597e-25
7.3029	2.1481e-24
7.3043	0.0088306
7.3082	0.020471
7.3096	0.017571
7.3098	0.042598
7.3104	0.0073056
7.3112	0.0057002
7.3269	3.4061e-24
7.3272	0.0014489
7.3317	3.1442e-25
7.3384	0.031073
7.3405	1.6609e-24
7.3418	0.0015278
7.3474	3.285e-25
7.3482	0.0046832
7.349	1.4116e-24
7.351	2.4431e-26
7.3534	0.0017039
7.3607	5.6184e-24
7.3609	0.0013399
7.3615	0.055918
7.3646	9.6997e-26
7.3755	3.0597e-26
7.3763	0.014676
7.3772	3.4125e-24
7.3807	0.0046056
7.3852	0.034264
7.3938	1.5001e-25
7.3989	3.2105e-24
7.3989	0.027765
7.4116	3.9833e-24
7.4119	0.034146
7.4121	2.9485e-25
7.4135	5.0129e-25
7.4157	0.01785
7.42	1.196e-25
7.4251	0.02746
7.4258	5.9675e-25
7.4273	0.013949
7.4351	0.010946
7.4443	1.1804e-25
7.4456	0.0024443
7.4509	6.2875e-27
7.4573	0.0328
7.4638	7.0074e-26
7.465	6.6705e-26
7.4658	2.4069e-25
7.4666	0.011112
7.4676	0.0029415
7.4681	1.0908e-24
7.4698	0.02387
7.4699	0.0079849
7.4705	5.336e-25
7.4722	0.0086747
7.4765	1.5377e-25
7.4769	0.00029293
7.4911	1.6306e-26
7.4921	1.6347e-25
7.4944	0.00034813
7.4962	9.4487e-27
7.4977	0.022036
7.4992	5.7272e-25
7.5007	0.0085524
7.5008	3.9012e-23
7.5012	0.0046473
7.5017	0.0045377
7.5044	6.315e-27
7.5123	1.7738e-25
7.5141	0.007289
7.515	0.0029712
7.5151	5.8758e-23
7.5187	4.0087e-24
7.52	0.0061458
7.5233	9.7859e-26
7.5305	0.023777
7.531	0.032564
7.5357	3.572e-26
7.5365	9.361e-26
7.5366	1.4526e-25
7.5384	0.016927
7.5393	1.5118e-25
7.5447	0.0027181
7.5476	0.0071335
7.551	0.0058547
7.5548	0.003395
7.5575	3.7577e-26
7.5631	2.5135e-25
7.565	1.2424e-25
7.5652	6.5548e-22
7.5652	0.0083665
7.5679	0.010113
7.5698	3.8983e-26
7.5707	0.0021495
7.5721	1.0154e-23
7.5724	0.0014188
7.577	3.6046e-25
7.5803	0.0049474
7.5807	0.0095115
7.5831	2.7936e-26
7.5868	0.013035
7.5945	2.2806e-24
7.5962	0.064119
7.5971	3.9253e-25
7.598	0.0016759
7.5991	1.1574e-24
7.6001	1.2185e-22
7.6001	0.0042011
7.604	5.1551e-25
7.606	1.4279e-24
7.6066	0.013014
7.6083	0.005985
7.6091	0.026085
7.6113	1.407e-25
7.6184	0.017926
7.6235	1.0751e-25
7.6277	0.01652
7.6337	1.7901e-27
7.6408	0.0017191
7.6456	9.4393e-28
7.6498	1.6829e-26
7.6527	1.836e-24
7.6536	0.010144
7.655	3.2048e-26
7.6554	0.0126
7.662	1.9112e-25
7.665	0.014128
7.6657	0.0091792
7.6719	8.2981e-24
7.6725	0.0019105
7.6748	3.3567e-26
7.6785	0.0046775
7.6832	0.018882
7.6841	4.361e-24
7.6851	1.5858e-26
7.6882	7.4291e-27
7.689	2.773e-25
7.6898	0.0015619
7.6899	0.0040546
7.6906	0.0046899
7.6977	7.3505e-26
7.6979	0.0075991
7.6987	0.0095301
7.7052	0.025158
7.7091	3.2951e-26
7.7091	5.6294e-26
7.7116	0.010184
7.7214	6.19e-26
7.7224	0.0031339
7.7231	1.2698e-25
7.7258	1.7741e-25
7.7263	2.1904e-25
7.7271	0.00067568
7.7286	0.0054031
7.7384	8.3003e-27
7.7455	0.012814
7.7558	3.6699e-26
7.7577	1.408e-25
7.759	0.0043709
7.7599	1.2684e-25
7.76	1.1029e-25
7.7608	3.7769e-25
7.7618	4.1434e-25
7.7623	0.02029
7.7644	0.0059575
7.766	0.0052796
7.7679	0.0058152
7.7688	0.030075
7.7693	2.2617e-25
7.7747	0.033742
7.7771	0.0086362
7.7771	1.3114e-21
7.7771	0.0082292
7.78	4.9833e-26
7.7832	0.0063178
7.7845	1.2326e-25
7.7885	5.7615e-25
7.7887	0.0011763
7.8007	7.5688e-26
7.8018	0.0022493
7.8037	1.7604e-25
7.8046	0.0009994
7.8123	0.011649
7.8124	5.2392e-25
7.8153	3.9231e-26
7.8186	0.021208
7.8227	5.249e-26
7.8279	0.03403
7.8303	2.4865e-26
7.8315	0.0050082
7.8321	1.3267e-24
7.8371	0.01256
7.8391	0.013843
7.8397	1.9294e-24
7.8403	0.00088495
7.8438	2.8054e-26
7.846	0.0014737
7.8463	1.759e-25
7.847	0.0029744
7.8511	6.5631e-27
7.8526	6.4764e-27
7.8586	4.4215e-26
7.8632	0.0096908
7.8702	8.4637e-27
7.8726	0.011458
7.876	0.011485
7.8763	0.0049252
7.8783	2.9206e-24
7.8808	5.1171e-26
7.8839	0.0079176
7.8849	0.0012496
7.8851	1.504e-26
7.8864	0.0047583
7.8879	4.3652e-25
7.8888	1.0396e-25
7.8926	0.0065183
7.8929	0.019549
7.8971	0.013625
7.9012	1.2077e-24
7.9023	1.1848e-25
7.9026	0.0030816
7.9037	9.5372e-27
7.9053	0.014208
7.9074	8.6058e-25
7.9083	0.0051486
7.9144	1.1317e-26
7.9199	0.0088837
7.9218	1.8561e-24
7.9222	0.0013969
7.9357	2.3628e-25
7.9383	3.67e-24
7.9388	0.01198
7.9498	1.698e-23
7.95	0.032125
7.9571	4.4158e-26
7.9591	0.0049227
7.9611	0.0026229
7.9612	3.3103e-24
7.9659	2.1867e-24
7.9663	0.0012832
7.9698	4.4307e-26
7.9726	6.9262e-25
7.975	0.001904
7.9821	5.4791e-24
7.9828	0.024147
7.9913	0.01239
7.9921	1.0386e-24
7.9942	0.0062905
7.9974	1.8883e-25
7.9981	0.0035344
7.9995	0.0063227
8.0011	3.9778e-25
8.0037	0.0070468
8.0058	0.034939
8.007	1.2039e-25
8.0086	0.0042688
8.0111	6.0676e-26
8.0141	6.9078e-26
8.0154	0.0012449
8.0246	5.3368e-27
8.0297	0.010204
8.0329	0.014665
8.0344	4.0536e-25
8.0364	2.2239e-25
8.0385	2.6867e-26
8.0436	0.0022482
8.047	0.035252
8.0484	0.0034588
8.049	2.946e-24
8.0496	1.0246e-24
8.0508	0.00050781
8.0523	3.0369e-25
8.0538	1.392e-26
8.0545	1.7289e-25
8.0566	0.00013553
8.0568	0.0059729
8.0606	0.0032547
8.0788	5.0391e-26
8.079	0.0002744
8.0804	0.051633
8.0819	6.4039e-26
8.0831	2.0595e-26
8.0842	3.7863e-26
8.0862	0.00059207
8.0885	0.010394
8.0964	6.3109e-25
8.0981	0.0063063
8.0998	2.6544e-24
8.1002	0.00018303
8.1008	0.014552
8.1021	9.992e-25
8.1042	0.0049428
8.1042	7.7192e-19
8.1045	1.6339e-24
8.1065	0.012272
8.1082	0.016415
8.1123	4.655e-27
8.1167	4.4875e-26
8.1198	0.00036427
8.1311	4.5264e-25
8.1339	0.013152
8.1356	3.0554e-26
8.1419	2.3676e-23
8.142	5.735e-25
8.1422	0.01697
8.1445	0.0065223
8.1453	0.0043105
8.1457	9.1273e-25
8.1553	0.0089073
8.1575	3.8359e-26
8.1628	0.0022129
8.163	3.7985e-25
8.168	9.8168e-26
8.1687	0.014361
8.1692	0.0031524
8.1828	1.4792e-24
8.1832	0.0020267
8.2007	0.0030473
8.2128	9.7812e-27
8.2175	4.4914e-26
8.2186	2.342e-25
8.2195	0.0025836
8.2199	0.0092296
8.2295	4.6603e-27
8.2327	1.4563e-26
8.2373	0.0028821
8.2437	4.772e-26
8.246	3.9632e-25
8.2473	0.0060673
8.2473	0.0048687
8.2523	5.1496e-26
8.2549	3.6922e-26
8.2571	0.0024469
8.2579	0.0022971
8.2694	3.0059e-25
8.2704	1.0528e-25
8.2707	1.3453e-26
8.272	9.6856e-05
8.2721	0.014621
8.2758	1.248e-24
8.2764	3.2598e-24
8.2768	0.0015124
8.2777	0.0045211
8.286	0.016911
8.2873	4.6381e-25
8.2881	6.531e-22
8.2882	0.028566
8.2919	1.1094e-25
8.2948	0.0030505
8.2971	5.8366e-27
8.2975	0.0084673
8.2993	1.0323e-24
8.2998	0.016521
8.3008	0.007533
8.3016	0.0077523
8.3066	1.6479e-25
8.3083	0.00040471
8.3084	9.1084e-24
8.313	1.8606e-23
8.3131	0.027116
8.3171	8.1424e-23
8.3175	0.039748
8.3184	0.0032099
8.3213	0.0025946
8.3291	7.2814e-26
8.3333	3.198e-24
8.3345	0.0047132
8.336	6.1381e-26
8.3396	0.018065
8.3422	0.0089337
8.353	1.5456e-27
8.3573	3.6061e-25
8.3578	3.6173e-25
8.3584	0.013405
8.3596	0.0023821
8.3614	6.2931e-25
8.3673	0.0054912
8.3683	1.2158e-25
8.3707	0.01358
8.3745	0.018007
8.3752	1.2419e-25
8.379	6.4516e-26
8.3835	5.7812e-27
8.384	0.0014338
8.3853	0.0036478
8.3991	1.6171e-26
8.4003	3.9028e-24
8.4008	0.002168
8.4015	0.0067276
8.4029	0.0061547
8.4128	7.3547e-26
8.4142	1.9546e-23
8.4148	0.0026777
8.4227	1.2692e-26
8.4247	9.4316e-27
8.4289	0.0086634
8.4319	7.7417e-26
8.4323	4.653e-26
8.4346	0.0059452
8.4351	0.01954
8.436	0.0030804
8.4373	1.0119e-25
8.4389	0.0020293
8.4404	0.0115
8.4643	4.2551e-27
8.4649	9.4757e-26
8.4682	0.0027188
8.4684	0.014375
8.4851	9.1253e-27
8.4877	0.00017188
8.5021	8.207e-25
8.5025	0.0017073
8.5025	1.6357e-22
8.5032	0.00025913
8.5106	8.2398e-26
8.5117	1.4144e-25
8.5125	4.8058e-26
8.5131	0.0044246
8.5143	0.0032189
8.5153	0.003728
8.5249	6.0317e-26
8.527	0.0028259
8.5309	1.5108e-25
8.5329	0.0097759
8.5366	4.0979e-26
8.5372	0.00088526
8.5373	6.3828e-25
8.5384	0.0063051
8.5439	2.577e-25
8.5447	2.9932e-25
8.5461	0.0034308
8.55	1.3732e-24
8.551	0.010641
8.5525	1.334e-24
8.5527	0.0096492
8.5585	0.0051422
8.5632	7.2446e-27
8.5659	0.0094789
8.57	1.8786e-25
8.5707	2.2401e-24
8.5713	0.0068281
8.5727	0.005315
8.5847	7.8787e-26
8.5868	0.0054635
8.5872	2.8355e-25
8.5892	0.011064
8.5952	3.6246e-24
8.5955	1.0357e-25
8.5959	0.0029911
8.6028	0.019951
8.6101	1.2763e-25
8.6154	0.012419
8.6167	2.5093e-24
8.6175	0.0027927
8.6245	1.847e-26
8.6292	0.0048599
8.631	1.6491e-26
8.6379	0.023439
8.6475	1.5908e-25
8.6487	0.0015869
8.6505	9.8785e-26
8.6643	0.026523
8.6647	5.3923e-24
8.6656	0.0011093
8.6695	1.1135e-24
8.67	0.00028613
8.6703	2.1287e-26
8.6785	9.8054e-26
8.6822	0.0026252
8.6921	4.1223e-26
8.6953	0.0090686
8.6956	0.0027782
8.6968	5.4925e-25
8.7	3.7749e-26
8.7002	0.00053798
8.7025	0.0086524
8.7043	1.9705e-25
8.7082	0.0067392
8.7105	1.3893e-25
8.7125	1.0473e-26
8.7132	8.0181e-25
8.7132	0.0028677
8.7141	0.0005496
8.7141	0.0050655
8.7213	1.1627e-25
8.7225	1.3757e-23
8.723	0.002115
8.7294	0.0064283
8.7462	3.4395e-25
8.7479	0.0048718
8.7479	2.5369e-22
8.7569	5.8974e-26
8.7585	0.0022182
8.7603	0.029696
8.7616	2.7201e-24
8.7631	0.0063534
8.7752	2.019e-24
8.7756	0.0019762
8.7784	5.3339e-25
8.7798	0.0007504
8.7831	1.3759e-25
8.7836	1.3308e-25
8.7844	0.00047384
8.7859	2.226e-26
8.7862	0.00069952
8.7877	0.0049716
8.794	5.0104e-26
8.7972	0.0094901
8.7978	7.9459e-25
8.7995	0.0017835
8.8045	3.7811e-25
8.8055	0.0016529
8.8345	2.5942e-26
8.8384	1.22e-25
8.8399	0.0047219
8.8418	4.2776e-25
8.8432	0.011542
8.8441	2.2585e-24
8.8457	0.018963
8.8461	5.0955e-24
8.8462	0.0078804
8.8471	0.00022944
8.8539	4.8836e-26
8.8564	0.002571
8.878	7.1535e-27
8.8854	4.0181e-26
8.8856	6.3357e-27
8.8872	0.00072213
8.888	0.028245
8.8894	1.2304e-25
8.8908	0.0019471
8.8962	1.0604e-25
8.8976	0.0073643
8.8986	0.0043156
8.9022	2.7795e-24
8.9025	0.0007861
8.9117	8.4359e-26
8.9134	0.0076563
8.92	2.8925e-25
8.9213	0.0068989
8.932	1.6928e-26
8.9332	1.3879e-26
8.9335	0.00044812
8.9371	0.0014121
8.9378	3.792e-24
8.9388	0.0018967
8.9441	4.6057e-26
8.9456	6.7787e-25
8.9464	0.0010393
8.9497	0.0026097
8.9672	1.5372e-26
8.9681	3.9155e-24
8.9684	0.0010176
8.9755	0.0078522
8.9813	3.2887e-26
9.0004	0.04928
9.0032	7.6883e-26
9.0065	1.1278e-24
9.007	0.0012239
9.0089	4.0961e-26
9.0152	0.000759
9.0182	0.0058116
9.0262	8.8943e-25
9.0282	0.004518
9.0289	1.6621e-25
9.0322	0.00030978
9.0398	5.1877e-25
9.041	0.00087456
9.0445	2.0359e-25
9.0458	0.0026822
9.0465	7.8412e-25
9.0476	0.0051258
9.0541	9.2359e-27
9.0625	1.1268e-26
9.0629	0.0019429
9.0671	0.00010315
9.0805	6.0181e-26
9.0881	0.022307
9.0932	2.5535e-26
9.0981	2.3751e-26
9.0987	0.0017645
9.0996	1.6064e-24
9.1001	0.001728
9.1024	2.4357e-26
9.1062	0.0027051
9.1116	0.00097239
9.1131	4.12e-25
9.1152	0.0054103
9.1165	3.9897e-26
9.1195	0.0037785
9.1259	2.3413e-25
9.1267	0.0026443
9.1355	2.3887e-25
9.1365	0.0053435
9.1365	2.9418e-25
9.1386	0.0034843
9.142	3.6235e-26
9.1458	0.0025745
9.1529	1.0244e-26
9.1552	3.7263e-24
9.1556	0.0015436
9.1667	0.0090074
9.1687	6.9304e-26
9.1699	3.1683e-26
9.1738	0.0023656
9.1742	0.0010102
9.1775	1.5898e-24
9.1789	0.0077411
9.1936	3.1379e-26
9.1954	9.4364e-27
9.2005	0.0064819
9.204	2.7955e-23
9.2041	0.00025341
9.2093	5.6988e-26
9.2139	0.0062162
9.2256	1.0946e-26
9.2304	5.7084e-26
9.232	0.0068414
9.2321	0.0013516
9.234	0.0093467
9.2493	3.212e-24
9.2502	0.0041745
9.2547	7.1349e-26
9.2693	0.020782
9.2706	5.3601e-27
9.2712	1.6281e-25
9.2765	9.0284e-25
9.2767	0.002612
9.2783	0.0050017
9.2793	0.0042017
9.2822	1.1371e-25
9.2873	0.0053592
9.2903	8.9812e-26
9.2919	0.0022339
9.3057	1.7634e-26
9.3099	0.0012679
9.3182	7.3246e-26
9.319	0.0016568
9.3212	4.2893e-24
9.3218	0.0030902
9.3248	9.7237e-28
9.3253	0.0011372
9.3253	3.7175e-21
9.3257	0.0002519
9.3319	2.2243e-25
9.3341	0.0018374
9.3433	1.5953e-24
9.345	0.0027301
9.3505	7.3286e-26
9.3597	0.004995
9.4055	3.9336e-27
9.4074	7.5184e-27
9.4118	3.2368e-25
9.4156	0.0091919
9.4157	3.968e-26
9.418	1.3455e-25
9.4209	0.0016429
9.4216	0.0052667
9.4223	2.7505e-22
9.4224	0.00027565
9.4269	0.0048618
9.4331	0.0083165
9.4341	2.0353e-24
9.4344	0.00080451
9.4351	9.3841e-25
9.4363	8.522e-27
9.4474	1.1393e-25
9.4484	2.1235e-25
9.45	0.0016468
9.45	0.014131
9.4554	0.0084982
9.4604	0.0016174
9.4701	3.1681e-26
9.4708	0.0030053
9.4884	1.6399e-25
9.4907	0.0097953
9.4989	4.9947e-26
9.5039	1.0152e-24
9.505	0.0083715
9.5073	5.0805e-27
9.5098	0.004491
9.5201	4.7527e-26
9.5222	0.0089351
9.5235	3.7996e-25
9.5243	0.0019114
9.5257	0.0067013
9.5815	3.3268e-24
9.5822	0.0033113
9.589	1.3629e-25
9.5901	0.00087436
9.5925	1.4789e-25
9.5931	2.1363e-26
9.5931	3.6974e-27
9.5939	0.001085
9.5967	0.001287
9.5977	0.008557
9.5987	9.7509e-24
9.5988	0.00015883
9.6076	8.3468e-26
9.6086	0.0036258
9.6093	1.8775e-25
9.6111	0.0021805
9.6742	1.2994e-27
9.6806	8.1099e-27
9.684	0.0099791
9.6878	4.1886e-25
9.6926	0.0053741
9.6964	0.0068335
9.7189	8.466e-24
9.719	1.9449e-05
9.7243	2.5824e-26
9.7335	0.0055839
9.7587	2.3835e-24
9.7611	0.01144
9.7686	1.5269e-25
9.7725	0.0070971
9.7799	3.6288e-25
9.7842	0.023189
9.7921	2.6303e-24
9.7926	0.002259


==> fig/abstract_graphic_refsol.dat <==
-1.7628e-07	0.081076
0.0098	0.081744
0.0196	0.082422
0.0294	0.08311
0.0392	0.083808
0.049	0.084516
0.0588	0.085234
0.0686	0.085964
0.0784	0.086704
0.0882	0.087455
0.098	0.088218
0.1078	0.088992
0.1176	0.089779
0.1274	0.090577
0.1372	0.091388
0.147	0.092211
0.1568	0.093048
0.1666	0.093898
0.1764	0.094761
0.1862	0.095638
0.196	0.09653
0.2058	0.097436
0.2156	0.098356
0.2254	0.099292
0.2352	0.10024
0.245	0.10121
0.2548	0.10219
0.2646	0.10319
0.2744	0.10421
0.2842	0.10525
0.294	0.1063
0.3038	0.10737
0.3136	0.10846
0.3234	0.10957
0.3332	0.1107
0.343	0.11185
0.3528	0.11302
0.3626	0.11421
0.3724	0.11542
0.3822	0.11666
0.392	0.11792
0.4018	0.1192
0.4116	0.12051
0.4214	0.12184
0.4312	0.12319
0.441	0.12458
0.4508	0.12599
0.4606	0.12743
0.4704	0.12889
0.4802	0.13039
0.49	0.13191
0.4998	0.13347
0.5096	0.13506
0.5194	0.13668
0.5292	0.13834
0.539	0.14003
0.5488	0.14175
0.5586	0.14352
0.5684	0.14532
0.5782	0.14716
0.588	0.14904
0.5978	0.15096
0.6076	0.15293
0.6174	0.15494
0.6272	0.157
0.637	0.1591
0.6468	0.16125
0.6566	0.16345
0.6664	0.16571
0.6762	0.16802
0.686	0.17038
0.6958	0.1728
0.7056	0.17529
0.7154	0.17783
0.7252	0.18044
0.735	0.18311
0.7448	0.18585
0.7546	0.18867
0.7644	0.19156
0.7742	0.19452
0.784	0.19756
0.7938	0.20069
0.8036	0.2039
0.8134	0.2072
0.8232	0.2106
0.833	0.21409
0.8428	0.21768
0.8526	0.22137
0.8624	0.22518
0.8722	0.22909
0.882	0.23313
0.8918	0.23728
0.9016	0.24157
0.9114	0.24599
0.9212	0.25055
0.931	0.25525
0.9408	0.26011
0.9506	0.26513
0.9604	0.27032
0.9702	0.27568
0.98	0.28123
0.9898	0.28696
0.9996	0.29291
1.0094	0.29906
1.0192	0.30544
1.029	0.31205
1.0388	0.31891
1.0486	0.32604
1.0584	0.33343
1.0682	0.34112
1.078	0.34911
1.0878	0.35743
1.0976	0.36609
1.1074	0.37511
1.1172	0.38451
1.127	0.39432
1.1368	0.40455
1.1466	0.41525
1.1564	0.42643
1.1662	0.43813
1.176	0.45037
1.1858	0.4632
1.1956	0.47666
1.2054	0.49078
1.2152	0.50561
1.225	0.5212
1.2348	0.5376
1.2446	0.55487
1.2544	0.57307
1.2642	0.59227
1.274	0.61254
1.2838	0.63395
1.2936	0.65658
1.3034	0.68053
1.3132	0.70589
1.323	0.73276
1.3328	0.76123
1.3426	0.79143
1.3524	0.82345
1.3622	0.85743
1.372	0.89347
1.3818	0.93168
1.3916	0.97216
1.4014	1.015
1.4112	1.0603
1.421	1.1082
1.4308	1.1585
1.4406	1.2114
1.4504	1.2668
1.4602	1.3246
1.47	1.3846
1.4798	1.4467
1.4896	1.5106
1.4994	1.576
1.5092	1.6426
1.519	1.71
1.5288	1.7779
1.5386	1.8459
1.5484	1.9135
1.5582	1.9805
1.568	2.0466
1.5778	2.1115
1.5876	2.1751
1.5974	2.2374
1.6072	2.2982
1.617	2.3579
1.6268	2.4166
1.6366	2.4746
1.6464	2.5323
1.6562	2.59
1.666	2.648
1.6758	2.7066
1.6856	2.7659
1.6954	2.8261
1.7052	2.887
1.715	2.9486
1.7248	3.0105
1.7346	3.0726
1.7444	3.1344
1.7542	3.1956
1.764	3.2559
1.7738	3.3149
1.7836	3.3723
1.7934	3.4278
1.8032	3.4812
1.813	3.532
1.8228	3.5801
1.8326	3.6252
1.8424	3.6669
1.8522	3.705
1.862	3.7393
1.8718	3.7695
1.8816	3.7958
1.8914	3.8179
1.9012	3.8362
1.911	3.8508
1.9208	3.8622
1.9306	3.8708
1.9404	3.8774
1.9502	3.8825
1.96	3.8869
1.9698	3.891
1.9796	3.8955
1.9894	3.9007
1.9992	3.9069
2.009	3.9141
2.0188	3.9225
2.0286	3.9319
2.0384	3.9422
2.0482	3.9529
2.058	3.9638
2.0678	3.9743
2.0776	3.9838
2.0874	3.9918
2.0972	3.9974
2.107	4
2.1168	3.9987
2.1266	3.9928
2.1364	3.9817
2.1462	3.965
2.156	3.9421
2.1658	3.9131
2.1756	3.8779
2.1854	3.8367
2.1952	3.79
2.205	3.7381
2.2148	3.6817
2.2246	3.6212
2.2344	3.5572
2.2442	3.49
2.254	3.42
2.2638	3.3475
2.2736	3.2728
2.2834	3.1959
2.2932	3.1171
2.303	3.0367
2.3128	2.9551
2.3226	2.8725
2.3324	2.7896
2.3422	2.7066
2.352	2.6241
2.3618	2.5425
2.3716	2.4622
2.3814	2.3833
2.3912	2.306
2.401	2.2306
2.4108	2.1571
2.4206	2.0855
2.4304	2.0159
2.4402	1.9483
2.45	1.8827
2.4598	1.8194
2.4696	1.7582
2.4794	1.6994
2.4892	1.643
2.499	1.5893
2.5088	1.5382
2.5186	1.49
2.5284	1.4446
2.5382	1.4021
2.548	1.3626
2.5578	1.3261
2.5676	1.2925
2.5774	1.2617
2.5872	1.2338
2.597	1.2086
2.6068	1.1861
2.6166	1.1662
2.6264	1.1487
2.6362	1.1337
2.646	1.121
2.6558	1.1104
2.6656	1.102
2.6754	1.0956
2.6852	1.091
2.695	1.0882
2.7048	1.0871
2.7146	1.0876
2.7244	1.0896
2.7342	1.0931
2.744	1.098
2.7538	1.1043
2.7636	1.112
2.7734	1.1212
2.7832	1.1318
2.793	1.144
2.8028	1.1576
2.8126	1.1728
2.8224	1.1894
2.8322	1.2075
2.842	1.2269
2.8518	1.2475
2.8616	1.2691
2.8714	1.2917
2.8812	1.3149
2.891	1.3386
2.9008	1.3626
2.9106	1.3867
2.9204	1.4109
2.9302	1.435
2.94	1.4589
2.9498	1.4827
2.9596	1.5061
2.9694	1.5294
2.9792	1.5522
2.989	1.5747
2.9988	1.5966
3.0086	1.618
3.0184	1.6387
3.0282	1.6585
3.038	1.6776
3.0478	1.6957
3.0576	1.7128
3.0674	1.7289
3.0772	1.7438
3.087	1.7574
3.0968	1.7695
3.1066	1.7801
3.1164	1.7889
3.1262	1.7959
3.136	1.8009
3.1458	1.8041
3.1556	1.8053
3.1654	1.8048
3.1752	1.8026
3.185	1.7989
3.1948	1.7939
3.2046	1.7877
3.2144	1.7804
3.2242	1.7722
3.234	1.7632
3.2438	1.7537
3.2536	1.7436
3.2634	1.7332
3.2732	1.7225
3.283	1.7117
3.2928	1.7009
3.3026	1.6899
3.3124	1.679
3.3222	1.6679
3.332	1.6569
3.3418	1.6459
3.3516	1.6349
3.3614	1.624
3.3712	1.6134
3.381	1.6031
3.3908	1.5933
3.4006	1.5841
3.4104	1.5756
3.4202	1.5678
3.43	1.5608
3.4398	1.5546
3.4496	1.5491
3.4594	1.5444
3.4692	1.5402
3.479	1.5365
3.4888	1.533
3.4986	1.5297
3.5084	1.5262
3.5182	1.5225
3.528	1.5183
3.5378	1.5137
3.5476	1.5085
3.5574	1.5026
3.5672	1.4961
3.577	1.489
3.5868	1.4813
3.5966	1.473
3.6064	1.4642
3.6162	1.455
3.626	1.4455
3.6358	1.4356
3.6456	1.4257
3.6554	1.4156
3.6652	1.4057
3.675	1.3959
3.6848	1.3863
3.6946	1.3771
3.7044	1.3683
3.7142	1.36
3.724	1.3521
3.7338	1.3448
3.7436	1.3381
3.7534	1.332
3.7632	1.3265
3.773	1.3217
3.7828	1.3177
3.7926	1.3145
3.8024	1.3121
3.8122	1.3106
3.822	1.3102
3.8318	1.3108
3.8416	1.3125
3.8514	1.3155
3.8612	1.3197
3.871	1.3251
3.8808	1.3318
3.8906	1.3398
3.9004	1.349
3.9102	1.3595
3.92	1.3712
3.9298	1.384
3.9396	1.398
3.9494	1.4132
3.9592	1.4294
3.969	1.4467
3.9788	1.4651
3.9886	1.4844
3.9984	1.5046
4.0082	1.5257
4.018	1.5476
4.0278	1.5703
4.0376	1.5936
4.0474	1.6176
4.0572	1.6422
4.067	1.6676
4.0768	1.6936
4.0866	1.7206
4.0964	1.7485
4.1062	1.7777
4.116	1.8082
4.1258	1.8404
4.1356	1.8745
4.1454	1.9106
4.1552	1.9492
4.165	1.9903
4.1748	2.0343
4.1846	2.0813
4.1944	2.1314
4.2042	2.1847
4.214	2.2413
4.2238	2.301
4.2336	2.3637
4.2434	2.4293
4.2532	2.4975
4.263	2.5679
4.2728	2.6401
4.2826	2.7138
4.2924	2.7882
4.3022	2.863
4.312	2.9374
4.3218	3.0107
4.3316	3.0822
4.3414	3.1512
4.3512	3.2168
4.361	3.2784
4.3708	3.3352
4.3806	3.3866
4.3904	3.4324
4.4002	3.472
4.41	3.5055
4.4198	3.5326
4.4296	3.5535
4.4394	3.5682
4.4492	3.5769
4.459	3.5797
4.4688	3.5768
4.4786	3.5683
4.4884	3.5544
4.4982	3.5353
4.508	3.5112
4.5178	3.4826
4.5276	3.4498
4.5374	3.4133
4.5472	3.3734
4.557	3.3308
4.5668	3.2859
4.5766	3.2393
4.5864	3.1915
4.5962	3.1428
4.606	3.0937
4.6158	3.0446
4.6256	2.9957
4.6354	2.9472
4.6452	2.8994
4.655	2.8522
4.6648	2.8058
4.6746	2.7601
4.6844	2.7149
4.6942	2.6703
4.704	2.6262
4.7138	2.5822
4.7236	2.5385
4.7334	2.4947
4.7432	2.4508
4.753	2.4066
4.7628	2.3622
4.7726	2.3174
4.7824	2.2723
4.7922	2.227
4.802	2.1816
4.8118	2.1364
4.8216	2.0916
4.8314	2.0474
4.8412	2.0042
4.851	1.9623
4.8608	1.9219
4.8706	1.8833
4.8804	1.8467
4.8902	1.8123
4.9	1.7802
4.9098	1.7506
4.9196	1.7236
4.9294	1.6991
4.9392	1.6773
4.949	1.6581
4.9588	1.6416
4.9686	1.6277
4.9784	1.6163
4.9882	1.6072
4.998	1.6003
5.0078	1.5955
5.0176	1.5926
5.0274	1.5913
5.0372	1.5915
5.047	1.5931
5.0568	1.596
5.0666	1.6001
5.0764	1.6056
5.0862	1.6125
5.096	1.6209
5.1058	1.6309
5.1156	1.6428
5.1254	1.6565
5.1352	1.6722
5.145	1.6899
5.1548	1.7098
5.1646	1.7318
5.1744	1.7559
5.1842	1.782
5.194	1.8101
5.2038	1.84
5.2136	1.8715
5.2234	1.9043
5.2332	1.9382
5.243	1.9728
5.2528	2.0076
5.2626	2.0424
5.2724	2.0768
5.2822	2.1104
5.292	2.143
5.3018	2.1742
5.3116	2.204
5.3214	2.2324
5.3312	2.2591
5.341	2.2844
5.3508	2.3083
5.3606	2.331
5.3704	2.3526
5.3802	2.3733
5.39	2.3934
5.3998	2.4131
5.4096	2.4325
5.4194	2.4519
5.4292	2.4714
5.439	2.4911
5.4488	2.5112
5.4586	2.5317
5.4684	2.5529
5.4782	2.5747
5.488	2.5974
5.4978	2.621
5.5076	2.6456
5.5174	2.6711
5.5272	2.6975
5.537	2.7246
5.5468	2.7522
5.5566	2.7798
5.5664	2.8071
5.5762	2.8336
5.586	2.8587
5.5958	2.882
5.6056	2.9028
5.6154	2.9208
5.6252	2.9355
5.635	2.9466
5.6448	2.9537
5.6546	2.9568
5.6644	2.9557
5.6742	2.9505
5.684	2.9412
5.6938	2.9278
5.7036	2.9106
5.7134	2.8896
5.7232	2.8651
5.733	2.8373
5.7428	2.8066
5.7526	2.7733
5.7624	2.7377
5.7722	2.7004
5.782	2.6619
5.7918	2.6227
5.8016	2.5833
5.8114	2.5442
5.8212	2.5059
5.831	2.4688
5.8408	2.433
5.8506	2.3989
5.8604	2.3666
5.8702	2.3362
5.88	2.3077
5.8898	2.2813
5.8996	2.2571
5.9094	2.2352
5.9192	2.2157
5.929	2.1988
5.9388	2.1847
5.9486	2.1735
5.9584	2.1652
5.9682	2.16
5.978	2.1579
5.9878	2.1586
5.9976	2.1622
6.0074	2.1684
6.0172	2.1769
6.027	2.1875
6.0368	2.1999
6.0466	2.2138
6.0564	2.2289
6.0662	2.2452
6.076	2.2625
6.0858	2.2807
6.0956	2.2996
6.1054	2.3192
6.1152	2.3393
6.125	2.3595
6.1348	2.3796
6.1446	2.3991
6.1544	2.4174
6.1642	2.4341
6.174	2.4487
6.1838	2.4606
6.1936	2.4694
6.2034	2.4748
6.2132	2.4763
6.223	2.4739
6.2328	2.4674
6.2426	2.4568
6.2524	2.4421
6.2622	2.4237
6.272	2.4017
6.2818	2.3764
6.2916	2.3483
6.3014	2.3177
6.3112	2.2852
6.321	2.2511
6.3308	2.216
6.3406	2.1802
6.3504	2.1442
6.3602	2.1083
6.37	2.0729
6.3798	2.0381
6.3896	2.0041
6.3994	1.971
6.4092	1.9388
6.419	1.9073
6.4288	1.8765
6.4386	1.8463
6.4484	1.8166
6.4582	1.7873
6.468	1.7583
6.4778	1.7297
6.4876	1.7014
6.4974	1.6734
6.5072	1.6457
6.517	1.6184
6.5268	1.5913
6.5366	1.5646
6.5464	1.5383
6.5562	1.5124
6.566	1.4868
6.5758	1.4616
6.5856	1.4367
6.5954	1.4122
6.6052	1.388
6.615	1.3641
6.6248	1.3406
6.6346	1.3173
6.6444	1.2944
6.6542	1.2717
6.664	1.2493
6.6738	1.2271
6.6836	1.2051
6.6934	1.1834
6.7032	1.1618
6.713	1.1404
6.7228	1.1192
6.7326	1.0981
6.7424	1.0772
6.7522	1.0565
6.762	1.0359
6.7718	1.0157
6.7816	0.99573
6.7914	0.97617
6.8012	0.95705
6.811	0.93844
6.8208	0.92041
6.8306	0.903
6.8404	0.88623
6.8502	0.87013
6.86	0.8547
6.8698	0.83992
6.8796	0.82578
6.8894	0.81225
6.8992	0.79929
6.909	0.78686
6.9188	0.77494
6.9286	0.76348
6.9384	0.75246
6.9482	0.74183
6.958	0.73161
6.9678	0.72176
6.9776	0.71231
6.9874	0.70328
6.9972	0.69468
7.007	0.68655
7.0168	0.67892
7.0266	0.6718
7.0364	0.66522
7.0462	0.65917
7.056	0.65366
7.0658	0.64867
7.0756	0.64417
7.0854	0.64013
7.0952	0.63651
7.105	0.63324
7.1148	0.63027
7.1246	0.62753
7.1344	0.62494
7.1442	0.62243
7.154	0.61994
7.1638	0.61741
7.1736	0.61479
7.1834	0.61207
7.1932	0.60923
7.203	0.60628
7.2128	0.60323
7.2226	0.60011
7.2324	0.59695
7.2422	0.59378
7.252	0.59061
7.2618	0.58749
7.2716	0.58443
7.2814	0.58144
7.2912	0.57854
7.301	0.57574
7.3108	0.57302
7.3206	0.57037
7.3304	0.56779
7.3402	0.56524
7.35	0.56268
7.3598	0.56008
7.3696	0.55741
7.3794	0.55463
7.3892	0.55172
7.399	0.54867
7.4088	0.54547
7.4186	0.54214
7.4284	0.5387
7.4382	0.53517
7.448	0.53159
7.4578	0.52798
7.4676	0.52437
7.4774	0.52079
7.4872	0.51726
7.497	0.5138
7.5068	0.5104
7.5166	0.50708
7.5264	0.50384
7.5362	0.50066
7.546	0.49754
7.5558	0.49446
7.5656	0.4914
7.5754	0.48834
7.5852	0.48525
7.595	0.48212
7.6048	0.47893
7.6146	0.47568
7.6244	0.47235
7.6342	0.46895
7.644	0.46549
7.6538	0.46195
7.6636	0.45833
7.6734	0.45466
7.6832	0.45092
7.693	0.44713
7.7028	0.44331
7.7126	0.43948
7.7224	0.43567
7.7322	0.4319
7.742	0.42819
7.7518	0.42457
7.7616	0.42103
7.7714	0.41756
7.7812	0.41417
7.791	0.41082
7.8008	0.40751
7.8106	0.40422
7.8204	0.40094
7.8302	0.39767
7.84	0.39439
7.8498	0.39112
7.8596	0.38785
7.8694	0.38457
7.8792	0.38127
7.889	0.37796
7.8988	0.37462
7.9086	0.37125
7.9184	0.36786
7.9282	0.36445
7.938	0.36104
7.9478	0.35764
7.9576	0.35426
7.9674	0.35092
7.9772	0.34761
7.987	0.34432
7.9968	0.34105
8.0066	0.33778
8.0164	0.33449
8.0262	0.33117
8.036	0.32781
8.0458	0.32441
8.0556	0.32098
8.0654	0.31754
8.0752	0.3141
8.085	0.31067
8.0948	0.30726
8.1046	0.30388
8.1144	0.30053
8.1242	0.2972
8.134	0.29388
8.1438	0.29058
8.1536	0.2873
8.1634	0.28406
8.1732	0.28087
8.183	0.27776
8.1928	0.27476
8.2026	0.27189
8.2124	0.26918
8.2222	0.26664
8.232	0.26429
8.2418	0.26211
8.2516	0.2601
8.2614	0.25824
8.2712	0.2565
8.281	0.25486
8.2908	0.25329
8.3006	0.25177
8.3104	0.25031
8.3202	0.24889
8.33	0.24752
8.3398	0.24621
8.3496	0.24497
8.3594	0.2438
8.3692	0.24272
8.379	0.2417
8.3888	0.24075
8.3986	0.23984
8.4084	0.23895
8.4182	0.23805
8.428	0.2371
8.4378	0.2361
8.4476	0.23503
8.4574	0.23389
8.4672	0.23269
8.477	0.23144
8.4868	0.23016
8.4966	0.22888
8.5064	0.22761
8.5162	0.22638
8.526	0.22518
8.5358	0.22402
8.5456	0.22288
8.5554	0.22175
8.5652	0.22061
8.575	0.21945
8.5848	0.21824
8.5946	0.217
8.6044	0.21571
8.6142	0.21439
8.624	0.21306
8.6338	0.21175
8.6436	0.21048
8.6534	0.20926
8.6632	0.20811
8.673	0.20703
8.6828	0.20601
8.6926	0.20505
8.7024	0.2041
8.7122	0.20315
8.722	0.20217
8.7318	0.20114
8.7416	0.20004
8.7514	0.19887
8.7612	0.19762
8.771	0.19633
8.7808	0.195
8.7906	0.19368
8.8004	0.19238
8.8102	0.19112
8.82	0.18994
8.8298	0.18883
8.8396	0.1878
8.8494	0.18683
8.8592	0.18591
8.869	0.18503
8.8788	0.18416
8.8886	0.18328
8.8984	0.18238
8.9082	0.18146
8.918	0.18052
8.9278	0.17957
8.9376	0.17862
8.9474	0.1777
8.9572	0.17681
8.967	0.17599
8.9768	0.17525
8.9866	0.17457
8.9964	0.17397
9.0062	0.17343
9.016	0.17292
9.0258	0.17244
9.0356	0.17196
9.0454	0.17145
9.0552	0.1709
9.065	0.17032
9.0748	0.16969
9.0846	0.16903
9.0944	0.16836
9.1042	0.1677
9.114	0.16707
9.1238	0.1665
9.1336	0.16599
9.1434	0.16555
9.1532	0.16518
9.163	0.16486
9.1728	0.16459
9.1826	0.16433
9.1924	0.16405
9.2022	0.16374
9.212	0.16336
9.2218	0.16291
9.2316	0.16238
9.2414	0.16177
9.2512	0.16109
9.261	0.16037
9.2708	0.15962
9.2806	0.15885
9.2904	0.1581
9.3002	0.15735
9.31	0.15661
9.3198	0.15588
9.3296	0.15513
9.3394	0.15434
9.3492	0.15349
9.359	0.15257
9.3688	0.15154
9.3786	0.15041
9.3884	0.14917
9.3982	0.14784
9.408	0.14645
9.4178	0.14502
9.4276	0.14359
9.4374	0.1422
9.4472	0.14089
9.457	0.13969
9.4668	0.13863
9.4766	0.13774
9.4864	0.13702
9.4962	0.13648
9.506	0.13612
9.5158	0.13591
9.5256	0.13583
9.5354	0.13585
9.5452	0.13592
9.555	0.13601
9.5648	0.13606
9.5746	0.13602
9.5844	0.13586
9.5942	0.13555
9.604	0.13505
9.6138	0.13437
9.6236	0.1335
9.6334	0.13248
9.6432	0.13133
9.653	0.1301
9.6628	0.12883
9.6726	0.12757
9.6824	0.12636
9.6922	0.12526
9.702	0.12429
9.7118	0.1235
9.7216	0.1229
9.7314	0.12251
9.7412	0.12235
9.751	0.1224
9.7608	0.12267
9.7706	0.12314
9.7804	0.12379
9.7902	0.12458
9.8	0.12547


==> fig/real_vs_complex_shifts_fixed.dat <==
540	0.016177	0.014752	0.015859	0.01575	0.016624
540.06	0.016304	0.014867	0.015983	0.015874	0.016754
540.12	0.016433	0.014985	0.01611	0.015999	0.016887
540.18	0.016563	0.015104	0.016238	0.016127	0.017021
540.24	0.016696	0.015225	0.016368	0.016256	0.017157
540.3	0.016831	0.015348	0.0165	0.016387	0.017296
540.36	0.016967	0.015472	0.016634	0.01652	0.017436
540.42	0.017106	0.015599	0.01677	0.016655	0.017578
540.48	0.017246	0.015727	0.016908	0.016792	0.017723
540.54	0.017389	0.015857	0.017048	0.016931	0.01787
540.6	0.017534	0.01599	0.01719	0.017072	0.018019
540.66	0.017681	0.016124	0.017334	0.017215	0.01817
540.72	0.017831	0.01626	0.01748	0.017361	0.018323
540.78	0.017982	0.016398	0.017629	0.017508	0.018479
540.84	0.018136	0.016539	0.01778	0.017658	0.018638
540.9	0.018293	0.016681	0.017933	0.017811	0.018798
540.96	0.018452	0.016826	0.018089	0.017965	0.018962
541.02	0.018613	0.016973	0.018247	0.018123	0.019127
541.08	0.018777	0.017123	0.018408	0.018282	0.019296
541.14	0.018944	0.017275	0.018571	0.018444	0.019467
541.2	0.019113	0.017429	0.018737	0.018609	0.019641
541.26	0.019285	0.017586	0.018906	0.018777	0.019818
541.32	0.01946	0.017745	0.019077	0.018947	0.019997
541.38	0.019637	0.017907	0.019251	0.01912	0.02018
541.44	0.019818	0.018072	0.019428	0.019295	0.020365
541.5	0.020001	0.018239	0.019608	0.019474	0.020554
541.56	0.020188	0.01841	0.019791	0.019656	0.020746
541.62	0.020378	0.018583	0.019977	0.019841	0.020941
541.68	0.020571	0.018759	0.020167	0.020029	0.021139
541.74	0.020767	0.018938	0.020359	0.02022	0.021341
541.8	0.020967	0.01912	0.020555	0.020414	0.021546
541.86	0.02117	0.019305	0.020754	0.020612	0.021755
541.92	0.021376	0.019493	0.020956	0.020813	0.021967
541.98	0.021587	0.019685	0.021163	0.021018	0.022183
542.04	0.021801	0.01988	0.021372	0.021226	0.022403
542.1	0.022018	0.020079	0.021586	0.021438	0.022627
542.16	0.02224	0.020281	0.021803	0.021654	0.022855
542.22	0.022466	0.020487	0.022024	0.021874	0.023087
542.28	0.022696	0.020696	0.02225	0.022097	0.023323
542.34	0.02293	0.02091	0.022479	0.022325	0.023563
542.4	0.023168	0.021127	0.022713	0.022557	0.023808
542.46	0.023411	0.021348	0.022951	0.022793	0.024057
542.52	0.023658	0.021574	0.023193	0.023034	0.024312
542.58	0.02391	0.021803	0.02344	0.023279	0.02457
542.64	0.024166	0.022037	0.023692	0.023529	0.024834
542.7	0.024428	0.022276	0.023948	0.023784	0.025103
542.76	0.024695	0.022519	0.02421	0.024044	0.025377
542.82	0.024967	0.022767	0.024476	0.024308	0.025656
542.88	0.025244	0.02302	0.024748	0.024578	0.025941
542.94	0.025526	0.023278	0.025025	0.024854	0.026232
543	0.025815	0.02354	0.025307	0.025134	0.026528
543.06	0.026109	0.023809	0.025596	0.025421	0.02683
543.12	0.026409	0.024082	0.02589	0.025713	0.027138
543.18	0.026715	0.024361	0.02619	0.026011	0.027453
543.24	0.027027	0.024646	0.026496	0.026315	0.027774
543.3	0.027346	0.024937	0.026809	0.026625	0.028102
543.36	0.027672	0.025234	0.027128	0.026942	0.028436
543.42	0.028004	0.025537	0.027454	0.027266	0.028778
543.48	0.028344	0.025847	0.027787	0.027597	0.029127
543.54	0.028691	0.026163	0.028127	0.027934	0.029483
543.6	0.029045	0.026486	0.028474	0.028279	0.029847
543.66	0.029407	0.026816	0.028829	0.028632	0.030219
543.72	0.029777	0.027153	0.029192	0.028992	0.0306
543.78	0.030155	0.027498	0.029562	0.02936	0.030988
543.84	0.030542	0.027851	0.029941	0.029736	0.031385
543.9	0.030937	0.028211	0.030329	0.030121	0.031792
543.96	0.031341	0.02858	0.030726	0.030515	0.032207
544.02	0.031755	0.028958	0.031131	0.030918	0.032633
544.08	0.032178	0.029344	0.031546	0.03133	0.033068
544.14	0.032612	0.029739	0.031971	0.031752	0.033513
544.2	0.033055	0.030143	0.032406	0.032184	0.033968
544.26	0.033509	0.030557	0.032851	0.032626	0.034435
544.32	0.033974	0.030981	0.033307	0.033079	0.034913
544.38	0.034451	0.031416	0.033774	0.033542	0.035402
544.44	0.034939	0.031861	0.034252	0.034018	0.035904
544.5	0.035439	0.032317	0.034743	0.034505	0.036418
544.56	0.035952	0.032784	0.035245	0.035004	0.036945
544.62	0.036477	0.033264	0.035761	0.035516	0.037485
544.68	0.037016	0.033755	0.036289	0.036041	0.038039
544.74	0.03757	0.03426	0.036831	0.036579	0.038608
544.8	0.038137	0.034777	0.037388	0.037132	0.039191
544.86	0.03872	0.035308	0.037959	0.037699	0.039789
544.92	0.039318	0.035854	0.038545	0.038281	0.040404
544.98	0.039932	0.036414	0.039147	0.038879	0.041035
545.04	0.040563	0.036989	0.039766	0.039493	0.041683
545.1	0.041211	0.03758	0.040401	0.040125	0.04235
545.16	0.041877	0.038188	0.041054	0.040773	0.043034
545.22	0.042562	0.038813	0.041726	0.04144	0.043738
545.28	0.043267	0.039455	0.042417	0.042126	0.044462
545.34	0.043992	0.040116	0.043127	0.042832	0.045207
545.4	0.044738	0.040796	0.043859	0.043558	0.045974
545.46	0.045506	0.041497	0.044612	0.044306	0.046763
545.52	0.046297	0.042218	0.045387	0.045076	0.047576
545.58	0.047111	0.042961	0.046186	0.045869	0.048413
545.64	0.047951	0.043726	0.047009	0.046687	0.049276
545.7	0.048816	0.044516	0.047857	0.047529	0.050165
545.76	0.049709	0.04533	0.048732	0.048398	0.051082
545.82	0.05063	0.046169	0.049635	0.049295	0.052029
545.88	0.05158	0.047036	0.050566	0.05022	0.053005
545.94	0.052561	0.047931	0.051528	0.051176	0.054013
546	0.053574	0.048855	0.052522	0.052162	0.055055
546.06	0.054622	0.04981	0.053548	0.053182	0.056131
546.12	0.055704	0.050797	0.05461	0.054236	0.057243
546.18	0.056824	0.051818	0.055707	0.055326	0.058394
546.24	0.057982	0.052874	0.056843	0.056454	0.059584
546.3	0.059181	0.053967	0.058018	0.057621	0.060816
546.36	0.060423	0.0551	0.059236	0.05883	0.062092
546.42	0.061709	0.056273	0.060497	0.060083	0.063415
546.48	0.063043	0.057489	0.061805	0.061381	0.064785
546.54	0.064426	0.058751	0.063161	0.062728	0.066207
546.6	0.065862	0.06006	0.064568	0.064126	0.067682
546.66	0.067352	0.061419	0.066029	0.065577	0.069213
546.72	0.0689	0.06283	0.067546	0.067084	0.070804
546.78	0.070509	0.064298	0.069124	0.068651	0.072458
546.84	0.072183	0.065824	0.070764	0.07028	0.074177
546.9	0.073924	0.067412	0.072472	0.071975	0.075967
546.96	0.075737	0.069065	0.074249	0.073741	0.07783
547.02	0.077626	0.070788	0.076101	0.07558	0.079771
547.08	0.079596	0.072584	0.078032	0.077498	0.081795
547.14	0.081651	0.074457	0.080046	0.079498	0.083907
547.2	0.083795	0.076413	0.082149	0.081587	0.086111
547.26	0.086036	0.078457	0.084346	0.083768	0.088413
547.32	0.088378	0.080593	0.086642	0.086049	0.09082
547.38	0.090829	0.082827	0.089044	0.088435	0.093339
547.44	0.093394	0.085166	0.091559	0.090932	0.095975
547.5	0.096082	0.087617	0.094194	0.093549	0.098737
547.56	0.0989	0.090187	0.096957	0.096293	0.10163
547.62	0.10186	0.092884	0.099856	0.099173	0.10467
547.68	0.10496	0.095716	0.1029	0.1022	0.10786
547.74	0.10823	0.098693	0.1061	0.10537	0.11122
547.8	0.11166	0.10182	0.10947	0.10872	0.11475
547.86	0.11528	0.10512	0.11301	0.11224	0.11846
547.92	0.11909	0.10859	0.11675	0.11595	0.12238
547.98	0.1231	0.11226	0.12068	0.11986	0.1265
548.04	0.12734	0.11612	0.12484	0.12399	0.13086
548.1	0.13182	0.12021	0.12923	0.12835	0.13546
548.16	0.13656	0.12453	0.13387	0.13296	0.14033
548.22	0.14157	0.1291	0.13879	0.13784	0.14548
548.28	0.14687	0.13393	0.14399	0.143	0.15093
548.34	0.1525	0.13906	0.1495	0.14848	0.15671
548.4	0.15846	0.1445	0.15534	0.15428	0.16284
548.46	0.16478	0.15027	0.16155	0.16044	0.16934
548.52	0.1715	0.15639	0.16813	0.16698	0.17624
548.58	0.17864	0.1629	0.17513	0.17393	0.18357
548.64	0.18622	0.16981	0.18256	0.18131	0.19136
548.7	0.19427	0.17716	0.19045	0.18915	0.19964
548.76	0.20283	0.18496	0.19884	0.19748	0.20843
548.82	0.21191	0.19324	0.20775	0.20633	0.21777
548.88	0.22156	0.20204	0.2172	0.21572	0.22768
548.94	0.23178	0.21136	0.22723	0.22568	0.23819
549	0.24261	0.22123	0.23784	0.23622	0.24931
549.06	0.25405	0.23167	0.24905	0.24736	0.26107
549.12	0.2661	0.24266	0.26088	0.2591	0.27346
549.18	0.27878	0.25422	0.2733	0.27144	0.28648
549.24	0.29204	0.26632	0.2863	0.28436	0.30012
549.3	0.30587	0.27893	0.29986	0.29782	0.31433
549.36	0.32021	0.292	0.31392	0.31179	0.32906
549.42	0.33499	0.30548	0.3284	0.32618	0.34425
549.48	0.35012	0.31928	0.34324	0.34092	0.3598
549.54	0.3655	0.33332	0.35832	0.35591	0.37561
549.6	0.38103	0.34748	0.37355	0.37104	0.39157
549.66	0.3966	0.36168	0.3888	0.38621	0.40756
549.72	0.41209	0.37581	0.40399	0.40132	0.42347
549.78	0.42743	0.38981	0.41903	0.41628	0.43923
549.84	0.44255	0.40362	0.43386	0.43105	0.45478
549.9	0.45745	0.41722	0.44847	0.44562	0.47009
549.96	0.47214	0.43063	0.46287	0.45999	0.48518
550.02	0.48669	0.44391	0.47713	0.47425	0.50014
550.08	0.50117	0.45715	0.49134	0.48847	0.51504
550.14	0.51571	0.47043	0.50559	0.50278	0.53001
550.2	0.53041	0.48387	0.52002	0.51728	0.54516
550.26	0.5454	0.49756	0.53472	0.53208	0.56062
550.32	0.56074	0.51156	0.54977	0.54726	0.57646
550.38	0.57649	0.52592	0.56522	0.56285	0.59274
550.44	0.59266	0.54061	0.58107	0.57884	0.60944
550.5	0.6092	0.55559	0.59727	0.59515	0.62653
550.56	0.62604	0.57076	0.61375	0.61167	0.64389
550.62	0.64304	0.586	0.63037	0.62822	0.66138
550.68	0.66006	0.60114	0.64699	0.64462	0.67882
550.74	0.67692	0.61602	0.66343	0.66062	0.69602
550.8	0.69341	0.63047	0.67951	0.676	0.71276
550.86	0.70934	0.64432	0.69504	0.69053	0.72885
550.92	0.72449	0.65743	0.70984	0.70402	0.74409
550.98	0.73867	0.66968	0.72372	0.71631	0.7583
551.04	0.75168	0.68099	0.7365	0.72727	0.77135
551.1	0.76335	0.69128	0.74803	0.73683	0.78309
551.16	0.77354	0.70051	0.75816	0.74496	0.79344
551.22	0.78216	0.70866	0.76678	0.75167	0.8023
551.28	0.78915	0.71572	0.77379	0.757	0.80963
551.34	0.7945	0.72169	0.77916	0.76103	0.81539
551.4	0.79826	0.72661	0.78291	0.76387	0.81958
551.46	0.80053	0.73049	0.78511	0.76565	0.82224
551.52	0.80143	0.73336	0.78591	0.76653	0.82343
551.58	0.80114	0.73529	0.78549	0.76666	0.82328
551.64	0.79987	0.73633	0.78409	0.76625	0.82193
551.7	0.79783	0.73655	0.78198	0.7655	0.81959
551.76	0.79525	0.73605	0.77943	0.76462	0.8165
551.82	0.79237	0.73493	0.77668	0.76381	0.81293
551.88	0.7894	0.73329	0.77397	0.76329	0.80918
551.94	0.78654	0.73125	0.77145	0.7632	0.80555
552	0.78394	0.72891	0.76926	0.76369	0.8023
552.06	0.78173	0.72639	0.76747	0.76483	0.79969
552.12	0.78002	0.7238	0.76612	0.76666	0.79789
552.18	0.77885	0.72127	0.76524	0.76914	0.79705
552.24	0.77828	0.71891	0.76481	0.77221	0.79725
552.3	0.77833	0.71684	0.76486	0.77574	0.79847
552.36	0.77904	0.7152	0.7654	0.77961	0.80068
552.42	0.78042	0.71409	0.76647	0.78366	0.80376
552.48	0.7825	0.71363	0.76811	0.78776	0.80759
552.54	0.78529	0.71388	0.77036	0.79178	0.81198
552.6	0.78875	0.71489	0.77325	0.79562	0.81677
552.66	0.79285	0.71667	0.77676	0.79916	0.82176
552.72	0.79747	0.71916	0.78084	0.80234	0.82678
552.78	0.80245	0.72225	0.78535	0.80506	0.83163
552.84	0.80754	0.72576	0.79011	0.80721	0.83612
552.9	0.81245	0.72945	0.79481	0.80867	0.84005
552.96	0.81683	0.73301	0.79914	0.80927	0.8432
553.02	0.82029	0.73608	0.80268	0.80883	0.84533
553.08	0.82244	0.73829	0.80501	0.80714	0.84619
553.14	0.82286	0.73923	0.80572	0.80397	0.84551
553.2	0.82122	0.73852	0.80441	0.79912	0.84302
553.26	0.81721	0.73583	0.80075	0.79239	0.83845
553.32	0.81061	0.7309	0.79451	0.78365	0.83157
553.38	0.80131	0.72354	0.78554	0.7728	0.82219
553.44	0.78928	0.71368	0.77381	0.75981	0.81021
553.5	0.77458	0.70133	0.7594	0.74471	0.79559
553.56	0.75738	0.68662	0.74249	0.72761	0.77839
553.62	0.73791	0.66973	0.72331	0.70866	0.75878
553.68	0.71647	0.65092	0.70219	0.68807	0.737
553.74	0.69337	0.63049	0.67946	0.66609	0.71338
553.8	0.66899	0.60878	0.65549	0.643	0.6883
553.86	0.64369	0.58614	0.63065	0.61909	0.66215
553.92	0.61784	0.5629	0.60529	0.59466	0.63535
553.98	0.59176	0.53939	0.57975	0.57002	0.6083
554.04	0.56579	0.5159	0.55433	0.54543	0.58134
554.1	0.54019	0.49269	0.52928	0.52115	0.55478
554.16	0.5152	0.46999	0.50483	0.49739	0.52889
554.22	0.49099	0.44798	0.48116	0.47433	0.50385
554.28	0.46772	0.42679	0.45839	0.45211	0.47983
554.34	0.44548	0.40652	0.43664	0.43085	0.45692
554.4	0.42434	0.38724	0.41596	0.41059	0.43518
554.46	0.40434	0.36898	0.39638	0.3914	0.41464
554.52	0.38548	0.35176	0.37791	0.37328	0.3953
554.58	0.36776	0.33557	0.36055	0.35622	0.37714
554.64	0.35114	0.32038	0.34427	0.34022	0.36014
554.7	0.33559	0.30616	0.32904	0.32523	0.34424
554.76	0.32106	0.29288	0.3148	0.31122	0.32939
554.82	0.30751	0.28049	0.30152	0.29813	0.31554
554.88	0.29488	0.26894	0.28914	0.28594	0.30263
554.94	0.28313	0.25818	0.27761	0.27458	0.29062
555	0.27218	0.24817	0.26687	0.264	0.27943
555.06	0.26201	0.23887	0.25689	0.25416	0.26903
555.12	0.25255	0.23021	0.24762	0.24501	0.25935
555.18	0.24376	0.22217	0.239	0.23651	0.25036
555.24	0.2356	0.21471	0.23099	0.22862	0.24201
555.3	0.22803	0.20778	0.22356	0.22129	0.23426
555.36	0.22101	0.20135	0.21667	0.2145	0.22707
555.42	0.2145	0.1954	0.21029	0.2082	0.2204
555.48	0.20847	0.18988	0.20438	0.20237	0.21423
555.54	0.2029	0.18479	0.19891	0.19699	0.20853
555.6	0.19776	0.18008	0.19387	0.19201	0.20326
555.66	0.19302	0.17574	0.18922	0.18743	0.1984
555.72	0.18866	0.17176	0.18494	0.18322	0.19394
555.78	0.18467	0.1681	0.18102	0.17936	0.18985
555.84	0.18102	0.16476	0.17744	0.17583	0.18612
555.9	0.1777	0.16172	0.17418	0.17263	0.18272
555.96	0.1747	0.15897	0.17124	0.16973	0.17965
556.02	0.172	0.1565	0.16859	0.16713	0.17689
556.08	0.1696	0.1543	0.16623	0.16481	0.17443
556.14	0.16748	0.15237	0.16415	0.16278	0.17227
556.2	0.16565	0.15068	0.16234	0.16102	0.1704
556.26	0.16408	0.14925	0.16081	0.15952	0.16881
556.32	0.16279	0.14807	0.15954	0.15829	0.16749
556.38	0.16177	0.14713	0.15853	0.15732	0.16645
556.44	0.16101	0.14644	0.15779	0.15661	0.16568
556.5	0.16052	0.146	0.1573	0.15617	0.16518
556.56	0.16031	0.1458	0.15709	0.15599	0.16496
556.62	0.16036	0.14586	0.15714	0.15607	0.16502
556.68	0.16069	0.14617	0.15746	0.15643	0.16536
556.74	0.16131	0.14674	0.15806	0.15707	0.16598
556.8	0.16222	0.14758	0.15895	0.158	0.1669
556.86	0.16342	0.1487	0.16013	0.15922	0.16813
556.92	0.16494	0.15011	0.16161	0.16074	0.16967
556.98	0.16677	0.15181	0.16341	0.16258	0.17153
557.04	0.16894	0.15382	0.16553	0.16475	0.17373
557.1	0.17144	0.15615	0.16799	0.16726	0.17628
557.16	0.1743	0.15881	0.1708	0.17013	0.17919
557.22	0.17753	0.16182	0.17397	0.17335	0.18248
557.28	0.18113	0.16518	0.17752	0.17696	0.18615
557.34	0.18511	0.1689	0.18144	0.18094	0.19023
557.4	0.18948	0.17299	0.18575	0.18532	0.19472
557.46	0.19424	0.17745	0.19045	0.19009	0.19962
557.52	0.19938	0.18227	0.19553	0.19524	0.20493
557.58	0.20488	0.18744	0.20097	0.20076	0.21065
557.64	0.21072	0.19294	0.20676	0.20664	0.21676
557.7	0.21687	0.19873	0.21286	0.21282	0.22323
557.76	0.22327	0.20476	0.21921	0.21926	0.23001
557.82	0.22986	0.21096	0.22576	0.22589	0.23704
557.88	0.23656	0.21724	0.2324	0.23261	0.24426
557.94	0.24327	0.2235	0.23906	0.23933	0.25154
558	0.2499	0.22961	0.2456	0.24592	0.25878
558.06	0.25633	0.23542	0.25192	0.25224	0.26584
558.12	0.26245	0.24081	0.25787	0.25816	0.27258
558.18	0.26816	0.24561	0.26334	0.26353	0.27883
558.24	0.27336	0.24971	0.26822	0.26824	0.28446
558.3	0.27796	0.25298	0.27242	0.27218	0.28934
558.36	0.28193	0.25534	0.27591	0.27528	0.29337
558.42	0.28522	0.25677	0.27866	0.27751	0.29649
558.48	0.28784	0.25727	0.2807	0.27889	0.29868
558.54	0.28978	0.25688	0.28207	0.27946	0.29998
558.6	0.2911	0.2557	0.28286	0.2793	0.30047
558.66	0.29182	0.25384	0.28315	0.27853	0.30025
558.72	0.292	0.25144	0.28306	0.27727	0.29947
558.78	0.29172	0.24863	0.28266	0.27566	0.29828
558.84	0.29103	0.24557	0.28205	0.27382	0.29684
558.9	0.29002	0.24236	0.28131	0.27186	0.29528
558.96	0.28878	0.23914	0.28048	0.26991	0.29374
559.02	0.28738	0.23599	0.27961	0.26805	0.29231
559.08	0.28593	0.23299	0.27874	0.26636	0.29107
559.14	0.28452	0.23018	0.27789	0.26491	0.29008
559.2	0.28322	0.22761	0.27709	0.26374	0.28934
559.26	0.28211	0.22531	0.27636	0.26288	0.28887
559.32	0.28124	0.22326	0.27569	0.26236	0.28865
559.38	0.28066	0.22148	0.27512	0.26217	0.28866
559.44	0.28037	0.21994	0.27463	0.26229	0.28885
559.5	0.28038	0.21862	0.27422	0.26269	0.28919
559.56	0.28065	0.21747	0.2739	0.26331	0.28963
559.62	0.28115	0.21647	0.27366	0.26408	0.29012
559.68	0.2818	0.21556	0.27348	0.26492	0.29062
559.74	0.28256	0.21469	0.27335	0.26573	0.29108
559.8	0.28334	0.21384	0.27327	0.26641	0.29147
559.86	0.28409	0.21294	0.27324	0.26688	0.29174
559.92	0.28473	0.21199	0.27326	0.26706	0.29186
559.98	0.28524	0.21095	0.27332	0.26691	0.29181
560.04	0.28558	0.20982	0.27343	0.2664	0.29158
560.1	0.28571	0.20861	0.2736	0.26553	0.29115
560.16	0.28565	0.20733	0.27381	0.26434	0.29053
560.22	0.28538	0.20602	0.27405	0.26287	0.28972
560.28	0.2849	0.20471	0.27431	0.26121	0.28873
560.34	0.2842	0.20343	0.27455	0.25942	0.28758
560.4	0.28328	0.20224	0.27472	0.2576	0.28628
560.46	0.28212	0.20115	0.27474	0.2558	0.28484
560.52	0.28071	0.20019	0.27456	0.25409	0.28328
560.58	0.27903	0.19939	0.2741	0.2525	0.2816
560.64	0.27708	0.19874	0.27329	0.25106	0.27979
560.7	0.27487	0.19824	0.27206	0.24978	0.27785
560.76	0.2724	0.19787	0.27037	0.24863	0.27578
560.82	0.26969	0.19761	0.26821	0.24762	0.27355
560.88	0.26679	0.19745	0.26558	0.2467	0.27118
560.94	0.26372	0.19735	0.26252	0.24585	0.26867
561	0.26054	0.19731	0.25909	0.24506	0.26601
561.06	0.2573	0.19731	0.25537	0.24431	0.26323
561.12	0.25404	0.19735	0.25147	0.2436	0.26035
561.18	0.2508	0.19746	0.24747	0.24295	0.25739
561.24	0.24763	0.19765	0.24349	0.24236	0.25438
561.3	0.24455	0.19795	0.23961	0.24187	0.25133
561.36	0.2416	0.19842	0.23592	0.2415	0.24829
561.42	0.23877	0.19908	0.23249	0.24129	0.24526
561.48	0.23609	0.19998	0.22937	0.24127	0.24227
561.54	0.23356	0.20117	0.22659	0.24145	0.23935
561.6	0.23115	0.20268	0.22417	0.24187	0.2365
561.66	0.22888	0.20455	0.22211	0.24252	0.23374
561.72	0.22671	0.20679	0.22039	0.24343	0.23107
561.78	0.22464	0.20942	0.21898	0.24457	0.22852
561.84	0.22266	0.21246	0.21784	0.24594	0.22607
561.9	0.22075	0.21589	0.21692	0.2475	0.22375
561.96	0.2189	0.2197	0.21616	0.24922	0.22154
562.02	0.2171	0.22388	0.2155	0.25105	0.21947
562.08	0.21535	0.22839	0.21487	0.25292	0.21753
562.14	0.21365	0.23318	0.21422	0.25476	0.21572
562.2	0.212	0.23819	0.2135	0.25652	0.21405
562.26	0.21041	0.24337	0.21265	0.25812	0.21251
562.32	0.20888	0.24865	0.21166	0.25951	0.21109
562.38	0.20742	0.25396	0.21051	0.26063	0.2098
562.44	0.20604	0.25922	0.20921	0.26144	0.20862
562.5	0.20475	0.26437	0.20776	0.26192	0.20755
562.56	0.20354	0.26935	0.2062	0.26205	0.20659
562.62	0.20244	0.27411	0.20458	0.26184	0.20572
562.68	0.20145	0.27862	0.20293	0.26131	0.20496
562.74	0.20057	0.28287	0.20133	0.26049	0.2043
562.8	0.19982	0.28684	0.19981	0.25942	0.20376
562.86	0.1992	0.29055	0.19842	0.25816	0.20336
562.92	0.19873	0.29402	0.19723	0.25677	0.2031
562.98	0.19842	0.29729	0.19626	0.25529	0.20302
563.04	0.1983	0.30039	0.19556	0.25379	0.20311
563.1	0.19838	0.30338	0.19515	0.2523	0.20342
563.16	0.19867	0.30629	0.19506	0.25087	0.20394
563.22	0.1992	0.30918	0.19531	0.2495	0.20469
563.28	0.19999	0.31209	0.19591	0.24821	0.20568
563.34	0.20105	0.31503	0.19688	0.24698	0.20691
563.4	0.20239	0.31804	0.19823	0.24583	0.20838
563.46	0.20404	0.32113	0.19995	0.24472	0.2101
563.52	0.206	0.32428	0.20207	0.24367	0.21205
563.58	0.20828	0.3275	0.20458	0.24265	0.21424
563.64	0.2109	0.33079	0.20749	0.24169	0.21666
563.7	0.21386	0.33414	0.2108	0.2408	0.21934
563.76	0.21718	0.33756	0.2145	0.24	0.22226
563.82	0.22085	0.34105	0.2186	0.23935	0.22545
563.88	0.2249	0.34465	0.22309	0.23888	0.22893
563.94	0.22932	0.34839	0.22797	0.23864	0.23272
564	0.23413	0.3523	0.23322	0.23869	0.23685
564.06	0.23932	0.35643	0.23884	0.23909	0.24134
564.12	0.24492	0.36081	0.24481	0.23987	0.24624
564.18	0.25091	0.36548	0.25112	0.24108	0.25157
564.24	0.2573	0.37046	0.25775	0.24277	0.25736
564.3	0.26409	0.37579	0.26468	0.24496	0.26365
564.36	0.27128	0.38148	0.27189	0.24771	0.27047
564.42	0.27886	0.38755	0.27939	0.25102	0.27784
564.48	0.28684	0.39401	0.28715	0.25493	0.2858
564.54	0.29522	0.4009	0.29518	0.25945	0.29438
564.6	0.304	0.40826	0.3035	0.26461	0.30361
564.66	0.3132	0.41616	0.31212	0.27041	0.3135
564.72	0.32285	0.42469	0.32109	0.27688	0.32409
564.78	0.33299	0.43392	0.33046	0.28401	0.33539
564.84	0.34367	0.44399	0.34029	0.2918	0.34742
564.9	0.35494	0.455	0.35068	0.30025	0.36017
564.96	0.36688	0.46709	0.36169	0.30933	0.37365
565.02	0.37954	0.48036	0.37344	0.31902	0.38785
565.08	0.39301	0.49494	0.38601	0.32929	0.40276
565.14	0.40735	0.51093	0.39951	0.34008	0.41836
565.2	0.42261	0.52839	0.41403	0.35134	0.43462
565.26	0.43887	0.5474	0.42965	0.36301	0.4515
565.32	0.45614	0.56797	0.44644	0.37502	0.46897
565.38	0.47446	0.5901	0.46445	0.3873	0.48699
565.44	0.49382	0.61375	0.4837	0.39978	0.5055
565.5	0.5142	0.63882	0.50419	0.41243	0.52447
565.56	0.53554	0.66517	0.52589	0.42519	0.54386
565.62	0.55775	0.69258	0.54871	0.43805	0.56365
565.68	0.5807	0.72079	0.57253	0.45097	0.58379
565.74	0.60422	0.74947	0.59716	0.46397	0.60426
565.8	0.62808	0.77825	0.62236	0.47701	0.62504
565.86	0.65203	0.80668	0.64784	0.49009	0.64607
565.92	0.6758	0.83432	0.67324	0.50316	0.66729
565.98	0.69908	0.8607	0.69816	0.51616	0.68861
566.04	0.72156	0.8854	0.72218	0.52902	0.70991
566.1	0.74296	0.90802	0.7449	0.54163	0.73105
566.16	0.76301	0.92825	0.76592	0.55388	0.75186
566.22	0.78153	0.94587	0.78495	0.56566	0.77218
566.28	0.79839	0.96078	0.80177	0.57686	0.79187
566.34	0.81357	0.97296	0.8163	0.58742	0.81077
566.4	0.82711	0.98253	0.82862	0.59731	0.82879
566.46	0.83918	0.98968	0.83891	0.60654	0.84586
566.52	0.85002	0.99469	0.8475	0.61514	0.86194
566.58	0.8599	0.99787	0.85481	0.62321	0.87702
566.64	0.86916	0.99954	0.8613	0.63082	0.89112
566.7	0.8781	1	0.86746	0.63806	0.90426
566.76	0.88703	0.9995	0.87373	0.64498	0.91647
566.82	0.89616	0.9982	0.88054	0.65162	0.92778
566.88	0.90566	0.99617	0.88817	0.65796	0.93823
566.94	0.9156	0.99336	0.89685	0.66395	0.94785
567	0.92594	0.9896	0.90664	0.6695	0.95666
567.06	0.93657	0.98467	0.9175	0.67451	0.96468
567.12	0.94729	0.97824	0.92925	0.67888	0.97195
567.18	0.95783	0.97	0.94156	0.68252	0.97844
567.24	0.9679	0.95964	0.95401	0.68542	0.98416
567.3	0.97716	0.94694	0.96608	0.6876	0.98907
567.36	0.98526	0.93178	0.97716	0.68915	0.99313
567.42	0.99188	0.91416	0.98665	0.69024	0.99629
567.48	0.99671	0.89423	0.99394	0.69109	0.99851
567.54	0.99948	0.87226	0.99852	0.69198	0.99975
567.6	1	0.84864	1	0.6932	1
567.66	0.99812	0.82381	0.99814	0.69504	0.99923
567.72	0.99379	0.79826	0.9929	0.69779	0.99743
567.78	0.98706	0.77247	0.98441	0.70169	0.99459
567.84	0.97806	0.74689	0.973	0.70696	0.99068
567.9	0.96703	0.72191	0.95911	0.71373	0.98571
567.96	0.95429	0.69788	0.94329	0.72209	0.97964
568.02	0.9402	0.67506	0.92611	0.73204	0.97246
568.08	0.92516	0.65363	0.90815	0.74353	0.96417
568.14	0.90957	0.63371	0.88993	0.7564	0.95479
568.2	0.89377	0.61536	0.87191	0.77043	0.94432
568.26	0.87806	0.59857	0.85442	0.78533	0.93278
568.32	0.86264	0.58329	0.83771	0.80072	0.92019
568.38	0.84763	0.5694	0.8219	0.81618	0.90657
568.44	0.83307	0.55678	0.807	0.83123	0.89192
568.5	0.8189	0.54524	0.79296	0.84539	0.87625
568.56	0.80501	0.53458	0.77961	0.85816	0.85957
568.62	0.79125	0.5246	0.76676	0.86909	0.84194
568.68	0.77741	0.51508	0.75416	0.8778	0.82344
568.74	0.76332	0.5058	0.74156	0.88397	0.80419
568.8	0.74881	0.49658	0.72871	0.88738	0.78434
568.86	0.73374	0.48725	0.71539	0.88788	0.7641
568.92	0.718	0.47768	0.70142	0.88543	0.74367
568.98	0.70156	0.46776	0.68668	0.88004	0.72325
569.04	0.6844	0.45746	0.6711	0.87178	0.70303
569.1	0.66656	0.44675	0.65467	0.86077	0.68317
569.16	0.64811	0.43566	0.63743	0.84718	0.66378
569.22	0.62918	0.42426	0.61949	0.83118	0.64494
569.28	0.60991	0.41261	0.601	0.81302	0.62665
569.34	0.59045	0.40085	0.58213	0.79298	0.60893
569.4	0.57099	0.38907	0.56309	0.77136	0.59172
569.46	0.55171	0.37741	0.54409	0.74851	0.57499
569.52	0.53279	0.36598	0.52532	0.7248	0.55868
569.58	0.51438	0.35489	0.50697	0.7006	0.54276
569.64	0.49663	0.34425	0.48921	0.67628	0.5272
569.7	0.47967	0.33413	0.47218	0.65216	0.51201
569.76	0.46358	0.3246	0.45598	0.62856	0.4972
569.82	0.44845	0.31572	0.4407	0.60573	0.48283
569.88	0.43432	0.30751	0.42641	0.58387	0.46894
569.94	0.42122	0.30002	0.41313	0.56315	0.4556
570	0.40916	0.29325	0.40088	0.54367	0.44287
570.06	0.39815	0.28721	0.38968	0.52553	0.43081
570.12	0.38816	0.2819	0.37951	0.50876	0.41948
570.18	0.37918	0.27733	0.37036	0.49337	0.40893
570.24	0.37119	0.2735	0.36222	0.47937	0.39921
570.3	0.36415	0.27039	0.35505	0.46673	0.39033
570.36	0.35804	0.26801	0.34885	0.45544	0.38233
570.42	0.35282	0.26635	0.34358	0.44544	0.37522
570.48	0.34847	0.26541	0.33924	0.43671	0.36901
570.54	0.34496	0.26518	0.33579	0.4292	0.36371
570.6	0.34228	0.26567	0.33322	0.42289	0.35931
570.66	0.34039	0.26686	0.33152	0.41775	0.35581
570.72	0.33929	0.26875	0.33067	0.41376	0.35322
570.78	0.33895	0.27133	0.33065	0.41089	0.35153
570.84	0.33935	0.2746	0.33146	0.40914	0.35074
570.9	0.34047	0.27852	0.33307	0.40851	0.35085
570.96	0.34229	0.28306	0.33548	0.40899	0.35185
571.02	0.34477	0.28819	0.33864	0.4106	0.35373
571.08	0.34787	0.29384	0.34254	0.41333	0.3565
571.14	0.35154	0.29993	0.34713	0.41722	0.36014
571.2	0.35574	0.30637	0.35236	0.42226	0.36464
571.26	0.3604	0.31305	0.35816	0.42848	0.36998
571.32	0.36545	0.31983	0.36445	0.43589	0.37611
571.38	0.37085	0.32654	0.37114	0.44451	0.38299
571.44	0.37652	0.33303	0.37811	0.45433	0.39057
571.5	0.38241	0.33913	0.38524	0.46535	0.39876
571.56	0.38848	0.34464	0.3924	0.47755	0.40745
571.62	0.39469	0.34942	0.39947	0.49089	0.41652
571.68	0.40101	0.35332	0.40631	0.50531	0.42582
571.74	0.40742	0.35621	0.41283	0.52072	0.4352
571.8	0.41391	0.358	0.41894	0.53699	0.44449
571.86	0.42045	0.35863	0.42457	0.55394	0.45351
571.92	0.42701	0.35811	0.42971	0.57137	0.46209
571.98	0.43357	0.35644	0.43437	0.58903	0.4701
572.04	0.44008	0.35369	0.43859	0.60664	0.47742
572.1	0.4465	0.34995	0.44243	0.62387	0.48397
572.16	0.45279	0.34534	0.44599	0.64041	0.48972
572.22	0.45891	0.34001	0.44939	0.65595	0.49469
572.28	0.46484	0.3341	0.45273	0.67021	0.49892
572.34	0.47054	0.32777	0.45614	0.683	0.5025
572.4	0.47603	0.32116	0.45974	0.69418	0.50556
572.46	0.48131	0.3144	0.46363	0.70372	0.50822
572.52	0.48638	0.30759	0.46789	0.7117	0.51064
572.58	0.49128	0.30082	0.47258	0.7183	0.51297
572.64	0.49603	0.29414	0.47775	0.72375	0.51537
572.7	0.50067	0.2876	0.4834	0.72838	0.518
572.76	0.50525	0.28122	0.48956	0.73254	0.52101
572.82	0.50983	0.275	0.4962	0.73658	0.52456
572.88	0.51449	0.26896	0.50331	0.74087	0.52877
572.94	0.51933	0.2631	0.51088	0.74575	0.53377
573	0.52446	0.25743	0.51889	0.75153	0.53966
573.06	0.53001	0.25198	0.52731	0.75848	0.54654
573.12	0.5361	0.24676	0.53613	0.7668	0.55446
573.18	0.54287	0.24182	0.54532	0.77668	0.56347
573.24	0.55043	0.23718	0.55485	0.78821	0.57359
573.3	0.55889	0.23289	0.56469	0.80141	0.5848
573.36	0.56832	0.22898	0.57478	0.81625	0.59709
573.42	0.5788	0.22549	0.58507	0.83258	0.61041
573.48	0.59033	0.22244	0.59549	0.85019	0.62471
573.54	0.60291	0.21988	0.60598	0.86876	0.63989
573.6	0.61649	0.21781	0.61646	0.88789	0.65587
573.66	0.63098	0.21625	0.62688	0.90708	0.67249
573.72	0.64625	0.2152	0.63719	0.9258	0.68959
573.78	0.66212	0.21469	0.64736	0.94346	0.70697
573.84	0.6784	0.21469	0.65738	0.95948	0.72437
573.9	0.69485	0.21522	0.66728	0.97334	0.74153
573.96	0.71122	0.21625	0.67712	0.98456	0.75813
574.02	0.72725	0.21776	0.68698	0.99284	0.77386
574.08	0.74268	0.21973	0.69695	0.998	0.78843
574.14	0.75728	0.22212	0.70713	1	0.80157
574.2	0.77085	0.22489	0.71759	0.99898	0.8131
574.26	0.7832	0.22797	0.72836	0.99519	0.8229
574.32	0.7942	0.23132	0.73941	0.98897	0.83094
574.38	0.80376	0.23484	0.75065	0.98069	0.8373
574.44	0.81181	0.23847	0.76188	0.97075	0.84211
574.5	0.81831	0.24211	0.77282	0.9595	0.84557
574.56	0.82327	0.2457	0.78313	0.94728	0.84789
574.62	0.82667	0.24917	0.79238	0.93435	0.84931
574.68	0.82854	0.25245	0.80013	0.92092	0.85
574.74	0.82891	0.25553	0.80592	0.90713	0.85011
574.8	0.82781	0.25839	0.80933	0.8931	0.84971
574.86	0.82527	0.26107	0.81001	0.87887	0.84881
574.92	0.82132	0.26362	0.80773	0.86445	0.84734
574.98	0.81597	0.2661	0.80238	0.84982	0.84517
575.04	0.80926	0.26862	0.79399	0.83493	0.84212
575.1	0.8012	0.27126	0.78274	0.81969	0.83799
575.16	0.79184	0.27415	0.76894	0.804	0.83254
575.22	0.78125	0.27736	0.75299	0.78775	0.82556
575.28	0.76949	0.28099	0.73537	0.77084	0.81684
575.34	0.75669	0.28512	0.71658	0.75318	0.80626
575.4	0.743	0.28977	0.69712	0.73474	0.79375
575.46	0.72855	0.295	0.67749	0.71552	0.77934
575.52	0.71352	0.30079	0.65811	0.69558	0.76316
575.58	0.69808	0.30712	0.63934	0.67504	0.74544
575.64	0.68237	0.31393	0.62149	0.65407	0.72645
575.7	0.66656	0.32114	0.60479	0.63287	0.70657
575.76	0.65077	0.32863	0.58939	0.61169	0.68616
575.82	0.63515	0.33628	0.57539	0.59075	0.66561
575.88	0.61981	0.34392	0.56282	0.57029	0.6453
575.94	0.60486	0.35138	0.55166	0.55052	0.62556
576	0.59042	0.35848	0.54183	0.53161	0.60667
576.06	0.57657	0.36507	0.53322	0.51371	0.58887
576.12	0.56339	0.37099	0.52567	0.49693	0.57235
576.18	0.55094	0.37613	0.519	0.48134	0.55723
576.24	0.53927	0.38041	0.51301	0.46697	0.54359
576.3	0.52839	0.3838	0.50747	0.45384	0.53147
576.36	0.51833	0.38633	0.50218	0.44191	0.52087
576.42	0.50906	0.38806	0.49691	0.43115	0.51174
576.48	0.50057	0.38911	0.49148	0.42148	0.504
576.54	0.49281	0.38962	0.48575	0.4128	0.49753
576.6	0.48573	0.38974	0.47961	0.40501	0.49219
576.66	0.47926	0.38964	0.47299	0.39798	0.48778
576.72	0.4733	0.38947	0.46589	0.39157	0.4841
576.78	0.46775	0.38936	0.45832	0.38565	0.48091
576.84	0.46248	0.38941	0.45037	0.38007	0.47795
576.9	0.45736	0.38967	0.44212	0.3747	0.47495
576.96	0.45223	0.39013	0.43368	0.3694	0.47165
577.02	0.44696	0.39076	0.42516	0.36408	0.4678
577.08	0.4414	0.39147	0.41667	0.35863	0.4632
577.14	0.43544	0.39213	0.40829	0.35299	0.45767
577.2	0.42896	0.3926	0.40008	0.34711	0.45111
577.26	0.4219	0.39269	0.39206	0.34094	0.44347
577.32	0.41423	0.39226	0.38426	0.33446	0.43478
577.38	0.40594	0.39114	0.37664	0.32765	0.4251
577.44	0.39707	0.38922	0.36917	0.32051	0.41456
577.5	0.3877	0.38642	0.3618	0.31304	0.40332
577.56	0.37793	0.38271	0.35449	0.30526	0.39156
577.62	0.36787	0.3781	0.34719	0.2972	0.37947
577.68	0.35766	0.37263	0.33987	0.28891	0.36722
577.74	0.34741	0.36636	0.33251	0.28044	0.355
577.8	0.33724	0.35939	0.32509	0.27187	0.34296
577.86	0.32726	0.35177	0.31764	0.26326	0.33124
577.92	0.31754	0.34361	0.31016	0.25471	0.31995
577.98	0.30812	0.33495	0.30268	0.24627	0.30917
578.04	0.29905	0.32586	0.2952	0.23802	0.29897
578.1	0.29033	0.31639	0.28775	0.23001	0.28939
578.16	0.28197	0.30659	0.28032	0.22229	0.28046
578.22	0.27394	0.29652	0.27292	0.21489	0.27218
578.28	0.26623	0.28624	0.26556	0.20783	0.26454
578.34	0.25882	0.27582	0.25824	0.20112	0.25753
578.4	0.2517	0.26534	0.25096	0.19476	0.2511
578.46	0.24486	0.25487	0.24374	0.18874	0.24522
578.52	0.23829	0.2445	0.23662	0.18304	0.23984
578.58	0.232	0.23431	0.22961	0.17765	0.2349
578.64	0.22599	0.22436	0.22277	0.17254	0.23034
578.7	0.22027	0.21473	0.21612	0.16768	0.2261
578.76	0.21485	0.20545	0.2097	0.16305	0.2221
578.82	0.20972	0.19657	0.20357	0.15861	0.21829
578.88	0.20491	0.1881	0.19774	0.15434	0.21459
578.94	0.20039	0.18007	0.19225	0.15022	0.21097
579	0.19617	0.17248	0.18713	0.14621	0.20735
579.06	0.19224	0.16533	0.18237	0.14231	0.20372
579.12	0.1886	0.15861	0.17801	0.13851	0.20003
579.18	0.18522	0.15231	0.17403	0.13478	0.19627
579.24	0.18209	0.1464	0.17044	0.13114	0.19244
579.3	0.17922	0.14088	0.16724	0.12757	0.18855
579.36	0.17657	0.13573	0.16442	0.1241	0.18464
579.42	0.17414	0.13092	0.16196	0.12072	0.18072
579.48	0.1719	0.12643	0.15984	0.11745	0.17684
579.54	0.16983	0.12226	0.15806	0.11429	0.17305
579.6	0.16791	0.11837	0.15658	0.11125	0.16938
579.66	0.16611	0.11475	0.15536	0.10834	0.16588
579.72	0.16439	0.11138	0.15439	0.10556	0.16257
579.78	0.16272	0.10825	0.1536	0.10292	0.1595
579.84	0.16107	0.10534	0.15296	0.10041	0.15669
579.9	0.15942	0.10264	0.15241	0.098033	0.15414
579.96	0.15774	0.10014	0.15189	0.095788	0.15188
580.02	0.15602	0.097809	0.15136	0.093669	0.14991
580.08	0.15427	0.095649	0.15074	0.091671	0.14823
580.14	0.15249	0.093644	0.15	0.089787	0.14683
580.2	0.1507	0.091784	0.14908	0.088007	0.1457
580.26	0.14891	0.090056	0.14796	0.086324	0.14482
580.32	0.14716	0.08845	0.14663	0.084727	0.14416
580.38	0.14545	0.086957	0.14508	0.083205	0.14369
580.44	0.14382	0.085569	0.14332	0.081747	0.14337
580.5	0.14227	0.084278	0.14139	0.080341	0.14315
580.56	0.14082	0.083079	0.13931	0.078978	0.143
580.62	0.13946	0.081966	0.13712	0.077646	0.14284
580.68	0.13819	0.080939	0.13489	0.07634	0.14262
580.74	0.13701	0.079995	0.13264	0.075051	0.14229
580.8	0.13589	0.079136	0.13042	0.073777	0.14179
580.86	0.13482	0.078361	0.12828	0.072517	0.14108
580.92	0.13379	0.077673	0.12624	0.07127	0.14012
580.98	0.13277	0.077076	0.12433	0.070041	0.13889
581.04	0.13175	0.076571	0.12257	0.068834	0.13739
581.1	0.1307	0.076161	0.12096	0.067653	0.13562
581.16	0.12962	0.075848	0.11952	0.066504	0.1336
581.22	0.12848	0.075636	0.11822	0.065394	0.13136
581.28	0.12728	0.075525	0.11707	0.064328	0.12895
581.34	0.12598	0.075515	0.11604	0.06331	0.12641
581.4	0.12459	0.075607	0.11511	0.062343	0.12379
581.46	0.1231	0.0758	0.11425	0.061432	0.12114
581.52	0.12149	0.07609	0.11344	0.060579	0.11852
581.58	0.11978	0.076472	0.11266	0.059785	0.11595
581.64	0.11798	0.076941	0.11186	0.05905	0.11348
581.7	0.11608	0.077487	0.11104	0.058376	0.11113
581.76	0.11412	0.078099	0.11016	0.05776	0.10894
581.82	0.11212	0.078763	0.10922	0.057203	0.1069
581.88	0.11011	0.079462	0.10819	0.056702	0.10505
581.94	0.1081	0.080178	0.10706	0.056253	0.10337
582	0.10612	0.080889	0.10583	0.055853	0.10187
582.06	0.10419	0.081576	0.10448	0.055497	0.10054
582.12	0.10234	0.082218	0.10303	0.055178	0.099379
582.18	0.10056	0.082795	0.10147	0.054888	0.09836
582.24	0.098882	0.083293	0.099807	0.054617	0.097467
582.3	0.097295	0.0837	0.098057	0.054357	0.096677
582.36	0.095801	0.084011	0.096233	0.054094	0.095964
582.42	0.094395	0.084226	0.094353	0.053818	0.095299
582.48	0.093069	0.084352	0.092439	0.053515	0.094649
582.54	0.091815	0.084402	0.090513	0.053175	0.093987
582.6	0.090622	0.084393	0.088598	0.052788	0.093282
582.66	0.08948	0.084345	0.086717	0.052345	0.09251
582.72	0.088379	0.084284	0.084891	0.051842	0.091652
582.78	0.087311	0.084235	0.08314	0.051276	0.090694
582.84	0.086269	0.084222	0.081481	0.05065	0.089632
582.9	0.085251	0.084271	0.079927	0.049969	0.088468
582.96	0.084255	0.084402	0.07849	0.049238	0.087213
583.02	0.083281	0.084636	0.077178	0.048469	0.085883
583.08	0.08233	0.084988	0.075999	0.04767	0.084499
583.14	0.081406	0.085471	0.074955	0.046855	0.083087
583.2	0.080513	0.086092	0.074049	0.046032	0.081671
583.26	0.079654	0.086855	0.07328	0.045212	0.080276
583.32	0.078833	0.08776	0.072649	0.044404	0.078925
583.38	0.078054	0.0888	0.072151	0.043616	0.07764
583.44	0.07732	0.089966	0.071782	0.042853	0.076439
583.5	0.076636	0.091239	0.071535	0.04212	0.075336
583.56	0.076003	0.092599	0.071403	0.04142	0.074344
583.62	0.075425	0.094016	0.071374	0.040756	0.073472
583.68	0.074902	0.095456	0.071436	0.040128	0.072726
583.74	0.074436	0.09688	0.071574	0.039538	0.072113
583.8	0.074028	0.098246	0.071769	0.038984	0.071634
583.86	0.073676	0.099511	0.072002	0.038466	0.071292
583.92	0.07338	0.10063	0.072251	0.037982	0.071086
583.98	0.073138	0.10157	0.072493	0.037529	0.071013
584.04	0.072947	0.1023	0.072705	0.037105	0.071072
584.1	0.072807	0.1028	0.072865	0.036706	0.071255
584.16	0.072712	0.10305	0.072953	0.036329	0.071555
584.22	0.072661	0.10307	0.072953	0.035968	0.071961
584.28	0.07265	0.10287	0.072852	0.035619	0.072458
584.34	0.072673	0.10246	0.072645	0.035277	0.073029
584.4	0.072725	0.10189	0.072332	0.034938	0.073652
584.46	0.072801	0.1012	0.07192	0.034597	0.074301
584.52	0.072892	0.10042	0.071419	0.03425	0.074947
584.58	0.072993	0.099603	0.070849	0.033893	0.075559
584.64	0.073095	0.098785	0.07023	0.033527	0.076102
584.7	0.073191	0.098007	0.069585	0.033148	0.076545
584.76	0.073273	0.097303	0.068939	0.03276	0.076856
584.82	0.073335	0.096706	0.068315	0.032362	0.077009
584.88	0.07337	0.096241	0.067735	0.031958	0.076987
584.94	0.073372	0.095932	0.067218	0.03155	0.076778
585	0.073337	0.095795	0.06678	0.031143	0.076384
585.06	0.073259	0.095848	0.066433	0.030739	0.075813
585.12	0.073136	0.096102	0.066185	0.030342	0.075084
585.18	0.072962	0.096568	0.06604	0.029956	0.074224
585.24	0.072736	0.097254	0.065997	0.029581	0.073262
585.3	0.072456	0.098166	0.066052	0.029221	0.072233
585.36	0.07212	0.099311	0.066194	0.028878	0.071171
585.42	0.071729	0.10069	0.06641	0.028551	0.070108
585.48	0.071283	0.10232	0.066681	0.028242	0.069072
585.54	0.070785	0.10419	0.066983	0.027952	0.06809
585.6	0.070242	0.1063	0.067291	0.02768	0.067182
585.66	0.069657	0.10866	0.067574	0.027425	0.066363
585.72	0.069041	0.11127	0.067802	0.027188	0.065645
585.78	0.068401	0.11412	0.067944	0.026966	0.065035
585.84	0.067746	0.11721	0.067971	0.02676	0.064533
585.9	0.067085	0.12054	0.06786	0.026566	0.064139
585.96	0.066425	0.12409	0.067594	0.026384	0.063846
586.02	0.065772	0.12787	0.067164	0.02621	0.063643
586.08	0.065131	0.13186	0.06657	0.026042	0.063518
586.14	0.064504	0.13607	0.065821	0.025877	0.063451
586.2	0.063892	0.14048	0.064932	0.025713	0.063423
586.26	0.063295	0.1451	0.063927	0.025547	0.063408
586.32	0.06271	0.14994	0.062832	0.025376	0.063382
586.38	0.062138	0.15501	0.061677	0.025198	0.063319
586.44	0.061575	0.16032	0.06049	0.025011	0.063193
586.5	0.06102	0.16588	0.0593	0.024816	0.062982
586.56	0.06047	0.17171	0.058131	0.024612	0.062668
586.62	0.059925	0.17782	0.057005	0.024401	0.062237
586.68	0.05938	0.18421	0.05594	0.024183	0.061684
586.74	0.058835	0.19086	0.05495	0.023961	0.06101
586.8	0.058286	0.19776	0.054046	0.023738	0.060224
586.86	0.057731	0.20485	0.053236	0.023515	0.059338
586.92	0.057168	0.21207	0.052525	0.023295	0.058371
586.98	0.056595	0.21932	0.051913	0.023082	0.057345
587.04	0.056011	0.22651	0.0514	0.022875	0.056282
587.1	0.055415	0.2335	0.050984	0.022679	0.055207
587.16	0.05481	0.24016	0.050659	0.022493	0.054139
587.22	0.054196	0.24634	0.050417	0.022319	0.053098
587.28	0.053576	0.25191	0.05025	0.022157	0.0521
587.34	0.052952	0.25674	0.050143	0.022009	0.05116
587.4	0.052327	0.26074	0.050083	0.021874	0.050288
587.46	0.051705	0.26383	0.050053	0.021753	0.049492
587.52	0.05109	0.26598	0.050034	0.021645	0.048776
587.58	0.050484	0.26717	0.050006	0.021549	0.048144
587.64	0.049892	0.26742	0.04995	0.021464	0.047597
587.7	0.049316	0.2668	0.049845	0.02139	0.047134
587.76	0.048761	0.26536	0.049674	0.021324	0.046751
587.82	0.048228	0.2632	0.049424	0.021265	0.046444
587.88	0.047719	0.26042	0.049085	0.02121	0.046206
587.94	0.047234	0.25713	0.048652	0.021157	0.046029
588	0.046774	0.25345	0.048128	0.021102	0.045903
588.06	0.046335	0.24952	0.047519	0.021043	0.045815
588.12	0.045915	0.24544	0.046835	0.020977	0.045753
588.18	0.04551	0.24133	0.046092	0.020901	0.045701
588.24	0.045116	0.2373	0.045305	0.020813	0.045644
588.3	0.044729	0.23342	0.044493	0.020712	0.045567
588.36	0.044345	0.22977	0.043673	0.020596	0.045457
588.42	0.043961	0.22636	0.04286	0.020467	0.0453
588.48	0.043575	0.22323	0.042069	0.020325	0.045088
588.54	0.043186	0.22036	0.041313	0.020173	0.044814
588.6	0.042794	0.21773	0.0406	0.020012	0.044478
588.66	0.042402	0.21529	0.03994	0.019846	0.04408
588.72	0.04201	0.21299	0.039338	0.019677	0.043628
588.78	0.041623	0.21075	0.038799	0.019509	0.043131
588.84	0.041244	0.20853	0.038327	0.019344	0.0426
588.9	0.040877	0.20625	0.037922	0.019184	0.042048
588.96	0.040527	0.20387	0.037587	0.019033	0.04149
589.02	0.040198	0.20135	0.037321	0.01889	0.040937
589.08	0.039894	0.19866	0.037125	0.018759	0.040404
589.14	0.039618	0.19581	0.036998	0.01864	0.039901
589.2	0.039376	0.19281	0.036937	0.018534	0.039437
589.26	0.039168	0.18967	0.036942	0.018441	0.039022
589.32	0.038998	0.18646	0.037009	0.018363	0.038661
589.38	0.038868	0.18321	0.037134	0.018299	0.038361
589.44	0.038778	0.17997	0.037313	0.018249	0.038125
589.5	0.038729	0.1768	0.03754	0.018214	0.037957
589.56	0.038722	0.17376	0.037807	0.018192	0.03786
589.62	0.038755	0.17087	0.038106	0.018184	0.037835
589.68	0.038829	0.16817	0.038427	0.018189	0.037883
589.74	0.038941	0.1657	0.03876	0.018204	0.038005
589.8	0.03909	0.16346	0.039093	0.01823	0.038202
589.86	0.039274	0.16147	0.039415	0.018263	0.038471
589.92	0.039489	0.15974	0.039714	0.018301	0.038813
589.98	0.039733	0.15828	0.03998	0.018341	0.039223
590.04	0.04	0.15708	0.040205	0.01838	0.039698
590.1	0.040287	0.15614	0.040384	0.018414	0.040232
590.16	0.040588	0.15546	0.040511	0.018439	0.040817
590.22	0.040897	0.15504	0.040589	0.018451	0.041444
590.28	0.041209	0.15485	0.040619	0.018447	0.042101
590.34	0.041518	0.15487	0.040608	0.018424	0.042772
590.4	0.041821	0.15507	0.040563	0.018381	0.043442
590.46	0.042115	0.15541	0.040497	0.018315	0.044091
590.52	0.042397	0.15582	0.04042	0.018229	0.0447
590.58	0.042667	0.15625	0.040346	0.018123	0.045249
590.64	0.042927	0.15662	0.040287	0.017999	0.04572
590.7	0.043179	0.15684	0.040254	0.017862	0.046094
590.76	0.043424	0.15686	0.040256	0.017714	0.04636
590.82	0.043664	0.15658	0.040303	0.01756	0.046507
590.88	0.043899	0.15595	0.040399	0.017404	0.046532
590.94	0.044127	0.15492	0.040547	0.017249	0.046435
591	0.044344	0.15346	0.040745	0.017098	0.046224
591.06	0.044543	0.15157	0.040991	0.016954	0.045909
591.12	0.044714	0.14927	0.041275	0.016819	0.045506
591.18	0.044847	0.14658	0.041589	0.016694	0.045032
591.24	0.04493	0.14356	0.041916	0.016581	0.044508
591.3	0.044952	0.14028	0.042242	0.01648	0.043954
591.36	0.044903	0.13679	0.042545	0.01639	0.043388
591.42	0.044774	0.13319	0.042807	0.01631	0.042829
591.48	0.044562	0.12954	0.043007	0.016241	0.042291
591.54	0.044267	0.1259	0.043125	0.016179	0.041788
591.6	0.043891	0.12234	0.043145	0.016123	0.041328
591.66	0.043443	0.11891	0.043054	0.016071	0.040917
591.72	0.042933	0.11564	0.042845	0.01602	0.040557
591.78	0.042373	0.11257	0.042515	0.015966	0.040247
591.84	0.041778	0.10973	0.042068	0.015907	0.039984
591.9	0.04116	0.10714	0.041514	0.015842	0.03976
591.96	0.040534	0.1048	0.040865	0.015766	0.039567
592.02	0.03991	0.10272	0.04014	0.01568	0.039394
592.08	0.039298	0.10091	0.039357	0.015582	0.039228
592.14	0.038707	0.099373	0.038535	0.015473	0.039059
592.2	0.038141	0.098108	0.037695	0.015353	0.038873
592.26	0.037604	0.097115	0.036855	0.015223	0.03866
592.32	0.037097	0.096392	0.03603	0.015086	0.03841
592.38	0.03662	0.09594	0.035233	0.014944	0.038117
592.44	0.036172	0.095756	0.034478	0.0148	0.037775
592.5	0.035749	0.095839	0.033771	0.014655	0.037382
592.56	0.035349	0.096187	0.03312	0.014513	0.036937
592.62	0.034967	0.096799	0.032529	0.014375	0.036444
592.68	0.034601	0.097671	0.032	0.014243	0.035907
592.74	0.034245	0.0988	0.031536	0.014118	0.035332
592.8	0.033898	0.10018	0.031135	0.014002	0.034728
592.86	0.033556	0.1018	0.030796	0.013895	0.034102
592.92	0.033216	0.10365	0.030517	0.013798	0.033466
592.98	0.032879	0.10571	0.030293	0.013712	0.032828
593.04	0.032542	0.10796	0.03012	0.013637	0.032199
593.1	0.032206	0.11038	0.02999	0.013572	0.031587
593.16	0.031872	0.11292	0.029897	0.013518	0.031001
593.22	0.031539	0.11555	0.029831	0.013475	0.030447
593.28	0.031209	0.11823	0.029782	0.013443	0.029932
593.34	0.030881	0.1209	0.02974	0.013421	0.029458
593.4	0.030554	0.12351	0.029693	0.013408	0.02903
593.46	0.030229	0.12601	0.02963	0.013405	0.028649
593.52	0.029904	0.12836	0.02954	0.01341	0.028316
593.58	0.029578	0.13051	0.029414	0.013422	0.02803
593.64	0.029249	0.13242	0.029243	0.013439	0.027791
593.7	0.028919	0.13409	0.029025	0.013461	0.027595
593.76	0.028586	0.1355	0.028756	0.013485	0.027439
593.82	0.028253	0.13666	0.028438	0.01351	0.027319
593.88	0.027918	0.13758	0.028075	0.013533	0.02723
593.94	0.027586	0.13829	0.027672	0.013553	0.027164
594	0.027257	0.13883	0.027238	0.013568	0.027115
594.06	0.026935	0.13922	0.026782	0.013576	0.027074
594.12	0.026621	0.1395	0.026314	0.013577	0.027033
594.18	0.026318	0.13969	0.025842	0.01357	0.026984
594.24	0.026028	0.13981	0.025375	0.013556	0.026918
594.3	0.025752	0.13986	0.024921	0.013534	0.026829
594.36	0.025493	0.13982	0.024486	0.013508	0.026711
594.42	0.02525	0.13967	0.024076	0.013479	0.026562
594.48	0.025025	0.13937	0.023696	0.013449	0.02638
594.54	0.024819	0.13887	0.023349	0.01342	0.026169
594.6	0.02463	0.13813	0.023037	0.013396	0.025931
594.66	0.02446	0.1371	0.022762	0.013377	0.025672
594.72	0.024309	0.13572	0.022526	0.013367	0.025399
594.78	0.024176	0.13396	0.022329	0.013367	0.02512
594.84	0.024062	0.13181	0.022172	0.013379	0.024842
594.9	0.023967	0.12927	0.022055	0.013404	0.024573
594.96	0.023892	0.12636	0.021978	0.013443	0.024319
595.02	0.023837	0.12312	0.021941	0.013498	0.024087
595.08	0.023803	0.11959	0.021942	0.013568	0.023882
595.14	0.02379	0.11584	0.021982	0.013654	0.023706
595.2	0.023799	0.11193	0.022059	0.013756	0.023565
595.26	0.023829	0.10793	0.022171	0.013872	0.023461
595.32	0.023879	0.1039	0.022317	0.014004	0.023395
595.38	0.02395	0.099895	0.022492	0.014148	0.023369
595.44	0.024037	0.095962	0.022694	0.014302	0.023382
595.5	0.02414	0.092141	0.022916	0.014465	0.023437
595.56	0.024255	0.088461	0.023154	0.014632	0.02353
595.62	0.024377	0.084942	0.023399	0.0148	0.023662
595.68	0.024503	0.0816	0.023644	0.014962	0.023831
595.74	0.024627	0.078441	0.02388	0.015115	0.024032
595.8	0.024744	0.07547	0.024097	0.015251	0.024263
595.86	0.02485	0.072684	0.024285	0.015366	0.024519
595.92	0.024939	0.07008	0.024437	0.015453	0.024792
595.98	0.025009	0.067653	0.024545	0.01551	0.025075
596.04	0.025056	0.065396	0.024602	0.015531	0.02536
596.1	0.02508	0.0633	0.024606	0.015516	0.025638
596.16	0.025079	0.061358	0.024557	0.015465	0.025898
596.22	0.025056	0.059561	0.024455	0.015379	0.026132
596.28	0.025013	0.057903	0.024306	0.015263	0.02633
596.34	0.024952	0.056375	0.024115	0.015121	0.026486
596.4	0.024879	0.05497	0.023889	0.014959	0.026593
596.46	0.024796	0.053681	0.023637	0.014782	0.026649
596.52	0.024707	0.0525	0.023367	0.014597	0.026655
596.58	0.024617	0.05142	0.023088	0.01441	0.02661
596.64	0.024526	0.050433	0.022807	0.014224	0.026521
596.7	0.024439	0.049531	0.022532	0.014045	0.026391
596.76	0.024357	0.048704	0.022271	0.013876	0.026226
596.82	0.02428	0.047942	0.022028	0.013719	0.026032
596.88	0.024209	0.047235	0.021808	0.013576	0.025814
596.94	0.024144	0.046572	0.021616	0.013448	0.025576
597	0.024082	0.04594	0.021454	0.013336	0.025323
597.06	0.024023	0.045327	0.021324	0.013238	0.025057
597.12	0.023964	0.044724	0.021227	0.013154	0.024782
597.18	0.023902	0.044118	0.021161	0.013082	0.0245
597.24	0.023833	0.043502	0.021127	0.01302	0.024216
597.3	0.023754	0.042869	0.02112	0.012964	0.023932
597.36	0.023661	0.042215	0.021139	0.012912	0.023653
597.42	0.023553	0.04154	0.021177	0.012859	0.023384
597.48	0.023427	0.040846	0.021229	0.012803	0.023129
597.54	0.023282	0.040135	0.02129	0.01274	0.022894
597.6	0.023118	0.039413	0.021352	0.012666	0.022683
597.66	0.022937	0.038687	0.021407	0.012578	0.0225
597.72	0.022743	0.037963	0.02145	0.012475	0.022349
597.78	0.022539	0.037248	0.021473	0.012355	0.022232
597.84	0.02233	0.036548	0.02147	0.012219	0.022152
597.9	0.022122	0.035869	0.021436	0.012068	0.02211
597.96	0.021919	0.035214	0.021369	0.011902	0.022107
598.02	0.021726	0.034588	0.021267	0.011724	0.022141
598.08	0.021547	0.033991	0.021129	0.011537	0.022211
598.14	0.021386	0.033427	0.020957	0.011344	0.022314
598.2	0.021244	0.032897	0.020754	0.011148	0.022447
598.26	0.021123	0.032399	0.020525	0.010951	0.022605
598.32	0.021024	0.031935	0.020275	0.010755	0.02278
598.38	0.020944	0.031504	0.020011	0.010562	0.022967
598.44	0.020884	0.031105	0.019738	0.010375	0.023155
598.5	0.020842	0.030738	0.019463	0.010194	0.023336
598.56	0.020815	0.030402	0.019192	0.01002	0.023499
598.62	0.020801	0.030096	0.018932	0.0098534	0.023633
598.68	0.020798	0.029818	0.018686	0.0096951	0.023731
598.74	0.020801	0.029569	0.018461	0.0095451	0.023782
598.8	0.020809	0.029347	0.018258	0.0094033	0.023781
598.86	0.020817	0.029151	0.018082	0.0092695	0.023724
598.92	0.020823	0.02898	0.017933	0.0091436	0.023609
598.98	0.020823	0.028834	0.017813	0.0090253	0.023437
599.04	0.020814	0.02871	0.017723	0.0089142	0.023212
599.1	0.020792	0.02861	0.017661	0.00881	0.022941
599.16	0.020754	0.02853	0.017628	0.0087123	0.022631
599.22	0.020698	0.02847	0.017619	0.0086208	0.022292
599.28	0.020621	0.028428	0.017634	0.008535	0.021931
599.34	0.020522	0.028402	0.017668	0.0084545	0.02156
599.4	0.0204	0.028391	0.017716	0.0083788	0.021187
599.46	0.020254	0.028391	0.017775	0.0083076	0.02082
599.52	0.020085	0.028401	0.017837	0.0082403	0.020466
599.58	0.019894	0.028418	0.017898	0.0081764	0.020132
599.64	0.019684	0.028437	0.01795	0.0081154	0.019822
599.7	0.019456	0.028458	0.017988	0.0080567	0.01954
599.76	0.019213	0.028477	0.018005	0.0079997	0.019289
599.82	0.018957	0.028493	0.017997	0.0079439	0.019072
599.88	0.018691	0.028503	0.017959	0.0078887	0.018891
599.94	0.018417	0.028507	0.017888	0.0078338	0.018746
600	0.018138	0.028506	0.017781	0.0077786	0.018639


==> fig/water_cluster_10H2O.dat <==
540	0.017721	0.018915
540.06	0.017876	0.019073
540.12	0.018033	0.019234
540.18	0.018192	0.019397
540.24	0.018354	0.019562
540.3	0.018518	0.01973
540.36	0.018685	0.019901
540.42	0.018854	0.020074
540.48	0.019026	0.020249
540.54	0.0192	0.020428
540.6	0.019377	0.020609
540.66	0.019557	0.020793
540.72	0.019739	0.020979
540.78	0.019925	0.021169
540.84	0.020113	0.021362
540.9	0.020304	0.021558
540.96	0.020499	0.021757
541.02	0.020696	0.021959
541.08	0.020897	0.022164
541.14	0.021101	0.022373
541.2	0.021308	0.022585
541.26	0.021518	0.022801
541.32	0.021733	0.02302
541.38	0.02195	0.023243
541.44	0.022172	0.02347
541.5	0.022397	0.0237
541.56	0.022626	0.023935
541.62	0.022859	0.024173
541.68	0.023096	0.024416
541.74	0.023337	0.024663
541.8	0.023582	0.024914
541.86	0.023832	0.02517
541.92	0.024086	0.02543
541.98	0.024344	0.025695
542.04	0.024608	0.025965
542.1	0.024876	0.02624
542.16	0.025149	0.026519
542.22	0.025427	0.026804
542.28	0.02571	0.027094
542.34	0.025999	0.02739
542.4	0.026293	0.027692
542.46	0.026592	0.027999
542.52	0.026898	0.028312
542.58	0.027209	0.028631
542.64	0.027526	0.028956
542.7	0.02785	0.029288
542.76	0.02818	0.029626
542.82	0.028516	0.029971
542.88	0.02886	0.030323
542.94	0.02921	0.030683
543	0.029568	0.031049
543.06	0.029933	0.031423
543.12	0.030305	0.031806
543.18	0.030685	0.032196
543.24	0.031074	0.032594
543.3	0.03147	0.033001
543.36	0.031876	0.033417
543.42	0.03229	0.033841
543.48	0.032713	0.034276
543.54	0.033145	0.034719
543.6	0.033588	0.035173
543.66	0.03404	0.035637
543.72	0.034502	0.036112
543.78	0.034975	0.036597
543.84	0.03546	0.037094
543.9	0.035955	0.037602
543.96	0.036462	0.038123
544.02	0.036981	0.038656
544.08	0.037513	0.039201
544.14	0.038058	0.039761
544.2	0.038616	0.040333
544.26	0.039188	0.040921
544.32	0.039774	0.041523
544.38	0.040375	0.04214
544.44	0.040992	0.042773
544.5	0.041624	0.043422
544.56	0.042273	0.044089
544.62	0.042939	0.044773
544.68	0.043623	0.045475
544.74	0.044326	0.046197
544.8	0.045047	0.046938
544.86	0.045789	0.047699
544.92	0.046551	0.048482
544.98	0.047335	0.049288
545.05	0.048141	0.050116
545.11	0.04897	0.050968
545.17	0.049824	0.051845
545.23	0.050703	0.052748
545.29	0.051608	0.053678
545.35	0.052541	0.054637
545.41	0.053503	0.055625
545.47	0.054494	0.056643
545.53	0.055516	0.057694
545.59	0.056571	0.058778
545.65	0.05766	0.059898
545.71	0.058785	0.061054
545.77	0.059947	0.062248
545.83	0.061148	0.063483
545.89	0.06239	0.064759
545.95	0.063675	0.06608
546.01	0.065004	0.067447
546.07	0.066381	0.068863
546.13	0.067808	0.07033
546.19	0.069286	0.07185
546.25	0.070819	0.073427
546.31	0.07241	0.075063
546.37	0.074062	0.076761
546.43	0.075778	0.078526
546.49	0.077561	0.08036
546.55	0.079415	0.082267
546.61	0.081345	0.084252
546.67	0.083354	0.086319
546.73	0.085447	0.088472
546.79	0.08763	0.090717
546.85	0.089907	0.09306
546.91	0.092284	0.095505
546.97	0.094767	0.098061
547.03	0.097363	0.10073
547.09	0.10008	0.10353
547.15	0.10292	0.10645
547.21	0.1059	0.10952
547.27	0.10903	0.11274
547.33	0.11231	0.11611
547.39	0.11575	0.11966
547.45	0.11937	0.12338
547.51	0.12318	0.12731
547.57	0.12719	0.13143
547.63	0.13142	0.13578
547.69	0.13588	0.14037
547.75	0.14058	0.14522
547.81	0.14555	0.15033
547.87	0.1508	0.15574
547.93	0.15636	0.16146
547.99	0.16223	0.16752
548.05	0.16846	0.17393
548.11	0.17506	0.18072
548.17	0.18205	0.18792
548.23	0.18945	0.19555
548.29	0.1973	0.20363
548.35	0.20562	0.2122
548.41	0.21443	0.22127
548.47	0.22374	0.23087
548.53	0.23359	0.24101
548.59	0.24397	0.2517
548.65	0.2549	0.26296
548.71	0.26637	0.27478
548.77	0.27838	0.28716
548.83	0.29091	0.30006
548.89	0.30392	0.31346
548.95	0.31738	0.32732
549.01	0.33124	0.3416
549.07	0.34545	0.35623
549.13	0.35996	0.37118
549.19	0.37474	0.38639
549.25	0.38975	0.40184
549.31	0.40499	0.41753
549.37	0.42047	0.43346
549.43	0.43623	0.44967
549.49	0.45232	0.46623
549.55	0.46883	0.4832
549.61	0.48582	0.50068
549.67	0.50338	0.51874
549.73	0.52154	0.53742
549.79	0.54034	0.55677
549.85	0.55978	0.57678
549.91	0.57982	0.59739
549.97	0.60035	0.61853
550.03	0.62128	0.64006
550.09	0.64244	0.66184
550.15	0.66366	0.68367
550.21	0.68474	0.70535
550.27	0.7055	0.72669
550.33	0.72573	0.74748
550.39	0.74524	0.76752
550.45	0.76386	0.78664
550.51	0.78143	0.80467
550.57	0.79781	0.82147
550.63	0.81288	0.83693
550.69	0.82657	0.85097
550.75	0.83882	0.86353
550.81	0.84962	0.87459
550.87	0.85899	0.88417
550.93	0.86696	0.89233
550.99	0.87361	0.89912
551.05	0.87901	0.90462
551.11	0.88324	0.90892
551.17	0.88637	0.91207
551.23	0.88844	0.91414
551.29	0.88948	0.91514
551.35	0.8895	0.91511
551.41	0.88851	0.91403
551.47	0.88648	0.91189
551.53	0.88341	0.90868
551.59	0.8793	0.90441
551.65	0.87417	0.89908
551.71	0.86805	0.89274
551.77	0.86104	0.88547
551.83	0.85324	0.87738
551.89	0.84482	0.86864
551.95	0.83594	0.85943
552.01	0.82682	0.84997
552.07	0.81769	0.84051
552.13	0.80878	0.83128
552.19	0.80032	0.82252
552.25	0.79252	0.81444
552.31	0.78555	0.80723
552.37	0.77955	0.80101
552.43	0.7746	0.79587
552.49	0.77072	0.79182
552.55	0.76789	0.78883
552.61	0.766	0.78681
552.67	0.76494	0.78563
552.73	0.76452	0.78511
552.79	0.76456	0.78505
552.85	0.76485	0.78527
552.91	0.7652	0.78556
552.97	0.76543	0.78573
553.03	0.76539	0.78563
553.09	0.76494	0.78512
553.15	0.76398	0.78407
553.21	0.76241	0.7824
553.27	0.76017	0.78003
553.33	0.7572	0.7769
553.39	0.75344	0.77296
553.45	0.74885	0.76819
553.51	0.74341	0.76255
553.57	0.7371	0.75604
553.63	0.72991	0.74864
553.69	0.72185	0.74036
553.75	0.71293	0.7312
553.81	0.70318	0.7212
553.87	0.69264	0.71037
553.93	0.68135	0.69876
553.99	0.66938	0.68643
554.05	0.65678	0.67345
554.11	0.64363	0.6599
554.17	0.62999	0.64584
554.23	0.61593	0.63137
554.29	0.60153	0.61655
554.35	0.58685	0.60146
554.41	0.57196	0.58617
554.47	0.55693	0.57074
554.53	0.5418	0.55523
554.59	0.52664	0.53969
554.65	0.51148	0.52415
554.71	0.49637	0.50866
554.77	0.48133	0.49325
554.83	0.4664	0.47794
554.89	0.4516	0.46278
554.95	0.43698	0.44778
555.02	0.42257	0.43301
555.08	0.40842	0.4185
555.14	0.39458	0.40431
555.2	0.38112	0.39051
555.26	0.3681	0.37716
555.32	0.35558	0.36431
555.38	0.34361	0.35204
555.44	0.33224	0.34037
555.5	0.3215	0.32935
555.56	0.31142	0.31901
555.62	0.30203	0.30936
555.68	0.29331	0.30041
555.74	0.28529	0.29216
555.8	0.27794	0.28461
555.86	0.27126	0.27774
555.92	0.26523	0.27155
555.98	0.25985	0.266
556.04	0.25508	0.26109
556.1	0.25091	0.2568
556.16	0.24733	0.2531
556.22	0.24431	0.24998
556.28	0.24183	0.24742
556.34	0.23989	0.24539
556.4	0.23845	0.24388
556.46	0.23749	0.24287
556.52	0.237	0.24233
556.58	0.23695	0.24223
556.64	0.2373	0.24255
556.7	0.23802	0.24324
556.76	0.23907	0.24427
556.82	0.24041	0.2456
556.88	0.24199	0.24718
556.94	0.24377	0.24896
557	0.24569	0.25089
557.06	0.24772	0.25294
557.12	0.24983	0.25508
557.18	0.25199	0.25727
557.24	0.2542	0.25949
557.3	0.25646	0.26177
557.36	0.25879	0.26409
557.42	0.26121	0.2665
557.48	0.26375	0.26902
557.54	0.26645	0.27168
557.6	0.26934	0.27452
557.66	0.27243	0.27757
557.72	0.27575	0.28087
557.78	0.27931	0.28441
557.84	0.2831	0.2882
557.9	0.28712	0.29224
557.96	0.29135	0.29652
558.02	0.29578	0.30102
558.08	0.3004	0.30571
558.14	0.3052	0.31059
558.2	0.31016	0.31564
558.26	0.3153	0.32086
558.32	0.3206	0.32623
558.38	0.32608	0.33178
558.44	0.33173	0.33749
558.5	0.33756	0.34338
558.56	0.34356	0.34944
558.62	0.34971	0.35565
558.68	0.35599	0.36198
558.74	0.36236	0.36841
558.8	0.36877	0.37487
558.86	0.37514	0.3813
558.92	0.38142	0.38763
558.98	0.3875	0.39377
559.04	0.3933	0.39963
559.1	0.39872	0.4051
559.16	0.40365	0.41007
559.22	0.40799	0.41444
559.28	0.41162	0.4181
559.34	0.41446	0.42095
559.4	0.41642	0.42292
559.46	0.41745	0.42394
559.52	0.41754	0.42399
559.58	0.41667	0.42307
559.64	0.41489	0.42121
559.7	0.41225	0.41847
559.76	0.40882	0.41492
559.82	0.4047	0.41067
559.88	0.39997	0.4058
559.94	0.39471	0.4004
560	0.389	0.39456
560.06	0.3829	0.38834
560.12	0.3765	0.38182
560.18	0.36982	0.37504
560.24	0.36294	0.36806
560.3	0.35591	0.36093
560.36	0.34878	0.35371
560.42	0.34161	0.34645
560.48	0.33447	0.33922
560.54	0.32743	0.33208
560.6	0.32054	0.3251
560.66	0.31388	0.31834
560.72	0.30749	0.31186
560.78	0.30144	0.30571
560.84	0.29575	0.29993
560.9	0.29046	0.29455
560.96	0.28558	0.28958
561.02	0.28113	0.28504
561.08	0.2771	0.28092
561.14	0.2735	0.27723
561.2	0.2703	0.27396
561.26	0.26751	0.2711
561.32	0.26511	0.26863
561.38	0.26309	0.26655
561.44	0.26144	0.26484
561.5	0.26014	0.26349
561.56	0.25918	0.26249
561.62	0.25854	0.2618
561.68	0.2582	0.26142
561.74	0.25812	0.26131
561.8	0.25829	0.26142
561.86	0.25864	0.26173
561.92	0.25913	0.26218
561.98	0.25972	0.26273
562.04	0.26034	0.26331
562.1	0.26096	0.26388
562.16	0.26151	0.26439
562.22	0.26196	0.2648
562.28	0.26229	0.26508
562.34	0.26248	0.26523
562.4	0.26253	0.26524
562.46	0.26244	0.26512
562.52	0.26226	0.2649
562.58	0.26199	0.26461
562.64	0.2617	0.26429
562.7	0.2614	0.26397
562.76	0.26114	0.2637
562.82	0.26097	0.26351
562.88	0.2609	0.26342
562.94	0.26096	0.26347
563	0.26118	0.26366
563.06	0.26155	0.264
563.12	0.26209	0.2645
563.18	0.26279	0.26516
563.24	0.26365	0.26597
563.3	0.26466	0.26694
563.36	0.26582	0.26806
563.42	0.26714	0.26934
563.48	0.26861	0.27077
563.54	0.27025	0.27237
563.6	0.27205	0.27415
563.66	0.27403	0.2761
563.72	0.27621	0.27824
563.78	0.27859	0.28059
563.84	0.28119	0.28314
563.9	0.284	0.28592
563.96	0.28704	0.28891
564.02	0.2903	0.29213
564.08	0.29379	0.29557
564.14	0.29749	0.29924
564.2	0.3014	0.30312
564.26	0.30552	0.30723
564.32	0.30986	0.31155
564.38	0.3144	0.31608
564.44	0.31916	0.32083
564.5	0.32413	0.32579
564.56	0.32933	0.33097
564.62	0.33475	0.33638
564.68	0.34042	0.34203
564.74	0.34633	0.34792
564.8	0.35252	0.35408
564.86	0.35899	0.36053
564.92	0.36578	0.36729
564.98	0.37291	0.37438
565.05	0.38042	0.38186
565.11	0.38836	0.38975
565.17	0.39677	0.39812
565.23	0.40568	0.407
565.29	0.41517	0.41645
565.35	0.42527	0.42652
565.41	0.43604	0.43728
565.47	0.44753	0.44876
565.53	0.45981	0.46103
565.59	0.47291	0.47414
565.65	0.4869	0.48815
565.71	0.50184	0.50311
565.77	0.51779	0.51907
565.83	0.53478	0.53608
565.89	0.55289	0.5542
565.95	0.57213	0.57344
566.01	0.59253	0.59384
566.07	0.61408	0.61538
566.13	0.63676	0.63803
566.19	0.66049	0.66172
566.25	0.68516	0.68633
566.31	0.7106	0.71171
566.37	0.73661	0.73765
566.43	0.76292	0.76388
566.49	0.78924	0.79011
566.55	0.81523	0.81601
566.61	0.84055	0.84123
566.67	0.86483	0.86542
566.73	0.88774	0.88824
566.79	0.90898	0.90938
566.85	0.92826	0.92859
566.91	0.94539	0.94565
566.97	0.96022	0.96042
567.03	0.97265	0.9728
567.09	0.98267	0.98278
567.15	0.99031	0.99038
567.21	0.99565	0.99569
567.27	0.99882	0.99884
567.33	1	1
567.39	0.99938	0.99937
567.45	0.9972	0.99719
567.51	0.99369	0.9937
567.57	0.98912	0.98915
567.63	0.98375	0.9838
567.69	0.97784	0.97789
567.75	0.97162	0.97165
567.81	0.9653	0.96529
567.87	0.95906	0.95897
567.93	0.95302	0.95281
567.99	0.94724	0.9469
568.05	0.94174	0.94125
568.11	0.93646	0.93584
568.17	0.9313	0.93057
568.23	0.92613	0.92533
568.29	0.92078	0.91994
568.35	0.91506	0.91421
568.41	0.90878	0.90795
568.47	0.90176	0.90096
568.53	0.89384	0.89307
568.59	0.8849	0.88413
568.65	0.87484	0.87405
568.71	0.86357	0.86274
568.77	0.85108	0.85017
568.83	0.83733	0.83634
568.89	0.82236	0.82127
568.95	0.8062	0.80502
569.01	0.78893	0.78767
569.07	0.77065	0.76932
569.13	0.75148	0.75011
569.19	0.73159	0.7302
569.25	0.71115	0.70976
569.31	0.69036	0.68898
569.37	0.6694	0.66806
569.43	0.64847	0.64717
569.49	0.62775	0.62649
569.55	0.60737	0.60617
569.61	0.58746	0.58632
569.67	0.56812	0.56703
569.73	0.54941	0.54838
569.79	0.53138	0.53038
569.85	0.51404	0.51308
569.91	0.4974	0.49646
569.97	0.48146	0.48054
570.03	0.46623	0.46531
570.09	0.4517	0.45078
570.15	0.43786	0.43694
570.21	0.42473	0.42382
570.27	0.41232	0.41141
570.33	0.40063	0.39973
570.39	0.38968	0.38878
570.45	0.37948	0.37859
570.51	0.37003	0.36914
570.57	0.36134	0.36045
570.63	0.3534	0.35251
570.69	0.34621	0.34531
570.75	0.33975	0.33884
570.81	0.33402	0.33308
570.87	0.32899	0.32803
570.93	0.32466	0.32367
570.99	0.32101	0.31999
571.05	0.31803	0.31697
571.11	0.31571	0.31461
571.17	0.31405	0.31291
571.23	0.31304	0.31186
571.29	0.3127	0.31146
571.35	0.31302	0.31172
571.41	0.31401	0.31266
571.47	0.31569	0.31428
571.53	0.31808	0.31659
571.59	0.32118	0.31961
571.65	0.32501	0.32336
571.71	0.32959	0.32784
571.77	0.33493	0.33308
571.83	0.34103	0.33907
571.89	0.3479	0.34582
571.95	0.35553	0.35333
572.01	0.36392	0.36159
572.07	0.37304	0.37057
572.13	0.38285	0.38023
572.19	0.3933	0.39054
572.25	0.40432	0.40141
572.31	0.41583	0.41277
572.37	0.42773	0.42452
572.43	0.43991	0.43655
572.49	0.45224	0.44872
572.55	0.46459	0.4609
572.61	0.47683	0.47297
572.67	0.48882	0.48478
572.73	0.50045	0.49624
572.79	0.51161	0.50722
572.85	0.52222	0.51767
572.91	0.53224	0.52753
572.97	0.54164	0.53678
573.03	0.55044	0.54546
573.09	0.5587	0.5536
573.15	0.56653	0.5613
573.21	0.57403	0.56867
573.27	0.58135	0.57585
573.33	0.58864	0.583
573.39	0.59606	0.59027
573.45	0.60376	0.59782
573.51	0.61188	0.6058
573.57	0.62055	0.61434
573.63	0.62988	0.62353
573.69	0.63994	0.63345
573.75	0.65078	0.64414
573.81	0.66242	0.65562
573.87	0.67483	0.66783
573.93	0.68795	0.68072
573.99	0.70165	0.69417
574.05	0.71578	0.70804
574.11	0.73016	0.72213
574.17	0.74455	0.73623
574.23	0.7587	0.75011
574.29	0.77237	0.76351
574.35	0.78528	0.77619
574.41	0.79718	0.7879
574.47	0.80784	0.7984
574.53	0.81705	0.80749
574.59	0.82466	0.81502
574.65	0.83056	0.82085
574.71	0.83468	0.82492
574.77	0.83701	0.8272
574.83	0.83758	0.82772
574.89	0.83645	0.82653
574.95	0.83371	0.82373
575.02	0.82947	0.81944
575.08	0.82385	0.81379
575.14	0.817	0.80693
575.2	0.80903	0.79899
575.26	0.80008	0.79011
575.32	0.79027	0.78041
575.38	0.77971	0.76998
575.44	0.76847	0.7589
575.5	0.75664	0.74722
575.56	0.74426	0.735
575.62	0.73138	0.72226
575.68	0.71805	0.70907
575.74	0.70433	0.69546
575.8	0.69029	0.68153
575.86	0.67604	0.66739
575.92	0.6617	0.65317
575.98	0.64745	0.63904
576.04	0.63344	0.62518
576.1	0.61987	0.61177
576.16	0.60693	0.59899
576.22	0.59479	0.58701
576.28	0.58361	0.57598
576.34	0.57349	0.56601
576.4	0.56455	0.55719
576.46	0.55682	0.54956
576.52	0.55033	0.54314
576.58	0.54507	0.53791
576.64	0.54099	0.53383
576.7	0.53802	0.53083
576.76	0.53606	0.52882
576.82	0.535	0.5277
576.88	0.53471	0.52734
576.94	0.53508	0.52763
577	0.53597	0.52844
577.06	0.53727	0.52965
577.12	0.53886	0.53116
577.18	0.54063	0.53285
577.24	0.54249	0.53461
577.3	0.54434	0.53635
577.36	0.5461	0.53798
577.42	0.54765	0.53939
577.48	0.54889	0.54049
577.54	0.54969	0.54115
577.6	0.5499	0.54126
577.66	0.54936	0.54068
577.72	0.54793	0.53927
577.78	0.54545	0.53688
577.84	0.5418	0.53337
577.9	0.53687	0.52864
577.96	0.53062	0.52261
578.02	0.52302	0.51524
578.08	0.51413	0.50656
578.14	0.50404	0.49664
578.2	0.49287	0.48563
578.26	0.48079	0.47368
578.32	0.46801	0.461
578.38	0.45472	0.44782
578.44	0.44113	0.43435
578.5	0.42745	0.42079
578.56	0.41386	0.40736
578.62	0.40052	0.3942
578.68	0.38757	0.38147
578.74	0.37514	0.36926
578.8	0.3633	0.35765
578.86	0.35211	0.3467
578.92	0.3416	0.33641
578.98	0.33179	0.3268
579.04	0.32265	0.31784
579.1	0.31417	0.3095
579.16	0.30628	0.30173
579.22	0.29894	0.29448
579.28	0.29208	0.28771
579.34	0.28564	0.28134
579.4	0.27957	0.27533
579.46	0.27381	0.26963
579.52	0.26831	0.26421
579.58	0.26304	0.25902
579.64	0.25797	0.25405
579.7	0.25308	0.24927
579.76	0.24835	0.24465
579.82	0.24376	0.24018
579.88	0.23931	0.23584
579.94	0.23496	0.23161
580	0.23072	0.22747
580.06	0.22656	0.22341
580.12	0.22248	0.21941
580.18	0.21847	0.21548
580.24	0.21453	0.2116
580.3	0.21066	0.20778
580.36	0.20687	0.20402
580.42	0.20317	0.20035
580.48	0.19957	0.19676
580.54	0.19607	0.19328
580.6	0.19268	0.1899
580.66	0.18942	0.18665
580.72	0.18629	0.18352
580.78	0.18328	0.18052
580.84	0.18041	0.17764
580.9	0.17765	0.1749
580.96	0.17502	0.17227
581.02	0.17249	0.16977
581.08	0.17007	0.16736
581.14	0.16775	0.16506
581.2	0.1655	0.16284
581.26	0.16332	0.16069
581.32	0.16121	0.15862
581.38	0.15914	0.1566
581.44	0.15713	0.15463
581.5	0.15516	0.15271
581.56	0.15325	0.15085
581.62	0.15139	0.14905
581.68	0.14961	0.14732
581.74	0.1479	0.14568
581.8	0.1463	0.14412
581.86	0.1448	0.14267
581.92	0.14342	0.14134
581.98	0.14216	0.14013
582.04	0.14103	0.13905
582.1	0.14004	0.13809
582.16	0.13917	0.13726
582.22	0.13841	0.13653
582.28	0.13775	0.13591
582.34	0.13718	0.13536
582.4	0.13667	0.13487
582.46	0.1362	0.13441
582.52	0.13574	0.13397
582.58	0.13528	0.13352
582.64	0.1348	0.13304
582.7	0.13427	0.13251
582.76	0.13369	0.13193
582.82	0.13305	0.13128
582.88	0.13235	0.13056
582.94	0.13159	0.12978
583	0.13078	0.12895
583.06	0.12992	0.12807
583.12	0.12903	0.12717
583.18	0.12813	0.12625
583.24	0.12723	0.12533
583.3	0.12634	0.12442
583.36	0.12548	0.12354
583.42	0.12466	0.1227
583.48	0.12388	0.12191
583.54	0.12316	0.12117
583.6	0.12249	0.12048
583.66	0.12188	0.11985
583.72	0.12133	0.11927
583.78	0.12083	0.11874
583.84	0.12037	0.11827
583.9	0.11996	0.11783
583.96	0.11958	0.11744
584.02	0.11923	0.11707
584.08	0.1189	0.11673
584.14	0.11859	0.11641
584.2	0.11829	0.1161
584.26	0.11799	0.1158
584.32	0.11768	0.11551
584.38	0.11738	0.11521
584.44	0.11706	0.11491
584.5	0.11672	0.11459
584.56	0.11637	0.11426
584.62	0.116	0.1139
584.68	0.11562	0.11352
584.74	0.11521	0.11311
584.8	0.11479	0.11269
584.86	0.11434	0.11223
584.92	0.11388	0.11175
584.98	0.1134	0.11126
585.05	0.11291	0.11075
585.11	0.11239	0.11022
585.17	0.11186	0.1097
585.23	0.11132	0.10916
585.29	0.11076	0.10863
585.35	0.11019	0.10809
585.41	0.1096	0.10755
585.47	0.10901	0.10701
585.53	0.10841	0.10647
585.59	0.10781	0.10593
585.65	0.10721	0.10538
585.71	0.10661	0.10482
585.77	0.10601	0.10426
585.83	0.10542	0.10369
585.89	0.10484	0.10311
585.95	0.10426	0.10253
586.01	0.10369	0.10194
586.07	0.10313	0.10135
586.13	0.10257	0.10076
586.19	0.102	0.10016
586.25	0.10144	0.099566
586.31	0.10087	0.098967
586.37	0.10029	0.098365
586.43	0.0997	0.097759
586.49	0.099099	0.09715
586.55	0.098487	0.096536
586.61	0.097866	0.09592
586.67	0.097239	0.095304
586.73	0.096609	0.094688
586.79	0.095982	0.094076
586.85	0.095361	0.093471
586.91	0.094752	0.092875
586.97	0.094158	0.092293
587.03	0.093583	0.091726
587.09	0.093028	0.091176
587.15	0.092494	0.090646
587.21	0.091982	0.090135
587.27	0.091488	0.089644
587.33	0.091011	0.089172
587.39	0.090547	0.088717
587.45	0.090092	0.088276
587.51	0.089642	0.087845
587.57	0.089193	0.087421
587.63	0.088741	0.086999
587.69	0.088284	0.086573
587.75	0.087819	0.086141
587.81	0.087346	0.085698
587.87	0.086865	0.085243
587.93	0.086376	0.084775
587.99	0.085882	0.084294
588.05	0.085383	0.083803
588.11	0.084881	0.083306
588.17	0.08438	0.082805
588.23	0.083881	0.082307
588.29	0.083387	0.081815
588.35	0.0829	0.081333
588.41	0.082421	0.080865
588.47	0.081952	0.080412
588.53	0.081495	0.079974
588.59	0.081049	0.07955
588.65	0.080614	0.079138
588.71	0.080188	0.078733
588.77	0.079769	0.078331
588.83	0.079353	0.077929
588.89	0.078938	0.077519
588.95	0.078518	0.077099
589.01	0.07809	0.076665
589.07	0.077649	0.076211
589.13	0.077193	0.075737
589.19	0.076717	0.07524
589.25	0.076221	0.074719
589.31	0.075701	0.074175
589.37	0.075158	0.073607
589.43	0.074592	0.073017
589.49	0.074006	0.072407
589.55	0.073402	0.07178
589.61	0.072785	0.071142
589.67	0.072161	0.070498
589.73	0.071536	0.069855
589.79	0.070919	0.069221
589.85	0.070319	0.068604
589.91	0.069743	0.068014
589.97	0.069199	0.06746
590.03	0.068696	0.06695
590.09	0.06824	0.066489
590.15	0.067833	0.066083
590.21	0.067479	0.065734
590.27	0.067177	0.065441
590.33	0.066922	0.065199
590.39	0.06671	0.065004
590.45	0.06653	0.064845
590.51	0.066373	0.064712
590.57	0.066225	0.064592
590.63	0.066072	0.064472
590.69	0.065902	0.064338
590.75	0.065702	0.064177
590.81	0.065461	0.063979
590.87	0.065171	0.063733
590.93	0.064826	0.063433
590.99	0.064425	0.063075
591.05	0.063968	0.062659
591.11	0.063459	0.062187
591.17	0.062903	0.061664
591.23	0.062308	0.061097
591.29	0.061682	0.060494
591.35	0.061034	0.059866
591.41	0.060372	0.059222
591.47	0.059705	0.058573
591.53	0.05904	0.057926
591.59	0.058385	0.057291
591.65	0.057746	0.056673
591.71	0.057129	0.05608
591.77	0.056538	0.055513
591.83	0.055978	0.054977
591.89	0.05545	0.054473
591.95	0.054956	0.054001
592.01	0.054496	0.053561
592.07	0.054069	0.05315
592.13	0.053672	0.052765
592.19	0.053301	0.052403
592.25	0.052953	0.05206
592.31	0.052622	0.051733
592.37	0.052303	0.051416
592.43	0.051991	0.051108
592.49	0.051682	0.050804
592.55	0.051372	0.050501
592.61	0.051058	0.050196
592.67	0.050736	0.049887
592.73	0.050407	0.049572
592.79	0.050069	0.04925
592.85	0.049723	0.04892
592.91	0.049368	0.048582
592.97	0.049006	0.048237
593.03	0.048639	0.047888
593.09	0.048268	0.047534
593.15	0.047893	0.047177
593.21	0.047518	0.04682
593.27	0.047143	0.046462
593.33	0.046769	0.046106
593.39	0.046398	0.045751
593.45	0.04603	0.045399
593.51	0.045667	0.04505
593.57	0.045307	0.044705
593.63	0.044953	0.044366
593.69	0.044605	0.044032
593.75	0.044262	0.043706
593.81	0.043925	0.043388
593.87	0.043594	0.043078
593.93	0.043268	0.042775
593.99	0.042946	0.042478
594.05	0.042629	0.042186
594.11	0.042314	0.041895
594.17	0.042001	0.041605
594.23	0.041687	0.041313
594.29	0.041374	0.041018
594.35	0.041059	0.040719
594.41	0.040743	0.040416
594.47	0.040426	0.040111
594.53	0.040109	0.039803
594.59	0.039793	0.039494
594.65	0.039478	0.039187
594.71	0.039165	0.038881
594.77	0.038856	0.038578
594.83	0.038548	0.038278
594.89	0.038243	0.037981
594.95	0.03794	0.037687
595.02	0.037636	0.037395
595.08	0.037332	0.037105
595.14	0.037027	0.036815
595.2	0.03672	0.036525
595.26	0.036411	0.036234
595.32	0.036102	0.035943
595.38	0.035792	0.035653
595.44	0.035483	0.035363
595.5	0.035176	0.035074
595.56	0.034872	0.034788
595.62	0.034572	0.034505
595.68	0.034277	0.034226
595.74	0.033986	0.033951
595.8	0.033701	0.033681
595.86	0.03342	0.033417
595.92	0.033145	0.033159
595.98	0.032875	0.032906
596.04	0.03261	0.03266
596.1	0.032349	0.03242
596.16	0.032093	0.032185
596.22	0.03184	0.031956
596.28	0.03159	0.031731
596.34	0.031341	0.031509
596.4	0.031092	0.031288
596.46	0.030843	0.031069
596.52	0.030592	0.030848
596.58	0.030338	0.030626
596.64	0.030081	0.030402
596.7	0.02982	0.030175
596.76	0.029557	0.029946
596.82	0.029292	0.029715
596.88	0.029027	0.029484
596.94	0.028764	0.029255
597	0.028505	0.029029
597.06	0.028254	0.028809
597.12	0.028012	0.028597
597.18	0.027781	0.028396
597.24	0.027562	0.028206
597.3	0.027357	0.028029
597.36	0.027165	0.027864
597.42	0.026984	0.027712
597.48	0.026813	0.02757
597.54	0.026648	0.027435
597.6	0.026486	0.027304
597.66	0.026324	0.027175
597.72	0.026158	0.027042
597.78	0.025983	0.026902
597.84	0.025798	0.026753
597.9	0.0256	0.026592
597.96	0.025387	0.026418
598.02	0.025158	0.026231
598.08	0.024915	0.026031
598.14	0.024656	0.025821
598.2	0.024384	0.025603
598.26	0.024101	0.025378
598.32	0.023809	0.025149
598.38	0.023512	0.024919
598.44	0.02321	0.02469
598.5	0.022908	0.024465
598.56	0.022608	0.024245
598.62	0.022313	0.024031
598.68	0.022023	0.023827
598.74	0.021741	0.023632
598.8	0.021467	0.023449
598.86	0.021204	0.023279
598.92	0.02095	0.023122
598.98	0.020706	0.022978
599.04	0.020472	0.022847
599.1	0.020245	0.022729
599.16	0.020026	0.022624
599.22	0.019812	0.022529
599.28	0.0196	0.022444
599.34	0.01939	0.022366
599.4	0.019177	0.022294
599.46	0.018959	0.022225
599.52	0.018733	0.022157
599.58	0.018498	0.022089
599.64	0.01825	0.022019
599.7	0.017988	0.021945
599.76	0.01771	0.021866
599.82	0.017416	0.021782
599.88	0.017105	0.021691
599.94	0.016779	0.021593
600	0.01644	0.021489


==> fig/water_cluster_10H2O_cq.dat <==
540	0.018264
540.06	0.018407
540.12	0.018552
540.18	0.018699
540.24	0.018848
540.3	0.018999
540.36	0.019152
540.42	0.019308
540.48	0.019466
540.54	0.019626
540.6	0.019789
540.66	0.019955
540.72	0.020122
540.78	0.020293
540.84	0.020466
540.9	0.020641
540.96	0.02082
541.02	0.021001
541.08	0.021185
541.14	0.021372
541.2	0.021562
541.26	0.021756
541.32	0.021952
541.38	0.022151
541.44	0.022354
541.5	0.02256
541.56	0.02277
541.62	0.022983
541.68	0.023199
541.74	0.02342
541.8	0.023644
541.86	0.023872
541.92	0.024104
541.98	0.02434
542.04	0.02458
542.1	0.024825
542.16	0.025074
542.22	0.025327
542.28	0.025585
542.34	0.025848
542.4	0.026115
542.46	0.026388
542.52	0.026665
542.58	0.026948
542.64	0.027236
542.7	0.02753
542.76	0.027829
542.82	0.028134
542.88	0.028446
542.94	0.028763
543	0.029086
543.06	0.029417
543.12	0.029753
543.18	0.030097
543.24	0.030448
543.3	0.030806
543.36	0.031171
543.42	0.031545
543.48	0.031926
543.54	0.032315
543.6	0.032713
543.66	0.033119
543.72	0.033535
543.78	0.033959
543.84	0.034394
543.9	0.034838
543.96	0.035292
544.02	0.035756
544.08	0.036232
544.14	0.036718
544.2	0.037217
544.26	0.037727
544.32	0.038249
544.38	0.038784
544.44	0.039333
544.5	0.039895
544.56	0.040471
544.62	0.041062
544.68	0.041668
544.74	0.04229
544.8	0.042928
544.86	0.043583
544.92	0.044255
544.98	0.044946
545.04	0.045655
545.1	0.046385
545.16	0.047134
545.22	0.047905
545.28	0.048698
545.34	0.049514
545.4	0.050354
545.46	0.051219
545.52	0.052109
545.58	0.053027
545.64	0.053973
545.7	0.054948
545.76	0.055955
545.82	0.056993
545.88	0.058065
545.94	0.059172
546	0.060315
546.06	0.061497
546.12	0.06272
546.18	0.063984
546.24	0.065293
546.3	0.066648
546.36	0.068052
546.42	0.069508
546.48	0.071017
546.54	0.072583
546.6	0.074209
546.66	0.075898
546.72	0.077653
546.78	0.079478
546.84	0.081377
546.9	0.083354
546.96	0.085415
547.02	0.087562
547.08	0.089803
547.14	0.092142
547.2	0.094585
547.26	0.097139
547.32	0.099811
547.38	0.10261
547.44	0.10554
547.5	0.10861
547.56	0.11184
547.62	0.11522
547.68	0.11878
547.74	0.12253
547.8	0.12647
547.86	0.13062
547.92	0.135
547.98	0.13962
548.04	0.1445
548.1	0.14966
548.16	0.15512
548.22	0.1609
548.28	0.16701
548.34	0.17349
548.4	0.18036
548.46	0.18765
548.52	0.19537
548.58	0.20356
548.64	0.21224
548.7	0.22143
548.76	0.23116
548.82	0.24144
548.88	0.25228
548.94	0.26369
549	0.27567
549.06	0.28821
549.12	0.30128
549.18	0.31486
549.24	0.32891
549.3	0.34338
549.36	0.35823
549.42	0.3734
549.48	0.38887
549.54	0.40461
549.6	0.42062
549.66	0.43691
549.72	0.4535
549.78	0.47045
549.84	0.4878
549.9	0.50561
549.96	0.52389
550.02	0.54267
550.08	0.56193
550.14	0.58161
550.2	0.60163
550.26	0.62189
550.32	0.64226
550.38	0.66261
550.44	0.68277
550.5	0.70262
550.56	0.722
550.62	0.74078
550.68	0.75882
550.74	0.77599
550.8	0.79216
550.86	0.80721
550.92	0.82102
550.98	0.83349
551.04	0.84454
551.1	0.85412
551.16	0.86221
551.22	0.8688
551.28	0.87391
551.34	0.87758
551.4	0.87985
551.46	0.88078
551.52	0.88043
551.58	0.87887
551.64	0.87617
551.7	0.87241
551.76	0.86769
551.82	0.86209
551.88	0.85572
551.94	0.84869
552	0.84112
552.06	0.83316
552.12	0.82495
552.18	0.81665
552.24	0.80843
552.3	0.80047
552.36	0.79296
552.42	0.78605
552.48	0.77991
552.54	0.77464
552.6	0.77031
552.66	0.76696
552.72	0.76454
552.78	0.76298
552.84	0.76215
552.9	0.76188
552.96	0.762
553.02	0.76233
553.08	0.76268
553.14	0.76288
553.2	0.7628
553.26	0.76232
553.32	0.76133
553.38	0.75975
553.44	0.75751
553.5	0.75455
553.56	0.7508
553.62	0.74622
553.68	0.74073
553.74	0.73428
553.8	0.7268
553.86	0.71825
553.92	0.70858
553.98	0.69776
554.04	0.6858
554.1	0.67274
554.16	0.65864
554.22	0.64361
554.28	0.62781
554.34	0.6114
554.4	0.59457
554.46	0.57751
554.52	0.56041
554.58	0.54342
554.64	0.52667
554.7	0.51027
554.76	0.49428
554.82	0.47872
554.88	0.46361
554.94	0.44892
555	0.43463
555.06	0.42072
555.12	0.40718
555.18	0.39398
555.24	0.38115
555.3	0.3687
555.36	0.35667
555.42	0.34509
555.48	0.334
555.54	0.32343
555.6	0.31344
555.66	0.30403
555.72	0.29524
555.78	0.28707
555.84	0.27952
555.9	0.27261
555.96	0.26632
556.02	0.26065
556.08	0.25558
556.14	0.2511
556.2	0.24721
556.26	0.24388
556.32	0.2411
556.38	0.23886
556.44	0.23715
556.5	0.23595
556.56	0.23525
556.62	0.23503
556.68	0.23528
556.74	0.23598
556.8	0.23711
556.86	0.23864
556.92	0.24055
556.98	0.24279
557.04	0.24534
557.1	0.24815
557.16	0.25118
557.22	0.25439
557.28	0.25773
557.34	0.26119
557.4	0.26473
557.46	0.26833
557.52	0.27199
557.58	0.2757
557.64	0.27948
557.7	0.28333
557.76	0.28725
557.82	0.29125
557.88	0.29533
557.94	0.29949
558	0.30373
558.06	0.30806
558.12	0.31249
558.18	0.31702
558.24	0.32169
558.3	0.32651
558.36	0.33154
558.42	0.33678
558.48	0.34227
558.54	0.34802
558.6	0.35402
558.66	0.36025
558.72	0.36667
558.78	0.37322
558.84	0.3798
558.9	0.38631
558.96	0.39265
559.02	0.39868
559.08	0.40427
559.14	0.40932
559.2	0.41368
559.26	0.41727
559.32	0.42
559.38	0.4218
559.44	0.42264
559.5	0.42252
559.56	0.42145
559.62	0.41948
559.68	0.41668
559.74	0.41311
559.8	0.40886
559.86	0.40401
559.92	0.39864
559.98	0.39281
560.04	0.38661
560.1	0.38009
560.16	0.37331
560.22	0.36633
560.28	0.35922
560.34	0.35205
560.4	0.34486
560.46	0.33774
560.52	0.33074
560.58	0.32393
560.64	0.31736
560.7	0.31108
560.76	0.30515
560.82	0.29958
560.88	0.29442
560.94	0.28968
561	0.28538
561.06	0.28151
561.12	0.27809
561.18	0.2751
561.24	0.27254
561.3	0.27038
561.36	0.2686
561.42	0.26719
561.48	0.26609
561.54	0.2653
561.6	0.26477
561.66	0.26448
561.72	0.26438
561.78	0.26447
561.84	0.2647
561.9	0.26506
561.96	0.2655
562.02	0.266
562.08	0.26652
562.14	0.26703
562.2	0.26751
562.26	0.26791
562.32	0.26823
562.38	0.26846
562.44	0.26859
562.5	0.26865
562.56	0.26865
562.62	0.26862
562.68	0.26859
562.74	0.2686
562.8	0.26866
562.86	0.2688
562.92	0.26904
562.98	0.26938
563.04	0.26984
563.1	0.27042
563.16	0.27113
563.22	0.27198
563.28	0.27297
563.34	0.27413
563.4	0.27548
563.46	0.27702
563.52	0.27878
563.58	0.28077
563.64	0.28301
563.7	0.28551
563.76	0.28828
563.82	0.29134
563.88	0.2947
563.94	0.29837
564	0.30235
564.06	0.30667
564.12	0.31131
564.18	0.31628
564.24	0.32159
564.3	0.32722
564.36	0.33318
564.42	0.33945
564.48	0.34603
564.54	0.35292
564.6	0.36012
564.66	0.36763
564.72	0.37548
564.78	0.38366
564.84	0.39221
564.9	0.40115
564.96	0.4105
565.02	0.42028
565.08	0.43054
565.14	0.4413
565.2	0.4526
565.26	0.46451
565.32	0.47705
565.38	0.49029
565.44	0.50427
565.5	0.51904
565.56	0.53464
565.62	0.5511
565.68	0.56844
565.74	0.58668
565.8	0.6058
565.86	0.6258
565.92	0.64662
565.98	0.66821
566.04	0.69047
566.1	0.71328
566.16	0.73647
566.22	0.75986
566.28	0.78322
566.34	0.80633
566.4	0.82892
566.46	0.85077
566.52	0.87162
566.58	0.89127
566.64	0.90951
566.7	0.92618
566.76	0.94117
566.82	0.95439
566.88	0.96581
566.94	0.97541
567	0.98327
567.06	0.98945
567.12	0.99407
567.18	0.99727
567.24	0.9992
567.3	1
567.36	0.99983
567.42	0.99884
567.48	0.99714
567.54	0.99487
567.6	0.99209
567.66	0.98888
567.72	0.98527
567.78	0.98126
567.84	0.97684
567.9	0.97196
567.96	0.96656
568.02	0.96056
568.08	0.95388
568.14	0.94645
568.2	0.93815
568.26	0.92892
568.32	0.91867
568.38	0.90732
568.44	0.89483
568.5	0.88114
568.56	0.86624
568.62	0.85012
568.68	0.83283
568.74	0.81441
568.8	0.79498
568.86	0.77466
568.92	0.75364
568.98	0.73211
569.04	0.71028
569.1	0.68839
569.16	0.66666
569.22	0.64529
569.28	0.62446
569.34	0.60432
569.4	0.58499
569.46	0.56653
569.52	0.549
569.58	0.5324
569.64	0.51673
569.7	0.50197
569.76	0.48809
569.82	0.47505
569.88	0.46284
569.94	0.45141
570	0.44078
570.06	0.43092
570.12	0.42184
570.18	0.41354
570.24	0.40603
570.3	0.39932
570.36	0.39341
570.42	0.3883
570.48	0.38401
570.54	0.38051
570.6	0.37782
570.66	0.3759
570.72	0.37476
570.78	0.37436
570.84	0.37468
570.9	0.37569
570.96	0.37733
571.02	0.37956
571.08	0.38232
571.14	0.38552
571.2	0.3891
571.26	0.39297
571.32	0.39704
571.38	0.40122
571.44	0.40543
571.5	0.4096
571.56	0.41365
571.62	0.41754
571.68	0.42123
571.74	0.42468
571.8	0.42787
571.86	0.43081
571.92	0.43349
571.98	0.43594
572.04	0.43818
572.1	0.44025
572.16	0.44221
572.22	0.44411
572.28	0.44602
572.34	0.44802
572.4	0.45018
572.46	0.45258
572.52	0.45529
572.58	0.45835
572.64	0.46183
572.7	0.46575
572.76	0.47014
572.82	0.47503
572.88	0.48043
572.94	0.48635
573	0.4928
573.06	0.49979
573.12	0.50733
573.18	0.5154
573.24	0.52401
573.3	0.53314
573.36	0.54278
573.42	0.55292
573.48	0.56353
573.54	0.5746
573.6	0.58611
573.66	0.59801
573.72	0.61025
573.78	0.62278
573.84	0.6355
573.9	0.64831
573.96	0.66108
574.02	0.67367
574.08	0.68592
574.14	0.69768
574.2	0.7088
574.26	0.71912
574.32	0.7285
574.38	0.7368
574.44	0.74389
574.5	0.74967
574.56	0.75406
574.62	0.757
574.68	0.7585
574.74	0.7586
574.8	0.75741
574.86	0.75509
574.92	0.75184
574.98	0.7479
575.04	0.7435
575.1	0.73887
575.16	0.73422
575.22	0.72968
575.28	0.72537
575.34	0.72133
575.4	0.71755
575.46	0.71399
575.52	0.71057
575.58	0.70719
575.64	0.70375
575.7	0.70015
575.76	0.69632
575.82	0.69221
575.88	0.68779
575.94	0.68309
576	0.67814
576.06	0.67302
576.12	0.66783
576.18	0.66267
576.24	0.65763
576.3	0.65282
576.36	0.64829
576.42	0.64408
576.48	0.64021
576.54	0.63664
576.6	0.63331
576.66	0.63014
576.72	0.62702
576.78	0.62386
576.84	0.62054
576.9	0.61695
576.96	0.61301
577.02	0.60864
577.08	0.60377
577.14	0.59838
577.2	0.59245
577.26	0.58599
577.32	0.57903
577.38	0.57162
577.44	0.56381
577.5	0.55566
577.56	0.54721
577.62	0.53852
577.68	0.52959
577.74	0.52044
577.8	0.51106
577.86	0.50145
577.92	0.49159
577.98	0.48148
578.04	0.47113
578.1	0.46059
578.16	0.44989
578.22	0.4391
578.28	0.42832
578.34	0.41761
578.4	0.40707
578.46	0.39676
578.52	0.38675
578.58	0.3771
578.64	0.36782
578.7	0.35896
578.76	0.3505
578.82	0.34247
578.88	0.33485
578.94	0.32763
579	0.32079
579.06	0.3143
579.12	0.30813
579.18	0.30225
579.24	0.2966
579.3	0.29115
579.36	0.28584
579.42	0.28064
579.48	0.27551
579.54	0.27044
579.6	0.2654
579.66	0.26039
579.72	0.25542
579.78	0.25049
579.84	0.24562
579.9	0.24081
579.96	0.23609
580.02	0.23147
580.08	0.22696
580.14	0.2226
580.2	0.21839
580.26	0.21436
580.32	0.21051
580.38	0.20687
580.44	0.20343
580.5	0.20019
580.56	0.19714
580.62	0.19428
580.68	0.19158
580.74	0.18902
580.8	0.18658
580.86	0.18425
580.92	0.18201
580.98	0.17985
581.04	0.17778
581.1	0.17579
581.16	0.17389
581.22	0.17207
581.28	0.17035
581.34	0.16872
581.4	0.16715
581.46	0.16564
581.52	0.16417
581.58	0.1627
581.64	0.16122
581.7	0.1597
581.76	0.15813
581.82	0.15648
581.88	0.15477
581.94	0.15299
582	0.15116
582.06	0.1493
582.12	0.14742
582.18	0.14554
582.24	0.14367
582.3	0.14184
582.36	0.14006
582.42	0.13832
582.48	0.13664
582.54	0.13502
582.6	0.13346
582.66	0.13198
582.72	0.13058
582.78	0.12925
582.84	0.12801
582.9	0.12685
582.96	0.12577
583.02	0.12475
583.08	0.1238
583.14	0.12289
583.2	0.12201
583.26	0.12115
583.32	0.1203
583.38	0.11944
583.44	0.11858
583.5	0.11772
583.56	0.11686
583.62	0.11602
583.68	0.11521
583.74	0.11444
583.8	0.11373
583.86	0.11308
583.92	0.1125
583.98	0.11198
584.04	0.11151
584.1	0.11108
584.16	0.11068
584.22	0.1103
584.28	0.10991
584.34	0.10952
584.4	0.10911
584.46	0.10868
584.52	0.10823
584.58	0.10777
584.64	0.10731
584.7	0.10684
584.76	0.10638
584.82	0.10591
584.88	0.10544
584.94	0.10496
585	0.10445
585.06	0.10391
585.12	0.10332
585.18	0.10268
585.24	0.10198
585.3	0.10123
585.36	0.10044
585.42	0.099609
585.48	0.098763
585.54	0.097916
585.6	0.097081
585.66	0.096272
585.72	0.095497
585.78	0.09476
585.84	0.09406
585.9	0.093394
585.96	0.092753
586.02	0.092131
586.08	0.091518
586.14	0.09091
586.2	0.090303
586.26	0.089696
586.32	0.089093
586.38	0.088498
586.44	0.087918
586.5	0.087359
586.56	0.086825
586.62	0.086319
586.68	0.085839
586.74	0.085379
586.8	0.084932
586.86	0.084486
586.92	0.084028
586.98	0.083548
587.04	0.083034
587.1	0.082482
587.16	0.081889
587.22	0.081258
587.28	0.080595
587.34	0.07991
587.4	0.079213
587.46	0.078516
587.52	0.077829
587.58	0.077157
587.64	0.076505
587.7	0.075874
587.76	0.075263
587.82	0.074667
587.88	0.074082
587.94	0.073504
588	0.072928
588.06	0.072353
588.12	0.071777
588.18	0.071202
588.24	0.070629
588.3	0.070061
588.36	0.0695
588.42	0.068948
588.48	0.068405
588.54	0.067869
588.6	0.067341
588.66	0.066816
588.72	0.066293
588.78	0.065772
588.84	0.065253
588.9	0.06474
588.96	0.064238
589.02	0.063754
589.08	0.063297
589.14	0.062874
589.2	0.062494
589.26	0.062162
589.32	0.061882
589.38	0.061654
589.44	0.061474
589.5	0.061337
589.56	0.061232
589.62	0.061147
589.68	0.06107
589.74	0.060986
589.8	0.060885
589.86	0.060755
589.92	0.060591
589.98	0.060389
590.04	0.060149
590.1	0.059875
590.16	0.059574
590.22	0.059252
590.28	0.058914
590.34	0.058566
590.4	0.058211
590.46	0.057849
590.52	0.057479
590.58	0.057097
590.64	0.0567
590.7	0.056285
590.76	0.055849
590.82	0.055394
590.88	0.054922
590.94	0.054438
591	0.053949
591.06	0.053465
591.12	0.052993
591.18	0.052541
591.24	0.052115
591.3	0.05172
591.36	0.051357
591.42	0.051024
591.48	0.05072
591.54	0.050439
591.6	0.050177
591.66	0.049927
591.72	0.049685
591.78	0.049449
591.84	0.049216
591.9	0.048986
591.96	0.048762
592.02	0.048545
592.08	0.048339
592.14	0.048145
592.2	0.047966
592.26	0.047799
592.32	0.047644
592.38	0.047494
592.44	0.047346
592.5	0.047191
592.56	0.047025
592.62	0.046843
592.68	0.046639
592.74	0.046414
592.8	0.04617
592.86	0.045908
592.92	0.045634
592.98	0.045354
593.04	0.045073
593.1	0.044796
593.16	0.044525
593.22	0.04426
593.28	0.044001
593.34	0.043744
593.4	0.043484
593.46	0.043216
593.52	0.042936
593.58	0.04264
593.64	0.042327
593.7	0.041997
593.76	0.041654
593.82	0.041302
593.88	0.040949
593.94	0.040601
594	0.040266
594.06	0.039949
594.12	0.039656
594.18	0.03939
594.24	0.039151
594.3	0.038938
594.36	0.03875
594.42	0.038581
594.48	0.038428
594.54	0.038286
594.6	0.038152
594.66	0.038022
594.72	0.037895
594.78	0.037771
594.84	0.037651
594.9	0.037538
594.96	0.037433
595.02	0.037339
595.08	0.037256
595.14	0.037186
595.2	0.037126
595.26	0.037074
595.32	0.037026
595.38	0.036977
595.44	0.036924
595.5	0.036863
595.56	0.036792
595.62	0.03671
595.68	0.036618
595.74	0.036519
595.8	0.036417
595.86	0.036317
595.92	0.036223
595.98	0.036139
596.04	0.036067
596.1	0.036008
596.16	0.035959
596.22	0.035918
596.28	0.035878
596.34	0.035835
596.4	0.03578
596.46	0.035707
596.52	0.035612
596.58	0.03549
596.64	0.035342
596.7	0.035168
596.76	0.034971
596.82	0.034759
596.88	0.034537
596.94	0.034314
597	0.034094
597.06	0.033886
597.12	0.033692
597.18	0.033515
597.24	0.033355
597.3	0.03321
597.36	0.033074
597.42	0.032942
597.48	0.032807
597.54	0.032661
597.6	0.032497
597.66	0.032309
597.72	0.032094
597.78	0.031848
597.84	0.031574
597.9	0.031274
597.96	0.030955
598.02	0.030623
598.08	0.030286
598.14	0.029953
598.2	0.029632
598.26	0.02933
598.32	0.029052
598.38	0.028804
598.44	0.028587
598.5	0.028402
598.56	0.02825
598.62	0.028126
598.68	0.028029
598.74	0.027953
598.8	0.027894
598.86	0.027845
598.92	0.0278
598.98	0.027754
599.04	0.027701
599.1	0.027636
599.16	0.027556
599.22	0.027456
599.28	0.027334
599.34	0.027188
599.4	0.027017
599.46	0.026822
599.52	0.026604
599.58	0.026366
599.64	0.026114
599.7	0.025853
599.76	0.025589
599.82	0.025328
599.88	0.025079
599.94	0.024848
600	0.024642


==> fig/water_cluster_10H2O_oscstr.dat <==
547.75	5.9117e-28
548.59	6.2645e-28
548.71	4.5265e-27
549.15	6.5988e-27
549.17	1.0092e-27
549.2	1.1068e-28
549.57	2.7909e-27
549.6	0.29129
549.65	1.1719e-26
549.95	3.3238e-27
550.04	3.2773e-28
550.33	1.8127e-27
550.39	0.26984
550.52	4.1833e-24
550.53	0.27361
550.97	0.25806
550.99	0.26445
551	0.23153
551.26	2.4115e-27
551.31	6.279e-27
551.33	0.20334
551.41	0.32706
551.61	5.0238e-27
551.72	0.30544
551.78	0.23996
551.82	2.5839e-28
552.15	0.24261
552.2	8.2681e-28
552.2	0.27763
552.24	6.0745e-28
552.5	1.054e-26
553.02	0.27865
553.1	0.28344
553.41	1.2729e-25
553.43	0.26105
553.64	0.27414
554	0.27596
554.04	0.28719
554.28	0.26907
555.06	0.23916
556.39	2.0442e-27
556.71	5.2115e-28
556.74	0.0031741
557.23	6.0903e-28
557.4	0.14153
557.49	6.0136e-28
557.86	9.4163e-28
557.93	0.003914
557.98	0.064146
557.99	3.6081e-27
558.15	1.8701e-25
558.2	0.12767
558.2	0.0077167
558.36	7.7237e-28
558.4	1.3245e-25
558.43	4.7857e-27
558.45	0.0055999
558.59	3.7129e-27
558.68	7.3545e-27
558.91	3.4837e-26
558.94	0.15657
558.95	0.0036313
559	9.9894e-26
559.07	2.129e-27
559.12	0.019262
559.15	2.5635e-25
559.19	0.0046463
559.26	4.9831e-27
559.26	0.14453
559.33	0.0024242
559.35	8.0298e-28
559.38	0.10688
559.44	0.13317
559.44	1.7677e-20
559.49	8.5204e-26
559.49	0.058433
559.52	0.003255
559.53	4.3275e-24
559.61	4.7013e-26
559.64	0.0029548
559.66	0.034548
559.69	0.10622
559.74	2.765e-27
559.76	0.00090268
559.9	1.8665e-24
559.9	0.00019507
559.92	6.1154e-26
560	0.016163
560	0.11878
560.11	3.2461e-25
560.2	5.4923e-26
560.21	0.020813
560.26	0.0082791
560.31	0.12736
560.32	1.8373e-26
560.34	0.0033771
560.53	8.1168e-26
560.55	8.697e-27
560.55	0.0046846
560.56	0.0015377
560.6	5.208e-26
560.63	5.4083e-27
560.66	0.0034548
560.69	5.3865e-25
560.7	0.012099
560.72	2.8283e-26
560.73	0.011061
560.75	2.449e-25
560.79	0.0021724
560.79	0.016048
561.09	3.2206e-28
561.11	5.9956e-26
561.18	2.277e-24
561.18	0.006344
561.23	0.0037386
561.23	0.0075293
561.32	2.5203e-26
561.38	2.7228e-26
561.38	3.0256e-26
561.39	9.2538e-26
561.4	6.6494e-26
561.4	0.015877
561.43	0.0058189
561.45	0.0096814
561.46	0.0078649
561.46	3.1739e-25
561.48	0.01055
561.52	0.0067081
561.65	3.4207e-27
561.7	0.0059312
561.71	3.5532e-26
561.75	1.4213e-26
561.76	6.7208e-27
561.79	0.0042584
561.8	0.0067872
561.86	1.6313e-26
561.9	9.3101e-27
561.94	1.4536e-23
561.94	0.0071712
561.99	2.2065e-26
561.99	8.535e-26
562.01	0.0010029
562.02	0.0028619
562.03	0.0031657
562.03	2.3603e-25
562.04	0.0030054
562.05	0.021688
562.09	2.1486e-26
562.09	5.8065e-26
562.13	0.059082
562.17	0.012044
562.22	1.4071e-26
562.27	0.011459
562.29	2.1755e-25
562.32	6.0975e-27
562.33	0.010023
562.37	4.274e-27
562.37	2.0557e-25
562.38	0.0089013
562.39	0.0042097
562.39	1.19e-23
562.39	0.0083444
562.45	0.0145
562.51	2.5337e-26
562.52	4.3182e-26
562.55	0.026917
562.56	0.012573
562.59	5.7698e-27
562.63	0.0046355
562.73	8.9401e-26
562.74	1.191e-25
562.75	0.0019122
562.75	0.001394
562.76	7.0236e-27
562.77	0.037438
562.82	0.0049606
562.83	3.3862e-27
562.87	0.0024222
562.96	8.0134e-27
562.96	3.638e-26
563.03	0.0095092
563.06	5.8792e-25
563.06	0.00035452
563.08	0.01177
563.1	8.0975e-26
563.15	0.011703
563.21	1.901e-26
563.28	3.4301e-26
563.3	4.4463e-27
563.32	0.0041997
563.34	1.0933e-26
563.36	0.020327
563.41	7.7496e-28
563.43	7.1146e-25
563.43	0.007666
563.45	0.028199
563.49	0.0049398
563.49	0.01401
563.59	5.0651e-26
563.62	0.0049802
563.63	1.4407e-26
563.66	1.6245e-28
563.71	0.0058002
563.78	1.4004e-26
563.79	3.7548e-25
563.8	0.0034277
563.81	0.001231
563.84	1.5036e-26
563.86	1.3799e-26
563.87	2.141e-26
563.88	0.0017948
563.93	5.3744e-25
563.94	0.0054954
563.95	0.0046963
563.97	4.3167e-27
564	0.0023727
564.06	5.8666e-28
564.11	0.036033
564.18	3.8549e-27
564.19	1.6863e-28
564.21	0.00075288
564.37	0.0042581
564.4	1.8218e-25
564.4	1.7362e-25
564.4	6.8511e-25
564.41	0.00048316
564.41	2.0631e-26
564.42	1.4482e-26
564.46	0.0036542
564.47	4.3319e-26
564.49	7.9197e-26
564.5	0.011091
564.5	0.055519
564.51	0.0042372
564.53	0.0027406
564.57	1.358e-27
564.58	0.0010892
564.62	4.4392e-26
564.63	1.7106e-24
564.64	1.639e-25
564.67	0.0056768
564.67	0.01919
564.68	1.8425e-25
564.69	0.0013934
564.75	3.4402e-27
564.82	0.0088028
564.9	2.5638e-27
564.92	1.2817e-25
564.93	7.3907e-26
564.93	0.0038738
564.94	0.023378
564.94	0.0030309
564.95	0.0028548
564.99	2.2495e-26
565.01	0.0016305
565.02	1.1077e-26
565.06	2.1753e-24
565.06	0.00034887
565.08	0.082681
565.08	1.9426e-26
565.13	2.9413e-27
565.24	1.3749e-27
565.25	0.0054911
565.25	1.8974e-27
565.27	0.0051026
565.34	4.9252e-28
565.4	4.0329e-26
565.43	0.065066
565.48	1.1275e-26
565.48	3.1698e-26
565.5	0.0014843
565.51	0.01016
565.67	0.031082
565.69	1.1681e-26
565.76	8.9485e-27
565.79	0.014666
565.79	1.9436e-25
565.8	0.0027611
565.8	0.017992
565.81	8.8196e-26
565.82	2.2038e-26
565.9	0.024104
566.03	0.092572
566.13	0.0065134
566.15	4.9982e-25
566.16	1.3724e-26
566.19	1.9624e-25
566.28	0.0075963
566.29	3.4361e-25
566.34	4.2113e-27
566.35	9.4774e-25
566.35	0.00098218
566.41	0.0067078
566.43	6.6595e-21
566.43	0.32911
566.47	3.0644e-25
566.48	0.0066849
566.48	0.13695
566.54	5.5378e-25
566.54	5.7322e-05
566.6	0.015213
566.6	1.4431e-26
566.68	7.3246e-25
566.68	0.058484
566.69	0.044707
566.72	5.4587e-25
566.76	0.0089817
566.78	0.15322
566.79	0.33326
566.81	0.019158
566.87	6.1987e-26
566.88	1.0342e-25
566.94	1.1134e-26
566.94	1.0422e-27
567	1.2339e-25
567.01	1.4182e-24
567.01	6.9741e-25
567.02	0.4419
567.04	0.04812
567.08	5.2884e-26
567.09	0.00020507
567.1	2.7151e-24
567.11	0.0024345
567.17	7.7398e-26
567.22	0.12398
567.26	0.04018
567.32	1.0171e-25
567.32	4.8504e-26
567.33	0.0014844
567.34	0.0026363
567.38	0.022675
567.42	0.21392
567.43	4.3787e-26
567.51	5.9023e-24
567.53	0.0038318
567.54	2.1286e-24
567.55	0.30229
567.57	1.9667e-25
567.62	0.002443
567.62	1.8041e-24
567.64	0.0017143
567.67	0.02411
567.77	1.3061e-25
567.79	0.0042512
567.8	0.078705
567.89	2.5366e-26
567.9	1.8342e-25
567.9	0.0020411
567.91	2.9836e-25
567.98	8.2668e-26
568.04	0.061768
568.04	0.22287
568.1	0.36715
568.16	2.0497e-26
568.19	0.0056367
568.21	4.909e-25
568.24	0.0091255
568.25	8.4248e-26
568.31	0.011048
568.36	3.1171e-25
568.41	0.19302
568.5	2.8247e-26
568.52	0.12771
568.63	2.1067e-24
568.64	0.0018645
568.65	0.2584
568.7	3.1752e-26
568.76	0.26306
568.79	0.041495
568.84	4.082e-25
568.84	0.00049152
568.85	1.0079e-24
568.91	0.12149
568.95	0.098177
569.33	6.684e-26
569.33	9.702e-26
569.34	0.00099209
569.36	5.6268e-25
569.38	0.011759
569.38	0.010322
569.5	1.6657e-26
569.52	0.004775
569.54	8.8055e-26
569.59	0.0035666
569.6	8.7276e-26
569.65	2.1719e-25
569.66	0.00059433
569.71	9.5624e-25
569.72	0.00045859
569.8	3.8266e-24
569.8	0.10079
569.89	0.041154
569.93	9.366e-25
569.94	2.1382e-26
569.95	0.00065858
569.95	0.0039243
570.31	1.5411e-27
570.36	1.8731e-26
570.36	0.0013597
570.54	9.9887e-27
570.59	0.0054844
570.66	5.9432e-25
570.67	9.3123e-24
570.67	0.00038183
570.68	0.0031313
570.72	0.02723
570.84	2.6158e-27
570.92	1.5132e-24
570.92	0.00016342
570.94	9.6068e-27
571.01	6.2668e-28
571.42	0.15305
571.53	1.1514e-24
571.53	0.00028732
571.54	1.1491e-24
571.55	0.00046338
571.71	0.17587
571.9	5.0044e-27
572.14	2.0337e-26
572.14	0.24558
572.15	0.00086676
572.16	4.6687e-25
572.17	0.002307
572.31	1.5755e-27
572.5	0.0021634
572.53	6.4977e-28
572.54	3.122e-26
572.59	0.0030982
572.74	1.2724e-26
572.8	0.15205
572.85	1.5289e-26
572.88	0.0032717
572.93	1.184e-25
572.94	0.00010015
572.97	3.5747e-26
573.03	1.9247e-29
573.04	1.1436e-28
573.15	1.6387e-27
573.24	4.5291e-28
573.29	2.899e-28
573.31	0.14349
573.34	4.1938e-26
573.38	0.0014508
573.48	2.5849e-27
573.5	0.056263
573.57	0.078473
573.75	8.6234e-29
573.79	7.3602e-28
573.96	2.8139e-26
573.98	0.0026015
573.98	0.03054
574.01	1.8308e-24
574.03	0.21561
574.19	0.23655
574.3	0.02033
574.48	0.23509
574.51	5.8917e-26
574.53	0.0044185
574.6	1.6746e-26
574.65	0.17727
574.69	3.1832e-27
574.74	0.18386
574.78	0.21883
574.81	0.23911
574.93	4.2469e-28
575.02	6.7222e-28
575.18	2.3481e-27
575.22	8.1758e-28
575.35	5.4625e-27
575.38	8.0454e-26
575.41	0.0016009
575.55	0.094838
575.57	0.18803
575.66	0.11449
575.79	2.4765e-27
575.86	0.20916
575.89	3.1661e-26
575.92	0.12322
576.1	0.027244
576.13	0.13778
576.3	0.041923
576.34	1.6559e-27
576.35	1.481e-27
576.36	9.9199e-28
576.44	5.4814e-28
576.63	7.2895e-27
576.76	0.24811
576.79	0.092711
577.03	0.0028705
577.03	0.09653
577.04	2.9274e-24
577.17	0.18223
577.21	3.1285e-27
577.29	0.22114
577.49	0.052734
577.57	3.4522e-26
577.85	0.21448
577.89	1.9034e-27
578.1	0.19807
578.16	0.058946
578.22	2.3047e-28
578.45	1.0487e-25
578.47	0.0030291
578.77	6.8781e-27
578.78	0.089229
578.84	5.3547e-28
579.01	0.010932
579.24	6.9425e-26
579.32	8.8063e-27
579.34	0.076423
579.35	0.01936
579.41	3.3717e-26
579.47	0.0039434
579.52	8.7305e-28
579.55	4.0056e-27
579.56	0.0091504
579.57	0.0035976
579.63	0.068223
579.76	2.2636e-26
579.77	2.8095e-26
579.79	0.00083897
579.79	0.0030479
579.81	4.4504e-27
579.85	1.3336e-27
579.87	4.454e-25
579.87	0.00099773
579.97	0.043694
580.07	2.8139e-27
580.09	1.2297e-25
580.11	0.0037636
580.19	0.028807
580.33	0.0019966
580.58	1.6954e-25
580.59	0.0028821
580.69	1.999e-26
580.71	4.21e-25
580.73	0.004194
580.77	1.0641e-25
580.83	1.0866e-25
580.84	0.0011934
580.85	0.022652
580.89	0.04578
580.94	5.0738e-25
580.96	0.0039557
581.01	5.0311e-26
581.05	0.0068632
581.11	7.5484e-27
581.13	0.0026845
581.14	9.0959e-26
581.15	0.0024059
581.33	4.9827e-26
581.34	0.00091362
581.36	1.2812e-27
581.41	5.6652e-26
581.48	1.7512e-26
581.5	4.1621e-25
581.51	0.0022444
581.57	0.012432
581.58	0.0036493
581.64	4.0699e-24
581.65	0.00083492
581.65	0.026162
581.69	1.0831e-26
581.69	1.4615e-26
581.7	0.0034774
581.7	1.1433e-24
581.75	0.0071344
581.78	0.017633
581.79	5.9596e-25
581.88	9.4856e-26
581.9	0.0029799
581.95	0.037199
582.05	1.9728e-27
582.09	0.0070828
582.16	1.0415e-25
582.16	5.8948e-27
582.18	5.4127e-27
582.19	0.0025266
582.23	0.0036301
582.25	0.014697
582.25	5.829e-24
582.27	0.00037078
582.32	1.6748e-26
582.32	3.5121e-25
582.33	0.0010942
582.41	0.0073722
582.41	1.7356e-25
582.43	0.0008699
582.46	3.4954e-28
582.54	0.003491
582.62	3.0482e-27
582.67	0.00098915
582.69	6.0769e-26
582.7	0.00024013
582.73	1.3246e-25
582.75	0.004016
582.77	5.4103e-28
582.78	1.3294e-26
582.79	0.00043175
582.82	2.1842e-27
582.83	0.00019444
582.84	3.9967e-29
582.85	1.5352e-25
582.86	0.0019352
582.9	0.00098835
582.9	3.0828e-26
582.95	3.4541e-26
582.96	0.0019395
582.98	0.0015111
582.98	0.013972
582.99	8.1136e-26
583	2.9141e-27
583.06	0.0045992
583.1	9.0233e-28
583.12	3.4255e-26
583.12	0.0033078
583.13	0.0047132
583.15	1.6869e-26
583.16	1.5222e-26
583.18	0.0054384
583.19	2.4209e-25
583.2	0.0039411
583.2	0.0063812
583.22	0.0036382
583.25	5.8047e-27
583.25	8.4049e-28
583.26	4.9461e-26
583.27	0.00068308
583.27	0.00069609
583.33	2.3043e-26
583.36	0.0041926
583.37	2.6753e-26
583.38	0.0031895
583.39	0.00012849
583.39	8.605e-26
583.41	1.8555e-26
583.41	2.9832e-25
583.43	0.00064648
583.45	0.0033273
583.47	3.9519e-27
583.47	9.4185e-27
583.48	0.00075203
583.5	9.1757e-27
583.52	0.0072932
583.53	0.0058908
583.59	5.8508e-28
583.6	2.0456e-26
583.61	0.00030325
583.64	1.2726e-26
583.67	0.0027227
583.67	0.00022975
583.68	2.4023e-27
583.7	1.6821e-27
583.73	2.472e-26
583.75	0.0032786
583.75	0.0054083
583.75	5.5572e-26
583.77	0.00094675
583.8	0.0022558
583.82	0.00056572
583.84	7.3504e-28
583.85	0.00064141
583.86	3.8968e-27
583.88	1.1117e-26
583.91	0.0012778
583.91	0.0019755
584.02	1.7251e-25
584.03	9.6027e-28
584.04	6.0646e-26
584.04	0.0036259
584.06	0.0018169
584.07	0.0055254
584.09	3.0489e-27
584.11	0.0007357
584.12	1.3813e-26
584.14	0.0037971
584.19	1.114e-26
584.25	2.9293e-26
584.27	3.3521e-26
584.28	7.8671e-28
584.29	0.0028154
584.31	4.5266e-26
584.33	0.0050158
584.33	0.011598
584.33	7.0215e-25
584.35	0.0056634
584.36	0.0061245
584.39	3.4249e-28
584.46	0.0019993
584.52	1.4182e-26
584.52	0.00092084
584.55	1.2178e-26
584.56	3.4879e-27
584.57	0.0011823
584.57	4.6842e-25
584.57	0.0041864
584.62	2.1211e-27
584.64	0.00199
584.64	1.3153e-26
584.71	0.0016055
584.75	0.0044844
584.77	8.9829e-26
584.77	0.0018181
584.78	1.22e-25
584.79	1.1626e-26
584.79	3.2278e-26
584.79	0.005318
584.79	5.5672e-24
584.8	1.9403e-24
584.81	0.0045887
584.81	0.0032834
584.82	9.1876e-24
584.82	0.0049613
584.88	7.1332e-27
584.9	1.4459e-05
584.93	0.0045693
584.94	7.6319e-27
584.96	0.0017904
584.96	8.3493e-25
584.98	0.0046388
584.99	1.9955e-23
584.99	0.00020912
585	1.5303e-26
585.02	7.4013e-26
585.05	1.1475e-26
585.06	0.0019761
585.1	0.0018006
585.11	1.9271e-25
585.12	0.0024309
585.12	4.5981e-24
585.13	1.5464e-25
585.13	0.00067854
585.15	0.0031294
585.17	0.0045127
585.18	0.0078684
585.18	9.7257e-25
585.22	2.7768e-26
585.24	1.7266e-26
585.26	0.0016291
585.27	0.0044894
585.28	1.3388e-25
585.3	1.8161e-21
585.3	0.00048052
585.3	0.0035598
585.3	0.0013674
585.33	2.4145e-26
585.35	1.2658e-25
585.35	2.247e-25
585.35	0.004804
585.35	0.0013035
585.35	1.078e-24
585.44	5.7588e-25
585.44	0.0073089
585.45	5.8864e-25
585.46	0.0045518
585.51	0.0016525
585.53	2.1285e-27
585.55	0.00011899
585.55	7.8029e-27
585.55	3.1639e-26
585.57	0.003558
585.59	0.0014849
585.61	4.2087e-27
585.62	0.0054625
585.65	1.4733e-26
585.66	0.00017048
585.75	2.1646e-27
585.75	3.2032e-28
585.76	0.00063626
585.77	0.0017107
585.78	1.0917e-27
585.9	1.7181e-27
585.9	6.2456e-28
585.96	2.029e-25
585.97	0.002357
585.97	0.0033448
585.98	0.0056369
586	0.0028003
586.01	3.5185e-26
586.01	3.0178e-26
586.04	3.3792e-28
586.04	7.2616e-25
586.05	0.0010249
586.05	0.0029361
586.05	1.3247e-24
586.06	0.0035452
586.06	0.0022764
586.06	0.0010962
586.07	1.7498e-05
586.1	2.9508e-27
586.12	4.4862e-26
586.12	0.0002776
586.14	0.00044936
586.19	2.2976e-26
586.2	0.0020332
586.21	3.7618e-27
586.24	6.9807e-27
586.28	2.5224e-26
586.28	3.458e-25
586.29	0.00021191
586.29	0.00069762
586.29	0.0035437
586.3	0.0065405
586.3	5.6544e-26
586.31	1.8367e-26
586.32	6.8503e-28
586.32	0.00067346
586.33	0.0031101
586.35	0.00089158
586.44	1.4949e-26
586.45	0.0036084
586.53	1.0863e-27
586.55	2.4693e-27
586.56	0.000657
586.59	2.864e-26
586.59	1.5516e-27
586.61	3.3627e-26
586.62	0.001152
586.63	0.0044
586.66	0.0019371
586.66	0.0036428
586.67	3.1975e-26
586.71	0.0012454
586.71	0.0071834
586.75	3.5421e-28
586.76	3.4153e-29
586.78	1.5136e-25
586.79	4.0537e-28
586.8	6.451e-25
586.8	2.7981e-26
586.81	0.0018967
586.82	0.00065041
586.83	0.0048693
586.84	0.0013364
586.92	1.1533e-27
586.95	1.7309e-24
586.96	0.00053735
586.99	1.5473e-27
586.99	5.1933e-28
587.01	0.0014143
587.04	0.0022491
587.05	1.9027e-26
587.05	0.00032012
587.06	9.4648e-26
587.09	0.0021861
587.09	0.0029315
587.13	2.663e-27
587.16	0.0053101
587.19	0.0037358
587.2	3.0707e-27
587.26	3.3562e-27
587.26	9.5727e-26
587.26	2.3246e-27
587.27	0.015413
587.27	1.2938e-26
587.29	0.0016774
587.3	0.0019273
587.31	3.4852e-24
587.31	7.171e-23
587.31	0.0010015
587.32	0.00038922
587.32	1.356e-26
587.36	0.00092573
587.37	5.51e-25
587.37	9.5683e-28
587.37	6.7024e-05
587.41	0.001376
587.43	9.9173e-27
587.43	5.6315e-25
587.44	0.0012777
587.45	0.0040671
587.45	0.0013875
587.47	1.4173e-25
587.49	0.0010812
587.49	0.00087373
587.54	5.8215e-26
587.57	0.0015255
587.65	0.002795
587.65	5.4495e-26
587.66	0.00040704
587.69	9.4173e-26
587.7	7.7137e-26
587.71	0.0021835
587.73	0.0020517
587.78	2.4666e-28
587.81	2.401e-25
587.81	0.0022623
587.85	1.8635e-24
587.85	0.00094355
587.9	1.7508e-28
587.91	4.897e-28
587.91	1.3565e-27
587.93	0.0027347
587.94	0.00030143
587.98	5.9825e-27
588	0.00241
588.03	6.676e-28
588.05	4.8252e-25
588.06	0.0014905
588.07	1.6393e-26
588.07	1.0918e-25
588.08	0.00062376
588.09	0.0011048
588.09	2.0311e-25
588.1	0.0010563
588.1	0.0014524
588.11	0.0032529
588.12	9.8902e-27
588.13	0.00019997
588.14	7.2057e-27
588.23	4.6814e-27
588.28	2.8773e-27
588.31	0.0021917
588.33	0.0010659
588.33	2.979e-27
588.34	8.7032e-27
588.36	0.0052611
588.37	0.0021647
588.4	1.0226e-26
588.4	0.0013835
588.42	0.0066959
588.46	7.4604e-26
588.47	2.7257e-26
588.48	0.00063217
588.49	0.0011978
588.5	0.0064748
588.53	2.4145e-24
588.54	0.00085804
588.56	4.4058e-26
588.58	2.6371e-25
588.59	4.3008e-25
588.59	0.00074539
588.59	0.0048165
588.59	0.0014431
588.65	3.4155e-28
588.66	2.6811e-25
588.67	0.00043156
588.68	3.3781e-25
588.68	6.6916e-05
588.69	0.00077224
588.7	1.6523e-25
588.71	0.00018219
588.75	1.4547e-26
588.78	0.0018914
588.82	2.7861e-27
588.86	0.003381
588.87	8.3256e-26
588.88	0.00060899
588.92	2.6042e-27
588.92	2.0594e-27
588.93	0.00026327
588.94	2.9339e-24
588.94	0.001486
588.96	0.00022419
588.98	4.5792e-26
588.99	0.00039078
589.01	1.4757e-25
589.01	0.00018175
589.04	6.2316e-28
589.04	6.9174e-26
589.06	0.0019702
589.09	6.4717e-26
589.09	6.709e-27
589.11	0.0021378
589.11	0.0030887
589.12	2.0026e-27
589.13	0.00024512
589.14	0.000129
589.19	1.2779e-26
589.22	0.0010908
589.27	5.0565e-25
589.28	0.0006999
589.3	3.4362e-25
589.31	0.00076973
589.37	1.7408e-25
589.38	0.001367
589.39	5.356e-27
589.48	1.0492e-24
589.48	0.00089704
589.57	1.574e-29
589.59	7.5616e-27
589.6	0.00039584
589.62	0.0053499
589.63	8.0065e-26
589.65	4.4883e-05
589.67	1.4148e-26
589.68	1.5934e-28
589.7	0.0016471
589.72	0.0033409
589.76	4.6735e-27
589.79	7.8963e-26
589.79	1.4275e-25
589.79	5.9957e-05
589.81	0.0026562
589.83	0.0034509
589.84	8.3333e-25
589.84	0.0069633
589.85	0.0011321
589.9	4.6294e-25
589.91	0.0010014
589.92	3.9817e-28
589.94	0.00025249
589.94	1.9038e-26
589.95	0.0016655
589.95	8.7652e-28
590.03	1.3179e-24
590.03	0.00073978
590.08	1.8182e-25
590.09	0.0078432
590.09	1.9096e-26
590.09	4.2096e-25
590.09	5.812e-26
590.1	0.00064318
590.13	0.0015503
590.14	0.0010159
590.15	0.0051405
590.21	1.0161e-25
590.22	0.00097716
590.23	1.3906e-26
590.23	8.8379e-27
590.26	0.00080951
590.26	0.001384
590.3	8.0687e-25
590.3	0.00065559
590.37	2.8131e-27
590.37	4.2613e-26
590.38	0.00014304
590.4	3.5628e-25
590.4	0.00070403
590.45	0.010343
590.49	4.1624e-27
590.54	3.9893e-28
590.58	5.684e-27
590.58	7.0421e-25
590.59	0.00076432
590.59	0.000584
590.61	0.0027508
590.65	4.5262e-27
590.65	2.0392e-25
590.67	0.0030298
590.68	0.0010033
590.68	0.00093158
590.8	2.2373e-27
590.86	0.0067539
590.87	4.0641e-26
590.88	0.00050178
590.88	5.5541e-27
590.9	0.00016129
590.98	4.5493e-26
590.99	2.4962e-25
590.99	1.7954e-26
590.99	0.0013498
591	0.00021945
591	2.2455e-28
591.01	1.1607e-26
591.02	6.8657e-26
591.03	5.794e-25
591.03	0.0010107
591.04	0.0013868
591.05	0.0016437
591.07	0.0015682
591.09	2.0395e-25
591.09	0.0028427
591.09	0.00087778
591.15	2.5525e-25
591.16	0.00077818
591.19	3.101e-27
591.24	0.0029996
591.28	2.4888e-27
591.31	6.6322e-25
591.32	8.1358e-26
591.32	0.0016606
591.32	0.0013638
591.34	0.00098758
591.37	1.8923e-26
591.38	0.00020296
591.45	5.2479e-26
591.46	0.00016034
591.46	6.5155e-26
591.47	0.00052734
591.51	1.1102e-25
591.51	0.00016862
591.56	3.3618e-26
591.57	0.00075757
591.58	1.7591e-26
591.58	0.0010372
591.61	2.4155e-25
591.61	0.0008681
591.62	6.9481e-26
591.62	0.00067739
591.74	8.1114e-27
591.76	0.0015034
591.77	3.0822e-27
591.78	2.4893e-25
591.78	0.00074059
591.78	9.0214e-24
591.78	0.0002773
591.78	0.0010975
591.79	4.7047e-25
591.79	0.00092762
591.85	7.7064e-26
591.87	0.0038219
591.88	1.2295e-26
591.91	0.0025564
591.92	2.7551e-28
591.93	0.0010936
591.96	6.8879e-27
591.98	0.0030284
592.05	1.869e-27
592.1	0.0020801
592.12	1.5232e-25
592.12	0.00079297
592.16	2.9675e-26
592.18	0.00081655
592.22	1.3556e-26
592.24	0.00088848
592.24	6.2376e-27
592.27	0.0042718
592.28	3.6267e-25
592.28	0.00017297
592.31	4.4775e-25
592.31	1.3367e-23
592.32	0.00031643
592.32	4.9343e-24
592.32	0.0016264
592.32	2.412e-24
592.33	0.00044841
592.33	0.00078084
592.37	6.9221e-26
592.37	0.00052506
592.45	5.6037e-26
592.47	2.4279e-26
592.47	2.5884e-26
592.47	6.1485e-27
592.47	0.00032863
592.47	0.0011188
592.5	8.0572e-25
592.5	0.00014318
592.5	0.00044617
592.53	2.1831e-26
592.53	0.0007653
592.61	2.7082e-24
592.62	4.8015e-25
592.62	0.0058458
592.62	0.0003786
592.69	0.0061015
592.78	2.489e-26
592.8	1.2456e-25
592.81	0.00024261
592.81	0.0023497
592.82	1.4215e-24
592.82	0.0001496
592.86	4.6674e-26
592.89	0.0040051
592.9	5.3351e-27
592.91	5.535e-25
592.91	0.00032739
592.92	0.0018429
593.02	2.3964e-27
593.04	4.5808e-26
593.04	2.4015e-26
593.04	0.00053753
593.06	0.00027531
593.07	1.7712e-26
593.07	8.9553e-27
593.08	0.00015115
593.08	0.00019454
593.09	0.0009242
593.13	4.278e-26
593.14	0.00081981
593.19	3.9321e-26
593.19	2.5809e-25
593.19	1.3048e-24
593.19	4.1345e-05
593.19	4.4253e-25
593.2	0.00024253
593.2	0.00049688
593.21	0.0037114
593.32	1.6348e-26
593.33	4.1937e-26
593.34	0.00072777
593.34	0.00034824
593.36	7.8655e-27
593.37	7.4963e-25
593.37	0.0002383
593.4	2.6971e-26
593.41	0.00021393
593.45	0.0038454
593.46	6.2234e-24
593.46	9.0501e-05
593.48	5.3823e-27
593.52	0.004441
593.54	7.7834e-27
593.55	2.8576e-26
593.57	0.00554
593.58	4.3213e-27
593.6	4.3227e-28
593.62	2.4047e-25
593.62	0.0003488
593.62	0.00014728
593.63	0.0020805
593.65	0.0011582
593.71	5.5886e-27
593.71	1.8379e-28
593.73	1.7581e-26
593.73	1.1989e-27
593.74	0.00018634
593.75	0.0014899
593.75	0.00014064
593.77	0.00096045
593.87	2.6528e-27
593.88	6.5393e-27
593.89	0.00050086
593.9	0.00010677
593.95	1.0365e-25
593.96	0.0012027
593.97	5.1522e-27
593.98	2.576e-26
594	0.00044607
594	3.4799e-25
594.01	0.00014466
594.01	0.0020585
594.11	1.5743e-24
594.11	0.00020833
594.12	2.258e-26
594.13	9.2975e-05
594.14	2.7712e-27
594.14	1.24e-25
594.15	3.1332e-26
594.16	0.00034128
594.16	2.3163e-05
594.16	0.0033038
594.18	2.1731e-27
594.18	0.00040666
594.22	5.9624e-27
594.22	1.0857e-27
594.23	1.4478e-05
594.24	8.6457e-26
594.24	0.00014272
594.26	0.00079761
594.3	6.6356e-28
594.31	0.00034822
594.32	1.3804e-27
594.35	0.00045641
594.36	4.0784e-26
594.39	0.0028171
594.41	2.0801e-26
594.41	0.00014383
594.46	9.61e-27
594.47	0.00031196
594.55	2.7282e-28
594.57	0.00087553
594.64	1.6557e-27
594.64	1.7651e-26
594.64	3.4029e-05
594.65	8.6478e-26
594.67	0.00033779
594.67	0.00057469
594.72	3.7128e-27
594.74	7.3319e-27
594.74	0.0015709
594.75	7.0388e-26
594.75	0.00045238
594.76	0.00051878
594.79	1.6367e-27
594.79	8.6772e-27
594.81	0.00034782
594.83	2.5537e-27
594.84	4.6501e-27
594.85	4.9616e-05
594.85	1.9515e-26
594.87	6.318e-26
594.87	0.0016283
594.88	1.9553e-27
594.88	0.00079005
594.88	2.9685e-27
594.9	9.3655e-05
594.9	0.0017912
594.9	0.00068053
594.91	2.5755e-24
594.91	6.8701e-05
594.93	0.002889
595.08	4.3921e-27
595.11	1.882e-26
595.11	1.0726e-26
595.12	0.00076701
595.12	0.00067358
595.13	1.0714e-25
595.14	8.443e-26
595.14	0.0014391
595.15	2.9078e-25
595.15	0.00047728
595.16	6.2908e-26
595.18	1.3099e-27
595.18	0.00082264
595.2	0.0008255
595.25	1.8527e-28
595.25	5.6715e-05
595.25	0.0021647
595.3	5.8768e-25
595.3	9.3105e-05
595.31	2.2557e-27
595.33	0.00083857
595.34	1.1798e-26
595.37	0.0051976
595.4	1.9859e-27
595.41	0.0008843
595.48	0.0012124
595.52	1.2731e-25
595.54	0.00028977
595.56	3.7679e-27
595.58	1.8551e-26
595.6	0.00074217
595.6	5.6412e-25
595.61	0.0014857
595.61	0.00040621
595.68	1.027e-25
595.68	0.00032302
595.73	1.3473e-26
595.74	0.00015018
595.75	8.4517e-27
595.79	0.001732
595.79	1.3552e-26
595.81	8.7282e-26
595.82	0.00036887
595.83	0.0018819
595.84	1.5796e-26
595.87	0.00093032
595.88	7.9857e-27
595.9	0.00025671
595.9	1.4998e-25
595.91	1.3714e-24
595.91	0.00034898
595.91	0.00036743
595.99	5.4655e-24
595.99	6.7797e-05
596.03	1.5628e-28
596.04	0.00046924
596.06	1.8239e-26
596.07	0.00072066
596.11	1.5226e-26
596.14	0.0047426
596.16	3.2686e-26
596.16	0.00057267
596.18	8.1262e-26
596.19	0.0012833
596.19	6.4856e-25
596.2	0.00039492
596.28	5.3948e-24
596.28	0.00020138
596.34	4.705e-27
596.37	3.6336e-24
596.37	0.00033851
596.4	1.1935e-26
596.4	0.0031478
596.44	0.0045426
596.48	1.623e-27
596.52	1.9154e-27
596.57	2.5236e-27
596.59	4.4307e-25
596.6	0.00037803
596.63	6.7505e-25
596.63	0.0013643
596.63	0.0074532
596.64	0.00098445
596.65	0.0019411
596.65	5.021e-26
596.66	0.00025001
596.67	1.4256e-26
596.67	1.7516e-05
596.69	2.4908e-28
596.73	0.0003061
596.83	4.5722e-27
596.84	0.00063286
596.85	2.3222e-26
596.88	0.0017923
596.92	2.5924e-27
596.94	9.5524e-27
596.95	0.00018521
596.96	0.00026816
597.01	6.789e-24
597.01	0.00026504
597.04	1.8005e-26
597.07	0.001785
597.12	4.1151e-27
597.13	0.00025176
597.22	3.0775e-27
597.22	0.0011451
597.27	1.9909e-25
597.28	0.00017538
597.34	9.4549e-27
597.4	3.7515e-26
597.42	0.0059547
597.42	2.963e-26
597.43	6.0555e-25
597.44	0.0011579
597.44	0.00035836
597.46	0.0026319
597.47	6.8591e-27
597.5	0.00094401
597.54	3.7296e-28
597.54	0.00025231
597.61	1.435e-24
597.62	0.0010304
597.62	2.383e-25
597.64	0.0021696
597.82	7.7849e-24
597.82	9.4266e-05
597.84	9.5946e-26
597.85	0.0027799
597.89	9.7078e-26
597.89	0.00083318
597.91	1.826e-26
597.96	7.7737e-25
597.96	0.0072725
597.97	0.00097447
598.13	4.5938e-28
598.15	5.7497e-26
598.16	0.0010109
598.17	1.8894e-26
598.19	0.0016877
598.24	0.0020332
598.41	1.0141e-24
598.41	0.001016
598.47	7.8665e-25
598.47	0.00077259
598.59	3.81e-26
598.6	0.002676
598.62	2.9195e-27
598.62	1.7689e-05
598.77	4.7123e-27
598.79	0.00057605
598.81	5.2801e-26
598.84	0.0033703
599.08	1.7684e-25
599.08	0.00033747
599.16	1.201e-27
599.2	0.0038028
599.22	2.679e-25
599.22	0.00015229
599.25	1.587e-25
599.25	7.3631e-25
599.25	0.00031131
599.25	0.00082913
599.26	2.5508e-25
599.27	0.00075407
599.5	5.6586e-28
599.55	0.0020315
599.58	1.0438e-25
599.59	0.0014047
599.66	6.1019e-27
599.68	0.0015554
599.81	4.39e-27
599.85	7.5282e-27
599.85	0.00017555
599.91	0.0076601


==> fig/water_cluster_10H2O_refsol.dat <==
540	0.016522
540.06	0.016665
540.12	0.016811
540.18	0.016958
540.24	0.017108
540.3	0.01726
540.36	0.017414
540.42	0.01757
540.48	0.017729
540.54	0.01789
540.6	0.018053
540.66	0.018219
540.72	0.018388
540.78	0.018559
540.84	0.018732
540.9	0.018909
540.96	0.019088
541.02	0.01927
541.08	0.019454
541.14	0.019642
541.2	0.019833
541.26	0.020027
541.32	0.020224
541.38	0.020424
541.44	0.020627
541.5	0.020834
541.56	0.021044
541.62	0.021258
541.68	0.021476
541.74	0.021697
541.8	0.021922
541.86	0.02215
541.92	0.022383
541.98	0.02262
542.04	0.022861
542.1	0.023106
542.16	0.023356
542.22	0.02361
542.28	0.023869
542.34	0.024132
542.4	0.0244
542.46	0.024674
542.52	0.024952
542.58	0.025236
542.64	0.025525
542.7	0.025819
542.76	0.02612
542.82	0.026426
542.88	0.026738
542.94	0.027056
543	0.02738
543.06	0.027711
543.12	0.028049
543.18	0.028394
543.24	0.028745
543.3	0.029104
543.36	0.029471
543.42	0.029845
543.48	0.030227
543.54	0.030617
543.6	0.031016
543.66	0.031424
543.72	0.03184
543.78	0.032266
543.84	0.032701
543.9	0.033146
543.96	0.033602
544.02	0.034067
544.08	0.034544
544.14	0.035032
544.2	0.035531
544.26	0.036042
544.32	0.036566
544.38	0.037102
544.44	0.037652
544.5	0.038215
544.56	0.038793
544.62	0.039385
544.68	0.039992
544.74	0.040616
544.8	0.041255
544.86	0.041911
544.92	0.042585
544.98	0.043278
545.04	0.043989
545.1	0.04472
545.16	0.045471
545.22	0.046243
545.28	0.047038
545.34	0.047856
545.4	0.048697
545.46	0.049564
545.52	0.050456
545.58	0.051376
545.64	0.052324
545.7	0.053301
545.76	0.054309
545.82	0.055349
545.88	0.056423
545.94	0.057532
546	0.058678
546.06	0.059863
546.12	0.061087
546.18	0.062354
546.24	0.063666
546.3	0.065024
546.36	0.06643
546.42	0.067888
546.48	0.069401
546.54	0.07097
546.6	0.072598
546.66	0.07429
546.72	0.076049
546.78	0.077877
546.84	0.07978
546.9	0.081761
546.96	0.083825
547.02	0.085976
547.08	0.088221
547.14	0.090564
547.2	0.093011
547.26	0.09557
547.32	0.098247
547.38	0.10105
547.44	0.10399
547.5	0.10706
547.56	0.11029
547.62	0.11369
547.68	0.11725
547.74	0.121
547.8	0.12495
547.86	0.12911
547.92	0.1335
547.98	0.13813
548.04	0.14302
548.1	0.14819
548.16	0.15365
548.22	0.15944
548.28	0.16557
548.34	0.17206
548.4	0.17894
548.46	0.18624
548.52	0.19397
548.58	0.20217
548.64	0.21087
548.7	0.22008
548.76	0.22982
548.82	0.24011
548.88	0.25097
548.94	0.26241
549	0.27441
549.06	0.28696
549.12	0.30006
549.18	0.31366
549.24	0.32774
549.3	0.34223
549.36	0.3571
549.42	0.3723
549.48	0.3878
549.54	0.40357
549.6	0.4196
549.66	0.43591
549.72	0.45254
549.78	0.46951
549.84	0.4869
549.9	0.50473
549.96	0.52305
550.02	0.54186
550.08	0.56114
550.14	0.58086
550.2	0.60091
550.26	0.62121
550.32	0.64162
550.38	0.66199
550.44	0.68219
550.5	0.70207
550.56	0.72148
550.62	0.74029
550.68	0.75837
550.74	0.77556
550.8	0.79176
550.86	0.80683
550.92	0.82066
550.98	0.83315
551.04	0.84423
551.1	0.85383
551.16	0.86193
551.22	0.86853
551.28	0.87365
551.34	0.87732
551.4	0.87959
551.46	0.88052
551.52	0.88018
551.58	0.87861
551.64	0.87591
551.7	0.87215
551.76	0.86742
551.82	0.86181
551.88	0.85543
551.94	0.84839
552	0.84082
552.06	0.83284
552.12	0.82462
552.18	0.8163
552.24	0.80807
552.3	0.8001
552.36	0.79257
552.42	0.78566
552.48	0.7795
552.54	0.77422
552.6	0.76989
552.66	0.76653
552.72	0.76411
552.78	0.76254
552.84	0.76171
552.9	0.76145
552.96	0.76157
553.02	0.7619
553.08	0.76226
553.14	0.76246
553.2	0.76238
553.26	0.76189
553.32	0.76089
553.38	0.7593
553.44	0.75706
553.5	0.75408
553.56	0.75033
553.62	0.74574
553.68	0.74025
553.74	0.73379
553.8	0.72632
553.86	0.71776
553.92	0.70807
553.98	0.69724
554.04	0.68526
554.1	0.67217
554.16	0.65804
554.22	0.64298
554.28	0.62715
554.34	0.61071
554.4	0.59385
554.46	0.57677
554.52	0.55964
554.58	0.54263
554.64	0.52586
554.7	0.50943
554.76	0.49341
554.82	0.47783
554.88	0.46269
554.94	0.44798
555	0.43367
555.06	0.41973
555.12	0.40616
555.18	0.39295
555.24	0.3801
555.3	0.36763
555.36	0.35557
555.42	0.34397
555.48	0.33286
555.54	0.32229
555.6	0.31227
555.66	0.30285
555.72	0.29404
555.78	0.28586
555.84	0.2783
555.9	0.27138
555.96	0.26508
556.02	0.2594
556.08	0.25432
556.14	0.24984
556.2	0.24593
556.26	0.2426
556.32	0.23982
556.38	0.23757
556.44	0.23586
556.5	0.23466
556.56	0.23396
556.62	0.23374
556.68	0.23399
556.74	0.23469
556.8	0.23582
556.86	0.23736
556.92	0.23927
556.98	0.24151
557.04	0.24407
557.1	0.24688
557.16	0.24992
557.22	0.25313
557.28	0.25649
557.34	0.25995
557.4	0.26349
557.46	0.2671
557.52	0.27076
557.58	0.27449
557.64	0.27827
557.7	0.28212
557.76	0.28605
557.82	0.29006
557.88	0.29415
557.94	0.29831
558	0.30256
558.06	0.3069
558.12	0.31133
558.18	0.31587
558.24	0.32055
558.3	0.32538
558.36	0.33041
558.42	0.33566
558.48	0.34116
558.54	0.34692
558.6	0.35293
558.66	0.35918
558.72	0.36561
558.78	0.37216
558.84	0.37876
558.9	0.38528
558.96	0.39163
559.02	0.39767
559.08	0.40327
559.14	0.40832
559.2	0.41269
559.26	0.41629
559.32	0.41902
559.38	0.42083
559.44	0.42167
559.5	0.42155
559.56	0.42049
559.62	0.41852
559.68	0.41571
559.74	0.41213
559.8	0.40787
559.86	0.403
559.92	0.39761
559.98	0.39177
560.04	0.38555
560.1	0.37902
560.16	0.37224
560.22	0.36526
560.28	0.35815
560.34	0.35098
560.4	0.34379
560.46	0.33666
560.52	0.32964
560.58	0.32281
560.64	0.31622
560.7	0.30993
560.76	0.30397
560.82	0.29839
560.88	0.29322
560.94	0.28848
561	0.28418
561.06	0.28033
561.12	0.27692
561.18	0.27395
561.24	0.27139
561.3	0.26923
561.36	0.26745
561.42	0.26602
561.48	0.26491
561.54	0.26411
561.6	0.26358
561.66	0.2633
561.72	0.26323
561.78	0.26334
561.84	0.26361
561.9	0.26399
561.96	0.26444
562.02	0.26494
562.08	0.26544
562.14	0.26592
562.2	0.26635
562.26	0.26671
562.32	0.267
562.38	0.26722
562.44	0.26736
562.5	0.26744
562.56	0.26747
562.62	0.26747
562.68	0.26747
562.74	0.26748
562.8	0.26753
562.86	0.26764
562.92	0.26784
562.98	0.26814
563.04	0.26857
563.1	0.26912
563.16	0.26983
563.22	0.27069
563.28	0.27171
563.34	0.2729
563.4	0.27427
563.46	0.27583
563.52	0.2776
563.58	0.27959
563.64	0.28181
563.7	0.28429
563.76	0.28705
563.82	0.2901
563.88	0.29346
563.94	0.29714
564	0.30114
564.06	0.30548
564.12	0.31015
564.18	0.31514
564.24	0.32047
564.3	0.32612
564.36	0.33208
564.42	0.33836
564.48	0.34495
564.54	0.35184
564.6	0.35906
564.66	0.36659
564.72	0.37445
564.78	0.38265
564.84	0.39122
564.9	0.40017
564.96	0.40953
565.02	0.41933
565.08	0.4296
565.14	0.44037
565.2	0.4517
565.26	0.46363
565.32	0.4762
565.38	0.48946
565.44	0.50347
565.5	0.51826
565.56	0.53388
565.62	0.55036
565.68	0.56773
565.74	0.586
565.8	0.60517
565.86	0.6252
565.92	0.64607
565.98	0.6677
566.04	0.68999
566.1	0.71282
566.16	0.73603
566.22	0.75943
566.28	0.78281
566.34	0.80595
566.4	0.82858
566.46	0.85048
566.52	0.87139
566.58	0.89109
566.64	0.90938
566.7	0.9261
566.76	0.94112
566.82	0.95436
566.88	0.96578
566.94	0.97539
567	0.98324
567.06	0.98942
567.12	0.99404
567.18	0.99725
567.24	0.99918
567.3	1
567.36	0.99985
567.42	0.99886
567.48	0.99717
567.54	0.99488
567.6	0.99209
567.66	0.98886
567.72	0.98523
567.78	0.98122
567.84	0.9768
567.9	0.97193
567.96	0.96654
568.02	0.96055
568.08	0.95387
568.14	0.94642
568.2	0.93809
568.26	0.92882
568.32	0.91853
568.38	0.90715
568.44	0.89464
568.5	0.88095
568.56	0.86604
568.62	0.84992
568.68	0.83261
568.74	0.81416
568.8	0.79469
568.86	0.77432
568.92	0.75324
568.98	0.73165
569.04	0.70977
569.1	0.68784
569.16	0.66607
569.22	0.64468
569.28	0.62383
569.34	0.60369
569.4	0.58434
569.46	0.56587
569.52	0.54832
569.58	0.53171
569.64	0.51601
569.7	0.50122
569.76	0.4873
569.82	0.47422
569.88	0.46196
569.94	0.4505
570	0.43982
570.06	0.42991
570.12	0.4208
570.18	0.41247
570.24	0.40495
570.3	0.39823
570.36	0.39233
570.42	0.38724
570.48	0.38297
570.54	0.3795
570.6	0.37682
570.66	0.37493
570.72	0.3738
570.78	0.3734
570.84	0.37372
570.9	0.37472
570.96	0.37635
571.02	0.37857
571.08	0.38131
571.14	0.38452
571.2	0.3881
571.26	0.39198
571.32	0.39606
571.38	0.40026
571.44	0.40449
571.5	0.40867
571.56	0.41273
571.62	0.41662
571.68	0.4203
571.74	0.42373
571.8	0.42692
571.86	0.42984
571.92	0.43251
571.98	0.43496
572.04	0.4372
572.1	0.43928
572.16	0.44125
572.22	0.44316
572.28	0.44509
572.34	0.4471
572.4	0.44928
572.46	0.45169
572.52	0.45441
572.58	0.45748
572.64	0.46096
572.7	0.46489
572.76	0.46929
572.82	0.47418
572.88	0.47959
572.94	0.48553
573	0.492
573.06	0.49901
573.12	0.50656
573.18	0.51465
573.24	0.52327
573.3	0.53241
573.36	0.54206
573.42	0.55221
573.48	0.56284
573.54	0.57393
573.6	0.58546
573.66	0.59738
573.72	0.60965
573.78	0.6222
573.84	0.63494
573.9	0.64776
573.96	0.66054
574.02	0.67313
574.08	0.68539
574.14	0.69717
574.2	0.70831
574.26	0.71865
574.32	0.72806
574.38	0.73638
574.44	0.7435
574.5	0.7493
574.56	0.75369
574.62	0.75664
574.68	0.75814
574.74	0.75824
574.8	0.75704
574.86	0.75471
574.92	0.75146
574.98	0.7475
575.04	0.74308
575.1	0.73844
575.16	0.73376
575.22	0.72921
575.28	0.7249
575.34	0.72086
575.4	0.71709
575.46	0.71354
575.52	0.71013
575.58	0.70675
575.64	0.7033
575.7	0.69968
575.76	0.69583
575.82	0.69168
575.88	0.68724
575.94	0.68252
576	0.67757
576.06	0.67245
576.12	0.66727
576.18	0.66212
576.24	0.6571
576.3	0.6523
576.36	0.64777
576.42	0.64356
576.48	0.63967
576.54	0.63608
576.6	0.63274
576.66	0.62955
576.72	0.62642
576.78	0.62325
576.84	0.61992
576.9	0.61633
576.96	0.61238
577.02	0.608
577.08	0.60313
577.14	0.59773
577.2	0.5918
577.26	0.58534
577.32	0.57838
577.38	0.57096
577.44	0.56313
577.5	0.55496
577.56	0.54649
577.62	0.53777
577.68	0.52881
577.74	0.51962
577.8	0.51022
577.86	0.50058
577.92	0.49071
577.98	0.4806
578.04	0.47026
578.1	0.45973
578.16	0.44904
578.22	0.43826
578.28	0.42747
578.34	0.41674
578.4	0.40616
578.46	0.39581
578.52	0.38575
578.58	0.37605
578.64	0.36674
578.7	0.35785
578.76	0.34939
578.82	0.34136
578.88	0.33374
578.94	0.32654
579	0.31971
579.06	0.31323
579.12	0.30706
579.18	0.30117
579.24	0.2955
579.3	0.29003
579.36	0.2847
579.42	0.27948
579.48	0.27434
579.54	0.26926
579.6	0.26421
579.66	0.2592
579.72	0.25423
579.78	0.24929
579.84	0.2444
579.9	0.23958
579.96	0.23485
580.02	0.23022
580.08	0.22571
580.14	0.22134
580.2	0.21713
580.26	0.21309
580.32	0.20924
580.38	0.20559
580.44	0.20214
580.5	0.19888
580.56	0.19582
580.62	0.19293
580.68	0.19021
580.74	0.18763
580.8	0.18518
580.86	0.18285
580.92	0.18061
580.98	0.17847
581.04	0.17641
581.1	0.17444
581.16	0.17255
581.22	0.17074
581.28	0.16901
581.34	0.16735
581.4	0.16576
581.46	0.16422
581.52	0.16271
581.58	0.16121
581.64	0.15971
581.7	0.15818
581.76	0.15661
581.82	0.15499
581.88	0.15331
581.94	0.15157
582	0.14978
582.06	0.14793
582.12	0.14606
582.18	0.14416
582.24	0.14227
582.3	0.1404
582.36	0.13856
582.42	0.13678
582.48	0.13506
582.54	0.13343
582.6	0.13188
582.66	0.13042
582.72	0.12906
582.78	0.12778
582.84	0.12659
582.9	0.12546
582.96	0.1244
583.02	0.12338
583.08	0.1224
583.14	0.12146
583.2	0.12053
583.26	0.11962
583.32	0.11872
583.38	0.11784
583.44	0.11698
583.5	0.11614
583.56	0.11532
583.62	0.11453
583.68	0.11377
583.74	0.11305
583.8	0.11237
583.86	0.11174
583.92	0.11114
583.98	0.11059
584.04	0.11007
584.1	0.10959
584.16	0.10914
584.22	0.10871
584.28	0.1083
584.34	0.1079
584.4	0.1075
584.46	0.10711
584.52	0.10672
584.58	0.10631
584.64	0.1059
584.7	0.10548
584.76	0.10503
584.82	0.10456
584.88	0.10407
584.94	0.10354
585	0.10298
585.06	0.10239
585.12	0.10176
585.18	0.10109
585.24	0.10039
585.3	0.099652
585.36	0.098892
585.42	0.09811
585.48	0.097315
585.54	0.096513
585.6	0.095711
585.66	0.094918
585.72	0.094139
585.78	0.093379
585.84	0.092641
585.9	0.091928
585.96	0.091239
586.02	0.090575
586.08	0.089934
586.14	0.089314
586.2	0.088714
586.26	0.088133
586.32	0.087569
586.38	0.087021
586.44	0.086487
586.5	0.085966
586.56	0.085456
586.62	0.084954
586.68	0.084459
586.74	0.083966
586.8	0.083473
586.86	0.082976
586.92	0.082472
586.98	0.081955
587.04	0.081423
587.1	0.080872
587.16	0.080299
587.22	0.079703
587.28	0.079084
587.34	0.078444
587.4	0.077785
587.46	0.077112
587.52	0.076431
587.58	0.075749
587.64	0.075071
587.7	0.074403
587.76	0.07375
587.82	0.073116
587.88	0.072502
587.94	0.071909
588	0.071335
588.06	0.070778
588.12	0.070234
588.18	0.069698
588.24	0.069166
588.3	0.068633
588.36	0.068095
588.42	0.06755
588.48	0.066996
588.54	0.066434
588.6	0.065866
588.66	0.065296
588.72	0.064729
588.78	0.06417
588.84	0.063626
588.9	0.063102
588.96	0.062605
589.02	0.06214
589.08	0.061711
589.14	0.061322
589.2	0.060973
589.26	0.060667
589.32	0.060403
589.38	0.060177
589.44	0.059987
589.5	0.059826
589.56	0.05969
589.62	0.059569
589.68	0.059456
589.74	0.059343
589.8	0.059223
589.86	0.059088
589.92	0.058933
589.98	0.058753
590.04	0.058545
590.1	0.058308
590.16	0.05804
590.22	0.057743
590.28	0.057419
590.34	0.057069
590.4	0.056695
590.46	0.056302
590.52	0.055891
590.58	0.055466
590.64	0.055029
590.7	0.054584
590.76	0.054132
590.82	0.053675
590.88	0.053217
590.94	0.052759
591	0.052304
591.06	0.051854
591.12	0.051412
591.18	0.050981
591.24	0.050563
591.3	0.050161
591.36	0.049778
591.42	0.049416
591.48	0.049076
591.54	0.048758
591.6	0.048463
591.66	0.04819
591.72	0.047936
591.78	0.047701
591.84	0.047481
591.9	0.047274
591.96	0.047077
592.02	0.046889
592.08	0.046706
592.14	0.046527
592.2	0.04635
592.26	0.046174
592.32	0.045996
592.38	0.045815
592.44	0.045629
592.5	0.045438
592.56	0.045239
592.62	0.045032
592.68	0.044816
592.74	0.044592
592.8	0.044358
592.86	0.044117
592.92	0.043868
592.98	0.043614
593.04	0.043354
593.1	0.043089
593.16	0.042819
593.22	0.042545
593.28	0.042266
593.34	0.04198
593.4	0.041687
593.46	0.041386
593.52	0.041076
593.58	0.040758
593.64	0.040432
593.7	0.0401
593.76	0.039764
593.82	0.039427
593.88	0.039092
593.94	0.038762
594	0.038441
594.06	0.03813
594.12	0.037833
594.18	0.037552
594.24	0.037289
594.3	0.037044
594.36	0.03682
594.42	0.036615
594.48	0.03643
594.54	0.036265
594.6	0.036118
594.66	0.035987
594.72	0.03587
594.78	0.035764
594.84	0.035668
594.9	0.035578
594.96	0.035492
595.02	0.035408
595.08	0.035324
595.14	0.035237
595.2	0.035149
595.26	0.035057
595.32	0.034963
595.38	0.034866
595.44	0.034767
595.5	0.034669
595.56	0.034571
595.62	0.034476
595.68	0.034385
595.74	0.034298
595.8	0.034216
595.86	0.03414
595.92	0.034067
595.98	0.033998
596.04	0.03393
596.1	0.033861
596.16	0.033789
596.22	0.033712
596.28	0.033626
596.34	0.033529
596.4	0.033419
596.46	0.033294
596.52	0.033153
596.58	0.032996
596.64	0.032824
596.7	0.032638
596.76	0.032441
596.82	0.032235
596.88	0.032024
596.94	0.03181
597	0.031597
597.06	0.031384
597.12	0.031175
597.18	0.030968
597.24	0.030763
597.3	0.030559
597.36	0.030354
597.42	0.030145
597.48	0.02993
597.54	0.029706
597.6	0.029473
597.66	0.029228
597.72	0.02897
597.78	0.028699
597.84	0.028413
597.9	0.028114
597.96	0.0278
598.02	0.027475
598.08	0.027138
598.14	0.026793
598.2	0.026441
598.26	0.026085
598.32	0.025727
598.38	0.02537
598.44	0.025017
598.5	0.024668
598.56	0.024326
598.62	0.023992
598.68	0.023666
598.74	0.023348
598.8	0.023039
598.86	0.022738
598.92	0.022445
598.98	0.022158
599.04	0.021877
599.1	0.0216
599.16	0.021325
599.22	0.021053
599.28	0.020779
599.34	0.020504
599.4	0.020226
599.46	0.019942
599.52	0.019652
599.58	0.019353
599.64	0.019045
599.7	0.018726
599.76	0.018395
599.82	0.018053
599.88	0.017699
599.94	0.017335
600	0.016962


==> fig/water_cluster_10H2O_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
548.44	0
550.31	0
552.19	0
554.06	0
555.94	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
585.94	0
587.81	0
589.69	0
591.56	0
593.44	0
595.31	0
597.19	0
550.78	0
551.72	0
552.66	0
554.53	0
557.34	0
558.28	0
559.22	0
560.16	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
571.41	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
579.84	0


==> fig/water_cluster_15H2O_cq.dat <==
540	0.019
540.06	0.019148
540.12	0.019299
540.18	0.019451
540.24	0.019606
540.3	0.019763
540.36	0.019922
540.42	0.020084
540.48	0.020248
540.54	0.020415
540.6	0.020584
540.66	0.020755
540.72	0.02093
540.78	0.021106
540.84	0.021286
540.9	0.021468
540.96	0.021653
541.02	0.021842
541.08	0.022033
541.14	0.022227
541.2	0.022424
541.26	0.022624
541.32	0.022828
541.38	0.023035
541.44	0.023245
541.5	0.023459
541.56	0.023676
541.62	0.023897
541.68	0.024122
541.74	0.02435
541.8	0.024583
541.86	0.024819
541.92	0.025059
541.98	0.025304
542.04	0.025553
542.1	0.025806
542.16	0.026064
542.22	0.026327
542.28	0.026594
542.34	0.026866
542.4	0.027143
542.46	0.027426
542.52	0.027713
542.58	0.028006
542.64	0.028304
542.7	0.028608
542.76	0.028918
542.82	0.029234
542.88	0.029556
542.94	0.029885
543	0.03022
543.06	0.030561
543.12	0.03091
543.18	0.031265
543.24	0.031628
543.3	0.031999
543.36	0.032377
543.42	0.032763
543.48	0.033157
543.54	0.033559
543.6	0.033971
543.66	0.034391
543.72	0.03482
543.78	0.035259
543.84	0.035708
543.9	0.036167
543.96	0.036636
544.02	0.037116
544.08	0.037607
544.14	0.03811
544.2	0.038624
544.26	0.039151
544.32	0.03969
544.38	0.040243
544.44	0.040809
544.5	0.041389
544.56	0.041984
544.62	0.042594
544.68	0.043219
544.74	0.04386
544.8	0.044519
544.86	0.045194
544.92	0.045888
544.98	0.0466
545.04	0.047332
545.1	0.048084
545.16	0.048857
545.22	0.049652
545.28	0.05047
545.34	0.051311
545.4	0.052177
545.46	0.053068
545.52	0.053986
545.58	0.054932
545.64	0.055907
545.7	0.056912
545.76	0.057948
545.82	0.059018
545.88	0.060123
545.94	0.061263
546	0.062442
546.06	0.063659
546.12	0.064919
546.18	0.066222
546.24	0.06757
546.3	0.068967
546.36	0.070414
546.42	0.071914
546.48	0.073469
546.54	0.075083
546.6	0.076759
546.66	0.0785
546.72	0.08031
546.78	0.082192
546.84	0.084151
546.9	0.086191
546.96	0.088316
547.02	0.090533
547.08	0.092846
547.14	0.095261
547.2	0.097785
547.26	0.10042
547.32	0.10319
547.38	0.10608
547.44	0.10911
547.5	0.11229
547.56	0.11563
547.62	0.11914
547.68	0.12283
547.74	0.12671
547.8	0.1308
547.86	0.13511
547.92	0.13966
547.98	0.14447
548.04	0.14955
548.1	0.15492
548.16	0.16061
548.22	0.16663
548.28	0.17302
548.34	0.17979
548.4	0.18697
548.46	0.19459
548.52	0.20268
548.58	0.21126
548.64	0.22036
548.7	0.23
548.76	0.24021
548.82	0.25099
548.88	0.26236
548.94	0.27433
549	0.28686
549.06	0.29995
549.12	0.31356
549.18	0.32761
549.24	0.34204
549.3	0.35674
549.36	0.37162
549.42	0.38656
549.48	0.40142
549.54	0.4161
549.6	0.4305
549.66	0.44454
549.72	0.45818
549.78	0.47142
549.84	0.48428
549.9	0.49685
549.96	0.50922
550.02	0.52151
550.08	0.53387
550.14	0.54644
550.2	0.55933
550.26	0.57266
550.32	0.58652
550.38	0.60095
550.44	0.61597
550.5	0.63158
550.56	0.64774
550.62	0.6644
550.68	0.68149
550.74	0.69896
550.8	0.71674
550.86	0.7348
550.92	0.75308
550.98	0.77154
551.04	0.79014
551.1	0.80881
551.16	0.82746
551.22	0.84595
551.28	0.86415
551.34	0.88187
551.4	0.89891
551.46	0.91505
551.52	0.9301
551.58	0.94386
551.64	0.95618
551.7	0.96693
551.76	0.97605
551.82	0.98354
551.88	0.98943
551.94	0.99385
552	0.99692
552.06	0.99883
552.12	0.99979
552.18	1
552.24	0.99966
552.3	0.99894
552.36	0.99798
552.42	0.99686
552.48	0.99564
552.54	0.9943
552.6	0.99277
552.66	0.99097
552.72	0.98875
552.78	0.98598
552.84	0.98248
552.9	0.97811
552.96	0.97272
553.02	0.96621
553.08	0.95846
553.14	0.94941
553.2	0.939
553.26	0.92722
553.32	0.91406
553.38	0.89957
553.44	0.88379
553.5	0.8668
553.56	0.84867
553.62	0.82951
553.68	0.80942
553.74	0.78851
553.8	0.76689
553.86	0.74467
553.92	0.72201
553.98	0.69903
554.04	0.6759
554.1	0.65278
554.16	0.62985
554.22	0.60727
554.28	0.58523
554.34	0.56386
554.4	0.54329
554.46	0.52363
554.52	0.50496
554.58	0.48731
554.64	0.4707
554.7	0.45512
554.76	0.44053
554.82	0.42687
554.88	0.41406
554.94	0.40201
555	0.39064
555.06	0.37985
555.12	0.36955
555.18	0.35968
555.24	0.35018
555.3	0.34101
555.36	0.33215
555.42	0.3236
555.48	0.31536
555.54	0.30746
555.6	0.29991
555.66	0.29274
555.72	0.28597
555.78	0.27961
555.84	0.27368
555.9	0.26818
555.96	0.26311
556.02	0.25845
556.08	0.25421
556.14	0.25035
556.2	0.24688
556.26	0.24377
556.32	0.24101
556.38	0.2386
556.44	0.23652
556.5	0.23477
556.56	0.23336
556.62	0.23229
556.68	0.23157
556.74	0.2312
556.8	0.23119
556.86	0.23155
556.92	0.23228
556.98	0.23339
557.04	0.23489
557.1	0.23678
557.16	0.23905
557.22	0.24172
557.28	0.24479
557.34	0.24825
557.4	0.25212
557.46	0.25638
557.52	0.26102
557.58	0.26604
557.64	0.27141
557.7	0.2771
557.76	0.28308
557.82	0.2893
557.88	0.29572
557.94	0.30228
558	0.30893
558.06	0.31565
558.12	0.32238
558.18	0.32912
558.24	0.33584
558.3	0.34253
558.36	0.34919
558.42	0.35578
558.48	0.3623
558.54	0.3687
558.6	0.37494
558.66	0.38096
558.72	0.38672
558.78	0.39215
558.84	0.39722
558.9	0.4019
558.96	0.40618
559.02	0.41009
559.08	0.41364
559.14	0.41689
559.2	0.41987
559.26	0.42264
559.32	0.42525
559.38	0.42772
559.44	0.43006
559.5	0.43229
559.56	0.43439
559.62	0.43632
559.68	0.43804
559.74	0.43951
559.8	0.44065
559.86	0.44142
559.92	0.44176
559.98	0.44162
560.04	0.44097
560.1	0.43979
560.16	0.43807
560.22	0.43579
560.28	0.43298
560.34	0.42963
560.4	0.42578
560.46	0.42145
560.52	0.41668
560.58	0.41153
560.64	0.40606
560.7	0.40036
560.76	0.3945
560.82	0.38856
560.88	0.38262
560.94	0.37676
561	0.37104
561.06	0.36551
561.12	0.36022
561.18	0.35521
561.24	0.35052
561.3	0.34616
561.36	0.34215
561.42	0.3385
561.48	0.3352
561.54	0.33222
561.6	0.32955
561.66	0.32714
561.72	0.32494
561.78	0.32291
561.84	0.321
561.9	0.31918
561.96	0.31741
562.02	0.31568
562.08	0.31397
562.14	0.3123
562.2	0.31068
562.26	0.30911
562.32	0.30762
562.38	0.30623
562.44	0.30496
562.5	0.30382
562.56	0.30282
562.62	0.30197
562.68	0.30126
562.74	0.30069
562.8	0.30024
562.86	0.2999
562.92	0.29966
562.98	0.2995
563.04	0.29942
563.1	0.29941
563.16	0.29948
563.22	0.29964
563.28	0.29989
563.34	0.30026
563.4	0.30074
563.46	0.30137
563.52	0.30215
563.58	0.30308
563.64	0.30418
563.7	0.30546
563.76	0.30691
563.82	0.30855
563.88	0.31038
563.94	0.31242
564	0.31466
564.06	0.31713
564.12	0.31982
564.18	0.32277
564.24	0.32598
564.3	0.32947
564.36	0.33328
564.42	0.33742
564.48	0.34192
564.54	0.34682
564.6	0.35215
564.66	0.35794
564.72	0.36422
564.78	0.37103
564.84	0.3784
564.9	0.38638
564.96	0.395
565.02	0.4043
565.08	0.41431
565.14	0.42508
565.2	0.43664
565.26	0.449
565.32	0.4622
565.38	0.47624
565.44	0.49113
565.5	0.50689
565.56	0.5235
565.62	0.54095
565.68	0.55922
565.74	0.57828
565.8	0.59807
565.86	0.61854
565.92	0.63961
565.98	0.66116
566.04	0.68307
566.1	0.7052
566.16	0.72737
566.22	0.74941
566.28	0.77112
566.34	0.79232
566.4	0.81281
566.46	0.83243
566.52	0.85101
566.58	0.86843
566.64	0.88459
566.7	0.89941
566.76	0.91287
566.82	0.92493
566.88	0.93562
566.94	0.94493
567	0.95289
567.06	0.9595
567.12	0.96477
567.18	0.96869
567.24	0.97126
567.3	0.97247
567.36	0.9723
567.42	0.97077
567.48	0.96786
567.54	0.96359
567.6	0.95798
567.66	0.95104
567.72	0.94282
567.78	0.93334
567.84	0.92266
567.9	0.91084
567.96	0.89795
568.02	0.88408
568.08	0.86932
568.14	0.85376
568.2	0.83753
568.26	0.82072
568.32	0.80343
568.38	0.78578
568.44	0.76787
568.5	0.74979
568.56	0.73164
568.62	0.71351
568.68	0.69548
568.74	0.67763
568.8	0.66002
568.86	0.64271
568.92	0.62574
568.98	0.60916
569.04	0.593
569.1	0.57732
569.16	0.56215
569.22	0.54754
569.28	0.53354
569.34	0.52019
569.4	0.50755
569.46	0.49564
569.52	0.4845
569.58	0.47416
569.64	0.46461
569.7	0.45586
569.76	0.44787
569.82	0.44063
569.88	0.43407
569.94	0.42815
570	0.4228
570.06	0.41797
570.12	0.4136
570.18	0.40963
570.24	0.40604
570.3	0.4028
570.36	0.39989
570.42	0.39732
570.48	0.3951
570.54	0.39324
570.6	0.39176
570.66	0.39065
570.72	0.38993
570.78	0.38958
570.84	0.38961
570.9	0.39
570.96	0.39073
571.02	0.39178
571.08	0.39313
571.14	0.39476
571.2	0.39666
571.26	0.39881
571.32	0.40118
571.38	0.40376
571.44	0.40653
571.5	0.40946
571.56	0.41253
571.62	0.41572
571.68	0.41902
571.74	0.42242
571.8	0.42592
571.86	0.42953
571.92	0.43328
571.98	0.43718
572.04	0.44127
572.1	0.44555
572.16	0.45004
572.22	0.45473
572.28	0.4596
572.34	0.46463
572.4	0.46978
572.46	0.47503
572.52	0.48033
572.58	0.48569
572.64	0.49108
572.7	0.49653
572.76	0.50207
572.82	0.50772
572.88	0.51353
572.94	0.51954
573	0.52579
573.06	0.53231
573.12	0.53911
573.18	0.54622
573.24	0.55362
573.3	0.5613
573.36	0.56923
573.42	0.57738
573.48	0.58571
573.54	0.59415
573.6	0.60266
573.66	0.61117
573.72	0.61961
573.78	0.62791
573.84	0.636
573.9	0.6438
573.96	0.65123
574.02	0.65824
574.08	0.66477
574.14	0.67076
574.2	0.67619
574.26	0.68105
574.32	0.6853
574.38	0.68896
574.44	0.69199
574.5	0.69439
574.56	0.69616
574.62	0.69729
574.68	0.6978
574.74	0.69771
574.8	0.69709
574.86	0.696
574.92	0.69453
574.98	0.69278
575.04	0.69084
575.1	0.68881
575.16	0.68677
575.22	0.68478
575.28	0.68291
575.34	0.68119
575.4	0.67964
575.46	0.67826
575.52	0.67705
575.58	0.67597
575.64	0.675
575.7	0.67409
575.76	0.6732
575.82	0.6723
575.88	0.67138
575.94	0.67045
576	0.66952
576.06	0.66864
576.12	0.66786
576.18	0.66722
576.24	0.66677
576.3	0.66655
576.36	0.66656
576.42	0.66677
576.48	0.66716
576.54	0.66764
576.6	0.66815
576.66	0.66859
576.72	0.66887
576.78	0.6689
576.84	0.66862
576.9	0.66797
576.96	0.66689
577.02	0.66536
577.08	0.66336
577.14	0.66087
577.2	0.65788
577.26	0.6544
577.32	0.65043
577.38	0.64596
577.44	0.64099
577.5	0.63553
577.56	0.62958
577.62	0.62316
577.68	0.61628
577.74	0.60897
577.8	0.6013
577.86	0.59331
577.92	0.58506
577.98	0.57661
578.04	0.56804
578.1	0.55939
578.16	0.55071
578.22	0.54207
578.28	0.53351
578.34	0.52507
578.4	0.51681
578.46	0.50876
578.52	0.50099
578.58	0.49352
578.64	0.48639
578.7	0.47961
578.76	0.47319
578.82	0.46712
578.88	0.46134
578.94	0.45581
579	0.45045
579.06	0.44515
579.12	0.43983
579.18	0.43437
579.24	0.42868
579.3	0.42266
579.36	0.41624
579.42	0.40935
579.48	0.40198
579.54	0.3941
579.6	0.38575
579.66	0.37698
579.72	0.36787
579.78	0.35852
579.84	0.34903
579.9	0.33953
579.96	0.33012
580.02	0.32091
580.08	0.31196
580.14	0.30336
580.2	0.29515
580.26	0.28736
580.32	0.28
580.38	0.27308
580.44	0.26659
580.5	0.26052
580.56	0.25483
580.62	0.24951
580.68	0.24452
580.74	0.23983
580.8	0.23542
580.86	0.23125
580.92	0.22729
580.98	0.22353
581.04	0.21992
581.1	0.21647
581.16	0.21313
581.22	0.2099
581.28	0.20676
581.34	0.20369
581.4	0.20066
581.46	0.19767
581.52	0.19469
581.58	0.19173
581.64	0.18877
581.7	0.18582
581.76	0.18288
581.82	0.17997
581.88	0.17709
581.94	0.17427
582	0.1715
582.06	0.16881
582.12	0.16618
582.18	0.16363
582.24	0.16115
582.3	0.15875
582.36	0.15641
582.42	0.15415
582.48	0.15198
582.54	0.14989
582.6	0.14791
582.66	0.14603
582.72	0.14428
582.78	0.14265
582.84	0.14115
582.9	0.13977
582.96	0.13851
583.02	0.13736
583.08	0.13631
583.14	0.13532
583.2	0.13438
583.26	0.13349
583.32	0.13262
583.38	0.13176
583.44	0.13092
583.5	0.13009
583.56	0.12928
583.62	0.12849
583.68	0.12773
583.74	0.127
583.8	0.1263
583.86	0.12562
583.92	0.12496
583.98	0.12431
584.04	0.12365
584.1	0.12297
584.16	0.12227
584.22	0.12154
584.28	0.12079
584.34	0.12
584.4	0.1192
584.46	0.1184
584.52	0.11759
584.58	0.11679
584.64	0.116
584.7	0.11521
584.76	0.11443
584.82	0.11364
584.88	0.11283
584.94	0.112
585	0.11114
585.06	0.11024
585.12	0.10931
585.18	0.10835
585.24	0.10738
585.3	0.1064
585.36	0.10542
585.42	0.10447
585.48	0.10356
585.54	0.10268
585.6	0.10185
585.66	0.10106
585.72	0.1003
585.78	0.099567
585.84	0.098851
585.9	0.098139
585.96	0.097423
586.02	0.096698
586.08	0.095962
586.14	0.095219
586.2	0.094475
586.26	0.093738
586.32	0.093016
586.38	0.092317
586.44	0.091646
586.5	0.091004
586.56	0.090387
586.62	0.089788
586.68	0.089197
586.74	0.088602
586.8	0.087991
586.86	0.087352
586.92	0.08668
586.98	0.08597
587.04	0.085224
587.1	0.084448
587.16	0.083651
587.22	0.082843
587.28	0.082036
587.34	0.081238
587.4	0.080456
587.46	0.079695
587.52	0.078955
587.58	0.078233
587.64	0.077525
587.7	0.076825
587.76	0.076128
587.82	0.075431
587.88	0.074733
587.94	0.074037
588	0.073348
588.06	0.072672
588.12	0.072018
588.18	0.071394
588.24	0.070808
588.3	0.070263
588.36	0.069763
588.42	0.069305
588.48	0.068885
588.54	0.068496
588.6	0.068131
588.66	0.06778
588.72	0.067436
588.78	0.067091
588.84	0.066743
588.9	0.066391
588.96	0.066038
589.02	0.065689
589.08	0.065352
589.14	0.065034
589.2	0.064743
589.26	0.064484
589.32	0.064261
589.38	0.064073
589.44	0.063918
589.5	0.063788
589.56	0.063676
589.62	0.063573
589.68	0.063467
589.74	0.063351
589.8	0.063217
589.86	0.063062
589.92	0.062884
589.98	0.062687
590.04	0.062474
590.1	0.06225
590.16	0.062022
590.22	0.061794
590.28	0.06157
590.34	0.061348
590.4	0.061128
590.46	0.060905
590.52	0.060673
590.58	0.060425
590.64	0.060156
590.7	0.059863
590.76	0.059544
590.82	0.0592
590.88	0.058836
590.94	0.058459
591	0.058078
591.06	0.0577
591.12	0.057334
591.18	0.056986
591.24	0.05666
591.3	0.056357
591.36	0.056074
591.42	0.055806
591.48	0.055544
591.54	0.05528
591.6	0.055003
591.66	0.054706
591.72	0.054381
591.78	0.054025
591.84	0.05364
591.9	0.053227
591.96	0.052796
592.02	0.052355
592.08	0.051915
592.14	0.051487
592.2	0.051081
592.26	0.050705
592.32	0.050364
592.38	0.05006
592.44	0.049793
592.5	0.049557
592.56	0.049345
592.62	0.049149
592.68	0.048957
592.74	0.04876
592.8	0.048546
592.86	0.048308
592.92	0.04804
592.98	0.047739
593.04	0.047407
593.1	0.047049
593.16	0.046671
593.22	0.046284
593.28	0.045899
593.34	0.045526
593.4	0.045177
593.46	0.04486
593.52	0.044584
593.58	0.044353
593.64	0.04417
593.7	0.044033
593.76	0.04394
593.82	0.043884
593.88	0.043857
593.94	0.04385
594	0.043852
594.06	0.04385
594.12	0.043836
594.18	0.0438
594.24	0.043738
594.3	0.043646
594.36	0.043526
594.42	0.043382
594.48	0.043222
594.54	0.043054
594.6	0.042891
594.66	0.042741
594.72	0.042614
594.78	0.042519
594.84	0.04246
594.9	0.042441
594.96	0.042461
595.02	0.042515
595.08	0.042598
595.14	0.042701
595.2	0.042812
595.26	0.04292
595.32	0.043011
595.38	0.043075
595.44	0.043101
595.5	0.043085
595.56	0.043023
595.62	0.042916
595.68	0.042769
595.74	0.042591
595.8	0.04239
595.86	0.042177
595.92	0.041962
595.98	0.041752
596.04	0.041554
596.1	0.041371
596.16	0.041201
596.22	0.041041
596.28	0.040886
596.34	0.040727
596.4	0.040554
596.46	0.040357
596.52	0.040129
596.58	0.039861
596.64	0.039548
596.7	0.039189
596.76	0.038786
596.82	0.038343
596.88	0.037868
596.94	0.037372
597	0.036864
597.06	0.036359
597.12	0.035866
597.18	0.035398
597.24	0.034966
597.3	0.034577
597.36	0.034239
597.42	0.033957
597.48	0.033734
597.54	0.033574
597.6	0.033475
597.66	0.033437
597.72	0.033456
597.78	0.033528
597.84	0.033644
597.9	0.033797
597.96	0.033975
598.02	0.034167
598.08	0.034356
598.14	0.03453
598.2	0.034673
598.26	0.03477
598.32	0.034809
598.38	0.03478
598.44	0.034676
598.5	0.034495
598.56	0.034239
598.62	0.033915
598.68	0.03353
598.74	0.033099
598.8	0.032634
598.86	0.03215
598.92	0.031662
598.98	0.031183
599.04	0.030725
599.1	0.030299
599.16	0.029912
599.22	0.029572
599.28	0.029284
599.34	0.029052
599.4	0.028877
599.46	0.028761
599.52	0.028703
599.58	0.028701
599.64	0.028752
599.7	0.028852
599.76	0.028994
599.82	0.02917
599.88	0.029371
599.94	0.029585
600	0.0298


==> fig/water_cluster_15H2O_oscstr.dat <==
547.78	3.6969e-27
547.86	8.8936e-29
548.15	4.8707e-28
548.91	2.0789e-27
548.97	2.6624e-28
549.07	1.4258e-27
549.6	1.5383e-27
549.61	5.9701e-28
549.63	0.19767
549.7	0.19959
549.71	1.8543e-26
549.9	9.1819e-26
549.92	3.6483e-28
549.98	0.19333
550.06	1.4098e-27
550.08	4.1434e-27
550.1	1.0648e-27
550.2	4.2235e-27
550.35	7.2333e-28
550.68	0.18074
550.7	9.5893e-26
550.77	0.18797
550.87	2.803e-27
550.92	0.16135
551.07	7.4611e-28
551.07	2.8712e-28
551.12	7.5701e-27
551.17	2.2453e-28
551.38	0.23199
551.41	0.16217
551.46	0.11318
551.49	1.018e-27
551.56	8.8726e-27
551.59	7.6383e-29
551.63	1.0718e-28
551.7	0.239
551.73	0.1651
551.82	0.16637
551.82	0.2216
551.95	0.16241
551.96	0.14568
552.02	6.0154e-29
552.09	9.6356e-28
552.16	0.16357
552.26	1.043e-26
552.38	0.20853
552.58	0.20241
552.89	0.13442
552.89	0.19709
552.93	0.19442
552.94	0.18675
553.2	0.21679
553.35	0.18721
553.41	0.19355
553.42	0.19344
553.49	7.1961e-27
553.77	0.22556
553.88	0.19982
554.05	0.1912
555.19	0.17357
555.22	2.907e-26
555.32	0.0089654
555.58	2.2127e-25
555.61	0.0030783
555.88	4.1748e-28
556.29	0.041144
556.81	9.9003e-29
556.82	0.0022896
556.83	7.8481e-25
556.85	0.0023748
556.9	1.0377e-26
557	9.9916e-27
557.05	0.0047082
557.05	6.9239e-26
557.1	0.014756
557.24	1.0379e-25
557.28	0.0040348
557.39	4.8908e-26
557.43	1.1292e-27
557.48	0.0063525
557.55	1.8727e-27
557.85	3.212e-29
557.97	5.922e-27
557.99	0.028852
558	1.0307e-25
558.01	8.217e-28
558.03	2.5634e-26
558.04	0.0012053
558.05	0.090718
558.08	0.038219
558.11	3.2372e-26
558.11	1.4262e-24
558.13	0.0010053
558.15	0.012116
558.24	4.0075e-26
558.31	0.0027873
558.38	3.6426e-24
558.38	0.00019448
558.4	0.059618
558.43	9.4056e-26
558.46	8.9071e-28
558.49	0.0025511
558.53	1.7532e-27
558.55	1.3816e-27
558.6	0.0038521
558.63	8.7848e-27
558.63	5.7434e-25
558.64	0.0012351
558.67	0.0017233
558.69	0.035782
558.71	1.9409e-25
558.73	0.0026513
558.73	5.6499e-25
558.75	6.1861e-26
558.79	1.7002e-27
558.82	0.086281
558.82	0.0024034
558.82	0.0017197
558.84	2.5123e-25
558.94	0.060071
558.97	0.11241
558.97	0.089683
558.99	8.5472e-27
559.01	4.5809e-26
559.03	4.5525e-26
559.05	8.387e-28
559.08	7.4628e-26
559.08	0.00069479
559.08	8.8792e-26
559.1	0.0010429
559.11	2.2597e-27
559.13	0.013765
559.2	0.011545
559.43	2.4938e-26
559.46	9.7363e-27
559.48	1.5712e-25
559.48	0.084124
559.5	5.1927e-25
559.53	5.3801e-25
559.54	3.8931e-26
559.54	0.0035928
559.56	3.6147e-26
559.56	0.00059751
559.56	1.7222e-27
559.58	0.0038426
559.59	0.003976
559.6	0.014701
559.62	7.1253e-26
559.64	0.0021782
559.68	6.0589e-26
559.69	2.798e-24
559.69	0.023276
559.69	0.00085931
559.72	7.3666e-26
559.73	0.084
559.75	0.0026517
559.79	3.6689e-26
559.82	0.025401
559.83	0.0076969
559.91	1.98e-26
559.94	0.016596
559.97	2.4795e-26
559.98	1.8002e-24
559.98	0.090218
560.01	0.0039152
560.01	0.075284
560.03	3.5065e-26
560.07	6.6103e-26
560.07	4.2358e-25
560.08	0.00097445
560.09	3.2339e-25
560.11	0.0059269
560.12	0.00085121
560.13	0.070468
560.17	8.9814e-27
560.21	0.015397
560.23	0.005103
560.27	2.8721e-26
560.28	7.6625e-25
560.38	0.027154
560.38	0.034377
560.39	8.9795e-24
560.4	0.002062
560.44	2.2392e-27
560.46	0.10525
560.47	1.4918e-23
560.47	0.00055706
560.47	2.5186e-23
560.52	6.0084e-26
560.53	0.0061517
560.54	0.081625
560.54	6.7199e-25
560.55	0.0046865
560.56	0.0011866
560.56	2.0497e-26
560.62	0.0050505
560.64	1.1876e-26
560.65	1.0203e-25
560.67	0.038936
560.67	0.0072099
560.71	6.659e-27
560.71	0.0087962
560.74	0.0041762
560.75	0.0066495
560.75	3.0887e-25
560.75	0.00017623
560.79	1.253e-26
560.8	0.0017571
560.83	1.4285e-25
560.87	1.2797e-26
560.88	6.5011e-25
560.91	7.9978e-27
560.93	6.1399e-26
560.95	0.01278
560.96	1.4917e-25
560.96	0.0021797
560.98	0.015024
561	0.0032478
561.01	4.1684e-26
561.03	2.118e-25
561.04	0.0037664
561.04	0.00081454
561.06	2.8238e-27
561.06	1.3563e-24
561.07	0.0010721
561.07	0.0015169
561.1	1.4293e-26
561.12	1.2374e-24
561.14	0.0024248
561.14	0.00072805
561.15	6.9312e-24
561.15	4.462e-05
561.17	0.07476
561.18	6.9595e-27
561.2	0.0028759
561.22	5.5374e-27
561.27	0.0040963
561.33	6.8983e-25
561.33	0.00056601
561.39	5.9103e-28
561.41	0.00071404
561.43	1.0581e-26
561.44	6.3596e-25
561.45	0.00032037
561.46	4.6781e-25
561.47	0.0043234
561.47	0.0006041
561.53	1.0874e-25
561.55	9.8367e-26
561.55	0.0015196
561.61	3.7938e-25
561.63	0.0028782
561.65	9.4457e-24
561.65	0.00048768
561.65	0.0031625
561.67	7.92e-27
561.69	4.5612e-25
561.69	2.3908e-26
561.7	0.00071563
561.71	1.0388e-27
561.74	7.9887e-27
561.76	0.004456
561.78	0.0072038
561.79	5.0965e-25
561.8	0.0027673
561.82	1.1932e-25
561.82	1.851e-26
561.83	1.7552e-24
561.83	7.5865e-05
561.84	0.0025838
561.85	0.02073
561.86	2.9029e-26
561.87	0.0028917
561.87	0.00020059
561.89	0.0069192
561.91	1.8342e-24
561.93	0.0042275
561.94	0.10905
561.97	5.6596e-26
561.98	2.3901e-25
561.99	0.0003719
562.01	0.0072793
562.01	6.1437e-26
562.03	1.3852e-27
562.06	8.2556e-26
562.08	6.5801e-26
562.09	2.9865e-25
562.09	0.00019718
562.11	0.0027549
562.11	5.5979e-23
562.12	0.0031685
562.12	0.023679
562.14	3.8143e-26
562.14	0.002482
562.14	0.00098373
562.2	3.6182e-24
562.21	0.0003841
562.21	1.245e-25
562.22	3.6848e-24
562.22	0.00013944
562.27	1.6015e-25
562.28	0.0043834
562.29	0.0012015
562.29	3.848e-25
562.31	4.645e-25
562.32	0.00099086
562.34	0.019344
562.35	0.0068512
562.38	1.8192e-26
562.4	3.2142e-27
562.41	0.00067715
562.42	1.3231e-25
562.43	0.0041682
562.46	0.0074783
562.48	2.1475e-27
562.49	0.0018598
562.5	4.165e-26
562.55	1.048e-20
562.55	0.0027027
562.55	1.1101e-24
562.57	0.0013255
562.58	7.398e-27
562.61	1.1096e-26
562.64	0.0036367
562.64	6.9529e-27
562.66	2.0399e-24
562.67	0.0020174
562.68	6.2031e-26
562.68	0.0017625
562.7	0.00138
562.71	3.4695e-25
562.71	0.001193
562.72	6.5617e-26
562.73	2.2273e-24
562.73	0.021638
562.75	8.9552e-27
562.76	4.0943e-26
562.78	0.0054719
562.79	0.0031545
562.86	0.031404
562.86	1.9096e-25
562.87	0.0010898
562.87	0.00034493
562.89	2.4066e-26
562.89	1.4384e-27
562.92	2.4279e-24
562.93	0.00025534
562.93	4.9029e-25
562.94	0.010753
562.95	0.0027576
562.96	3.2848e-27
562.98	1.3398e-26
563.03	6.9641e-26
563.04	0.010191
563.05	7.2937e-24
563.05	0.016342
563.07	8.2042e-27
563.1	0.007857
563.11	2.5677e-26
563.13	0.0029821
563.15	2.6086e-25
563.16	0.001297
563.16	0.02623
563.2	0.010287
563.21	0.007731
563.28	0.015913
563.32	2.1735e-26
563.33	5.2119e-26
563.35	9.0867e-26
563.35	0.00032134
563.36	0.0057179
563.41	0.007814
563.42	1.5458e-25
563.43	5.8511e-27
563.44	0.0016228
563.49	8.1674e-25
563.51	0.0015001
563.53	5.4827e-27
563.54	5.5479e-27
563.56	1.9147e-25
563.57	0.00092647
563.57	4.4473e-26
563.58	1.1624e-26
563.6	0.0016485
563.62	0.0075699
563.62	8.3461e-26
563.62	9.9672e-25
563.62	1.0678e-24
563.62	0.0029276
563.63	0.0022843
563.64	0.0017218
563.64	0.0034165
563.65	5.6446e-27
563.69	0.0066226
563.71	2.8665e-27
563.72	0.00046595
563.75	1.126e-24
563.76	2.3164e-26
563.76	0.00067097
563.77	0.03184
563.78	0.0017971
563.8	1.3546e-26
563.8	3.2602e-26
563.81	1.5049e-25
563.82	0.0010371
563.83	0.0041047
563.89	0.0049427
563.95	6.9502e-27
563.96	3.3832e-25
563.96	0.00067583
563.97	0.020988
563.98	0.0025927
563.99	1.9835e-25
563.99	2.495e-29
563.99	1.3371e-27
564.06	1.6894e-26
564.07	0.010979
564.08	0.0067255
564.08	9.7658e-23
564.09	1.0594e-26
564.1	3.2628e-26
564.1	5.8685e-25
564.11	0.00024832
564.11	2.6794e-19
564.11	0.0020496
564.13	2.1307e-26
564.13	0.0023677
564.14	9.2526e-27
564.15	0.0038578
564.16	0.0045572
564.17	0.014656
564.18	0.00082532
564.18	0.0062206
564.24	1.1683e-26
564.29	0.0047534
564.29	4.0678e-26
564.29	3.4948e-25
564.3	0.00092499
564.32	2.0604e-26
564.33	0.0038445
564.33	0.0016834
564.33	1.7183e-27
564.36	2.1533e-26
564.38	2.07e-27
564.39	1.6579e-26
564.39	0.004126
564.41	0.0014598
564.43	0.0012469
564.45	1.6591e-26
564.45	7.7516e-25
564.45	1.1053e-24
564.46	0.0037007
564.46	0.00029357
564.46	1.0206e-24
564.47	0.00042445
564.51	8.3747e-27
564.55	0.0048399
564.56	0.026442
564.58	4.5421e-27
564.59	3.959e-27
564.65	0.0050767
564.65	5.3606e-26
564.65	1.6837e-25
564.67	0.0028954
564.68	1.3216e-27
564.68	0.0046976
564.69	8.3139e-26
564.7	0.00069207
564.71	9.056e-27
564.72	0.021589
564.73	3.0553e-27
564.75	1.8422e-26
564.77	0.0005587
564.77	3.4934e-26
564.8	0.0013326
564.8	0.0017
564.81	1.045e-27
564.84	1.0586e-27
564.85	0.00042816
564.88	9.5948e-28
564.9	7.7801e-27
564.93	4.3705e-25
564.93	7.0118e-05
564.94	0.015462
564.95	2.3617e-26
564.96	1.4837e-26
564.96	8.3947e-27
564.96	9.1707e-05
564.96	4.091e-26
564.98	0.00045923
565.05	9.2713e-27
565.05	0.0049309
565.07	1.3259e-25
565.08	0.012368
565.09	2.454e-26
565.1	0.0019077
565.11	0.002171
565.11	2.2889e-26
565.12	0.0031944
565.17	2.9293e-27
565.17	2.3136e-25
565.17	0.00027786
565.18	1.348e-26
565.22	0.0076517
565.3	8.5607e-26
565.34	0.01494
565.39	1.5191e-25
565.39	4.5065e-24
565.39	5.3881e-05
565.39	0.0014529
565.39	6.2002e-26
565.4	0.0069916
565.41	7.7637e-27
565.44	3.6432e-24
565.45	0.0029438
565.48	2.5187e-25
565.49	0.019519
565.5	0.0016912
565.52	3.3391e-26
565.52	9.2241e-27
565.53	2.2488e-25
565.55	0.0038958
565.57	0.0067051
565.64	3.9109e-25
565.64	6.6649e-05
565.65	7.1911e-25
565.66	0.00052409
565.66	0.035222
565.67	0.018179
565.7	5.6132e-25
565.71	0.0014702
565.72	3.818e-26
565.73	1.6308e-25
565.75	0.0018283
565.76	4.9843e-25
565.76	2.7466e-05
565.76	1.4922e-25
565.76	6.7417e-05
565.79	7.257e-26
565.8	0.00036168
565.82	3.5895e-27
565.83	7.4868e-26
565.85	0.001912
565.85	3.7008e-25
565.85	0.010585
565.85	0.0054361
565.86	3.6591e-26
565.86	1.6989e-23
565.88	0.0028264
565.89	0.019848
565.91	1.0876e-26
565.91	2.0534e-25
565.92	3.2723e-25
565.93	4.1606e-26
565.94	0.00013535
565.94	6.1304e-24
565.94	0.051516
565.96	1.1606e-24
565.96	2.1821e-24
565.96	0.0017646
565.96	0.0079868
565.98	1.2843e-26
566.03	0.00028352
566.03	3.6935e-27
566.05	2.2089e-25
566.05	0.0001699
566.07	6.9028e-26
566.09	0.044653
566.1	1.0535e-25
566.11	0.012496
566.11	0.004669
566.12	0.028959
566.17	2.4231e-24
566.17	0.0060818
566.23	2.9583e-25
566.23	1.15e-23
566.24	0.00062365
566.24	0.00135
566.26	0.022576
566.27	1.9523e-25
566.29	0.033681
566.3	0.0045904
566.31	2.1186e-25
566.33	1.3474e-26
566.34	3.3072e-25
566.35	0.021144
566.37	0.040042
566.37	2.3041e-25
566.38	0.0015485
566.38	3.6339e-25
566.42	2.5035e-25
566.44	7.1407e-25
566.45	1.1799e-25
566.46	0.013417
566.46	0.0013951
566.47	1.9334e-26
566.49	0.24928
566.5	1.0365e-23
566.5	0.0034286
566.51	0.0045418
566.51	0.071659
566.54	0.025081
566.55	2.7072e-25
566.56	0.21938
566.61	0.034799
566.61	0.0045416
566.63	7.8288e-26
566.64	9.0374e-26
566.66	0.0028865
566.68	8.589e-26
566.68	2.32e-26
566.7	9.9674e-26
566.71	0.00092709
566.71	0.0015671
566.72	1.0105e-26
566.75	0.020174
566.76	0.0066155
566.78	0.11543
566.79	1.2945e-24
566.81	2.1619e-24
566.82	0.0092718
566.85	0.023072
566.88	0.22612
566.89	5.1817e-25
566.9	7.1775e-26
566.92	0.0023703
566.93	0.0093891
566.93	9.6365e-26
566.95	4.2871e-27
566.96	2.0805e-27
566.97	0.042092
566.98	2.9393e-26
567	1.4785e-25
567.01	5.6575e-25
567.01	0.012922
567.01	1.0863e-22
567.01	0.0021274
567.02	0.00062193
567.02	2.0785e-27
567.04	0.0029862
567.04	2.7336e-24
567.09	4.0392e-24
567.09	1.4065e-05
567.1	0.054294
567.11	0.062923
567.13	0.071553
567.14	0.062562
567.15	1.9166e-25
567.19	1.0135e-25
567.19	8.4021e-27
567.19	3.8043e-24
567.22	0.00042599
567.22	0.051251
567.22	0.028657
567.23	1.9559e-24
567.23	0.079022
567.3	2.6135e-26
567.3	2.3371e-25
567.3	6.8978e-26
567.3	0.00031457
567.3	0.0005995
567.33	0.066424
567.35	4.6902e-24
567.35	0.00033576
567.36	5.8356e-23
567.36	0.00038743
567.36	0.10668
567.44	1.0349e-26
567.44	6.7629e-29
567.49	0.21142
567.49	0.015221
567.5	1.9681e-26
567.5	0.0053079
567.53	0.002721
567.53	4.815e-26
567.54	0.16534
567.55	0.0037249
567.57	5.474e-25
567.58	0.00046672
567.62	6.7194e-27
567.62	8.6767e-27
567.63	2.5001e-26
567.65	0.0055307
567.66	0.0046384
567.67	4.9285e-25
567.68	1.526e-25
567.72	1.1129e-23
567.72	1.1921e-22
567.73	0.00072322
567.73	0.12132
567.74	7.31e-23
567.74	0.012085
567.75	0.002626
567.76	0.0019257
567.81	1.9041e-25
567.82	1.1332e-23
567.82	0.0074119
567.83	0.30457
567.84	6.5137e-26
567.85	1.4377e-26
567.85	0.0043655
567.85	1.6689e-25
567.86	0.059272
567.87	1.3996e-24
567.88	7.6872e-27
567.88	0.025206
567.9	1.6917e-25
567.9	0.025696
567.92	0.0027447
567.93	0.023936
567.99	4.5309e-25
568	0.049928
568.15	2.6844e-23
568.15	0.000133
568.19	2.3997e-25
568.19	4.7221e-24
568.2	0.14828
568.21	0.013833
568.21	0.001272
568.22	5.112e-25
568.22	0.00052878
568.27	0.022217
568.28	1.8866e-25
568.29	0.19896
568.31	1.2358e-25
568.32	0.0047778
568.33	6.541e-26
568.35	2.1733e-26
568.38	1.1362e-24
568.41	0.0026968
568.41	0.016791
568.45	0.10421
568.45	1.0846e-25
568.46	0.0010075
568.47	2.8543e-26
568.47	1.6085e-24
568.47	2.1836e-25
568.47	0.00063137
568.48	0.00095714
568.52	7.4019e-26
568.53	0.0026525
568.55	0.06173
568.58	7.3382e-26
568.6	0.015586
568.62	0.0066752
568.7	9.8682e-26
568.73	4.2132e-26
568.79	1.0609e-26
568.8	4.6291e-24
568.81	0.002137
568.81	0.032435
568.82	0.04412
568.83	1.425e-25
568.84	0.00075157
568.87	3.1474e-26
568.88	0.030227
568.89	0.0014655
568.93	8.1819e-24
568.93	0.0033822
568.94	2.4517e-24
568.94	0.0010674
568.95	1.1605e-26
568.97	3.8296e-25
568.98	0.00058051
568.98	1.5319e-21
568.99	0.0011928
569	1.9431e-25
569.02	3.7328e-26
569.04	0.0024235
569.04	2.0043e-23
569.04	0.00058869
569.05	1.013e-25
569.05	0.0061552
569.07	0.1583
569.09	1.2642e-24
569.1	0.0005525
569.11	8.7346e-25
569.11	9.4917e-26
569.12	0.0016773
569.12	0.00090615
569.15	0.011102
569.16	7.1993e-24
569.17	5.5339e-25
569.18	0.023683
569.2	0.0037574
569.23	3.1706e-25
569.24	7.3099e-05
569.24	1.1376e-18
569.25	5.4554e-24
569.25	0.00038402
569.3	0.022104
569.31	3.4585e-23
569.31	5.8081e-05
569.37	1.2668e-24
569.38	0.00057816
569.43	5.9019e-26
569.44	0.00089681
569.46	1.2215e-26
569.47	9.8359e-25
569.48	0.0011406
569.5	0.0030637
569.56	2.5776e-24
569.56	8.0386e-05
569.59	2.0914e-23
569.6	1.028e-24
569.6	0.00069514
569.63	4.891e-25
569.63	0.00026684
569.64	0.00041864
569.65	1.0633e-24
569.7	1.9527e-24
569.7	0.00066207
569.73	5.9666e-25
569.74	0.0010461
569.79	1.0519e-23
569.79	0.0001277
569.82	0.0097154
569.89	1.7109e-26
569.93	0.0046897
569.94	1.0762e-26
569.96	0.0032992
569.98	0.0042827
569.98	1.2661e-24
570	3.5205e-26
570	0.00026281
570.03	6.0997e-26
570.04	2.7173e-25
570.04	3.8523e-25
570.05	0.0050885
570.05	0.00068874
570.06	9.6942e-24
570.06	0.0016041
570.06	0.00025352
570.09	9.055e-26
570.11	0.0013708
570.14	3.1877e-24
570.15	0.00046678
570.18	3.851e-25
570.18	2.5112e-25
570.2	0.168
570.2	0.0025456
570.23	7.3797e-25
570.24	6.454e-26
570.24	0.00055573
570.25	3.9788e-24
570.25	0.00015758
570.25	0.0024664
570.3	3.0593e-25
570.33	0.0034393
570.43	2.9106e-25
570.43	5.2525e-05
570.52	9.9295e-24
570.52	6.3734e-05
570.61	1.1232e-26
570.62	1.2395e-24
570.63	0.0019785
570.66	0.00049514
570.69	1.0319e-26
570.72	6.6582e-26
570.84	0.0085065
570.89	5.3003e-28
570.89	2.0704e-25
570.9	2.0648e-26
570.9	0.0015769
570.91	6.9463e-25
570.91	0.00031422
570.92	5.7816e-25
570.92	0.002856
570.94	0.0045752
570.99	0.12716
571	1.3886e-24
571.03	1.0182e-23
571.04	0.00011493
571.04	0.0035438
571.05	3.5508e-22
571.05	3.4169e-05
571.06	2.7023e-24
571.06	0.00018623
571.09	1.6826e-23
571.1	0.00021208
571.13	2.009e-24
571.14	0.00068645
571.18	2.7628e-25
571.2	0.0017319
571.22	0.009481
571.27	3.8802e-25
571.3	4.6317e-24
571.3	6.1604e-05
571.41	5.9479e-28
571.43	1.2516e-24
571.44	0.00011157
571.57	3.6743e-25
571.58	0.078234
571.59	5.4842e-24
571.59	0.0014678
571.69	2.1277e-26
571.71	1.6458e-27
571.74	0.11971
571.78	0.049254
571.93	3.3824e-24
571.93	0.00023492
571.93	0.01806
572.02	2.8046e-26
572.02	2.1068e-23
572.02	3.7638e-05
572.12	5.3397e-26
572.12	1.7697e-26
572.13	0.0096112
572.15	9.2735e-26
572.17	0.0029886
572.18	0.0014618
572.4	0.035985
572.47	0.13748
572.56	7.0029e-26
572.61	0.0038949
572.61	8.0552e-27
572.63	1.1881e-26
572.65	8.3165e-25
572.66	0.00016395
572.67	0.14848
572.68	1.0125e-26
572.69	4.5821e-26
572.7	6.0168e-26
572.74	3.1345e-26
572.75	0.0032498
572.76	6.5553e-27
572.82	6.9354e-27
572.82	0.020793
572.84	0.00096866
572.86	2.6103e-27
572.86	7.9246e-28
572.86	4.468e-27
572.98	1.7507e-23
572.98	0.013572
572.99	5.9411e-24
573.01	0.023154
573.02	2.7992e-24
573.02	0.058929
573.02	0.00058113
573.21	1.6276e-27
573.25	1.8551e-25
573.27	8.5814e-28
573.33	8.2261e-28
573.35	1.2837e-26
573.37	0.068789
573.39	0.0026009
573.39	0.035909
573.41	9.4747e-26
573.42	0.071902
573.42	0.00033502
573.42	6.1398e-25
573.5	1.1722e-27
573.57	0.061041
573.58	1.0269e-25
573.59	2.5656e-24
573.59	0.0016823
573.61	0.0047181
573.65	0.043656
573.67	4.0466e-26
573.7	0.038955
573.78	5.554e-26
573.82	1.0685e-26
573.88	3.2325e-24
573.9	0.012496
573.96	0.15266
573.98	2.587e-25
574.02	0.00081075
574.03	0.14872
574.04	0.025335
574.07	0.0091657
574.19	0.169
574.3	2.3819e-24
574.3	0.00014719
574.32	3.7846e-26
574.4	0.13876
574.4	2.9245e-24
574.44	6.1281e-27
574.49	7.8027e-27
574.63	0.13852
574.66	0.029851
574.71	1.1558e-24
574.71	0.11131
574.73	0.0016315
574.73	0.0062836
574.79	5.0345e-27
574.8	0.15397
574.83	0.11938
574.84	1.2985e-24
574.86	3.0598e-27
574.89	2.1745e-26
574.99	7.6848e-28
575.03	1.8718e-27
575.1	0.10729
575.11	1.3406e-27
575.14	0.034778
575.16	1.7996e-26
575.26	2.0204e-27
575.3	0.0020323
575.38	0.034261
575.41	8.0107e-27
575.43	0.091607
575.56	0.094606
575.56	0.035424
575.59	6.9898e-27
575.73	0.067873
575.75	2.8791e-26
575.87	0.14614
575.88	1.7078e-26
575.9	0.070286
575.93	3.7977e-24
575.94	0.1156
575.94	0.00079125
575.94	6.0762e-23
575.96	1.4336e-25
575.99	0.0010279
576.22	6.3557e-27
576.27	0.023453
576.3	0.083458
576.3	0.095484
576.3	4.9837e-26
576.39	2.8319e-27
576.4	2.653e-27
576.44	1.6533e-26
576.6	2.4754e-28
576.66	0.065942
576.67	3.7416e-28
576.77	0.073409
576.79	1.079e-27
576.81	0.16891
576.85	0.0080114
576.89	0.16242
576.97	0.060357
577.04	5.6842e-28
577.04	2.2638e-27
577.18	0.010688
577.18	0.11774
577.22	5.0485e-25
577.25	8.8055e-24
577.26	0.00044087
577.28	3.9845e-25
577.32	0.041507
577.38	0.15157
577.38	0.028443
577.4	2.8002e-25
577.45	8.2234e-27
577.58	1.1045e-27
577.65	0.11629
577.7	0.14908
577.76	0.097528
577.8	1.678e-25
577.81	0.047333
577.98	1.4805e-25
578.07	7.7382e-25
578.07	0.042022
578.1	0.0084625
578.13	0.016664
578.2	6.6242e-26
578.24	0.11353
578.32	2.6642e-26
578.34	0.10621
578.35	4.0578e-26
578.37	3.0082e-26
578.4	0.0078255
578.41	1.0862e-24
578.41	8.6871e-05
578.43	5.2903e-28
578.47	6.0255e-27
578.5	0.0020387
578.51	0.024952
578.55	1.5619e-25
578.56	0.038274
578.62	4.765e-24
578.63	0.001795
578.64	8.3732e-28
578.8	5.076e-24
578.81	0.0013478
578.85	0.050215
578.87	7.8037e-27
578.92	0.0035077
578.94	9.6529e-27
578.96	1.0804e-26
579.01	5.2714e-25
579.02	0.00094594
579.09	0.0036314
579.11	0.080823
579.25	4.7851e-26
579.26	0.12053
579.28	1.988e-24
579.3	9.861e-26
579.3	3.2316e-25
579.31	0.0019227
579.32	9.9385e-26
579.33	1.8561e-26
579.34	0.0075627
579.35	0.00039517
579.36	0.001761
579.37	0.048129
579.39	1.1928e-26
579.41	3.7135e-27
579.44	5.0754e-26
579.44	0.010609
579.47	1.9189e-25
579.5	0.0041489
579.52	6.2681e-27
579.52	4.4669e-25
579.53	9.9763e-05
579.54	0.10342
579.56	0.015933
579.57	0.032494
579.58	0.049615
579.66	0.084543
579.77	1.2888e-23
579.78	0.00034687
579.81	2.0946e-24
579.81	9.1061e-05
579.97	0.0041323
580.05	3.2548e-27
580.07	0.0028256
580.08	5.0016e-26
580.11	0.0010766
580.14	8.5967e-24
580.14	0.00040404
580.2	4.7039e-25
580.21	2.9306e-25
580.22	0.0036957
580.23	0.0026527
580.28	1.8771e-26
580.28	0.0005571
580.33	2.6648e-26
580.42	7.882e-28
580.43	1.2348e-24
580.43	0.0001801
580.46	0.018528
580.49	0.0034383
580.53	1.6221e-26
580.54	2.0188e-26
580.56	1.6903e-25
580.56	0.0003621
580.59	5.2444e-27
580.62	0.00021105
580.64	1.4543e-25
580.64	9.2406e-24
580.64	0.00010206
580.65	0.0004523
580.68	0.021006
580.68	0.013352
580.72	4.2894e-25
580.74	3.3737e-26
580.76	0.0079548
580.78	2.1622e-26
580.78	8.836e-24
580.78	6.1724e-05
580.8	0.0042054
580.8	0.0035369
580.87	1.8849e-25
580.9	9.0913e-25
580.91	0.00075057
580.97	1.6214e-25
580.98	0.020014
581.03	4.1104e-25
581.03	0.0012334
581.05	0.0018284
581.12	1.1727e-26
581.12	2.2304e-26
581.13	8.4249e-27
581.14	2.3191e-25
581.16	0.0017593
581.16	0.0043413
581.16	0.0049426
581.16	0.006706
581.2	1.1975e-26
581.22	2.1042e-25
581.23	0.00063578
581.26	7.7071e-27
581.27	5.4974e-26
581.28	2.5025e-24
581.29	0.00055205
581.29	6.2062e-24
581.3	0.0012625
581.3	0.00017345
581.31	1.1352e-23
581.32	0.00021488
581.32	4.2842e-26
581.33	0.011394
581.34	0.024819
581.35	0.00039975
581.37	1.528e-26
581.39	2.06e-25
581.39	4.4559e-27
581.4	4.2844e-25
581.4	0.0055349
581.41	0.0018086
581.41	4.0436e-25
581.43	0.002482
581.43	0.0025767
581.46	5.9362e-24
581.46	0.0004103
581.47	0.0086405
581.49	5.1472e-26
581.5	5.6064e-25
581.51	0.0012382
581.54	4.326e-27
581.54	0.00047763
581.57	4.8533e-26
581.58	0.0090575
581.59	4.8526e-27
581.59	3.0541e-26
581.59	0.00050185
581.64	3.6379e-26
581.65	0.0018329
581.65	0.0073641
581.69	0.0082575
581.7	7.2187e-27
581.72	1.9166e-25
581.72	1.2779e-24
581.72	6.713e-25
581.72	0.00020042
581.73	0.00046994
581.76	0.0066383
581.77	4.4043e-26
581.79	0.0027064
581.86	7.1973e-25
581.86	1.4376e-25
581.86	1.4253e-25
581.86	8.2086e-25
581.87	0.00073207
581.87	3.1174e-27
581.87	0.00055512
581.87	0.00021574
581.87	0.00041427
581.87	0.001329
581.89	4.3412e-26
581.92	0.0085915
581.95	1.3561e-26
581.96	5.7805e-26
581.98	0.010264
581.99	0.0072946
582.01	0.0046589
582.02	1.1651e-24
582.03	0.00034317
582.06	3.2794e-25
582.06	2.5823e-26
582.07	0.0012032
582.1	7.2742e-26
582.12	0.0083982
582.12	0.0015413
582.13	1.1098e-25
582.15	3.3765e-26
582.16	0.0057873
582.17	0.00037591
582.21	4.322e-25
582.22	1.2773e-24
582.23	0.0022856
582.24	1.5976e-24
582.24	0.0004337
582.25	2.9671e-25
582.25	8.8678e-26
582.25	0.00343
582.26	0.0029789
582.32	9.2334e-27
582.32	7.2311e-05
582.33	1.527e-25
582.34	4.6197e-27
582.35	0.0014207
582.35	0.00087903
582.37	2.2105e-24
582.38	0.00092157
582.38	9.0307e-26
582.4	0.001703
582.4	0.00071558
582.41	6.522e-26
582.41	7.0095e-27
582.42	1.4763e-24
582.43	0.0005468
582.43	0.00012064
582.43	0.0037976
582.49	2.8892e-25
582.52	0.0019502
582.56	1.4329e-26
582.56	1.8637e-25
582.57	0.00085028
582.62	3.8353e-27
582.63	1.5111e-25
582.63	5.3601e-27
582.64	4.2605e-28
582.64	0.00087675
582.65	0.00056757
582.66	0.0022496
582.66	4.4723e-26
582.67	0.002697
582.67	2.5208e-24
582.68	0.0019707
582.7	0.0074126
582.71	0.0017687
582.73	9.0184e-27
582.74	9.7761e-27
582.76	1.7919e-28
582.78	1.4418e-24
582.78	0.00020078
582.79	0.0010139
582.79	2.1987e-27
582.82	0.0012035
582.84	3.6531e-25
582.84	3.8496e-27
582.86	0.0021926
582.89	0.005516
582.95	0.001938
582.99	0.00013001
583	6.0721e-27
583	1.4259e-25
583.01	4.2612e-05
583.01	0.0011538
583.03	2.0072e-26
583.04	2.2795e-26
583.04	0.0011039
583.05	2.9752e-27
583.06	0.0014715
583.08	8.6797e-26
583.09	5.9034e-27
583.09	1.2468e-26
583.1	1.131e-24
583.1	0.00067505
583.11	0.0011495
583.12	0.0022568
583.12	2.2287e-25
583.13	0.00069204
583.13	0.00079614
583.14	3.3409e-24
583.14	0.0018329
583.16	3.5322e-27
583.16	6.3701e-27
583.17	1.9603e-27
583.17	3.7596e-25
583.18	0.00061692
583.19	6.2239e-27
583.19	0.0042297
583.19	7.9856e-27
583.2	4.0116e-27
583.21	0.00073389
583.22	6.15e-26
583.23	1.1696e-25
583.23	0.0015327
583.24	0.00052384
583.24	0.0025579
583.26	0.0020297
583.28	3.7396e-27
583.29	0.00091452
583.29	0.0025026
583.31	1.8008e-26
583.31	2.7212e-25
583.33	0.00015912
583.34	0.0048481
583.35	0.0012566
583.36	4.2145e-24
583.36	0.00026965
583.38	4.5719e-26
583.38	0.0031528
583.39	3.986e-28
583.43	8.0303e-26
583.43	4.8785e-28
583.45	0.0018019
583.48	1.5026e-25
583.49	3.89e-26
583.49	0.00050299
583.5	0.0033706
583.52	2.2834e-26
583.53	0.0044292
583.53	0.0010662
583.55	1.7901e-26
583.56	6.4176e-26
583.56	0.0015972
583.57	8.0646e-25
583.57	3.7583e-26
583.58	0.0004348
583.6	0.0031155
583.6	0.00074067
583.61	0.0060374
583.63	5.0777e-27
583.64	3.1823e-26
583.64	0.0023059
583.65	0.00033524
583.65	1.6962e-26
583.65	2.632e-27
583.7	0.0053209
583.74	4.0737e-25
583.74	3.7551e-26
583.74	0.0005427
583.76	0.0011931
583.76	8.88e-05
583.76	3.7761e-22
583.78	1.2154e-24
583.79	0.0012337
583.79	0.0055823
583.79	6.4339e-27
583.81	0.0014526
583.82	0.0039566
583.84	2.965e-27
583.85	1.2558e-25
583.86	8.9115e-27
583.86	5.4929e-28
583.86	7.3848e-25
583.86	0.00025497
583.87	7.7294e-26
583.88	0.00017101
583.88	0.0008913
583.88	0.0038751
583.88	2.5304e-25
583.88	2.6165e-26
583.89	0.0026289
583.9	0.00068788
583.9	2.0967e-27
583.92	0.00052728
583.94	0.0022592
583.96	0.0019409
583.97	6.7963e-27
584.02	9.5127e-26
584.02	1.0568e-25
584.03	0.00059083
584.05	0.0042172
584.06	1.7435e-25
584.07	0.00084906
584.09	8.2474e-28
584.09	1.0584e-25
584.1	0.0017037
584.12	0.0031979
584.12	0.00046839
584.13	5.5608e-27
584.14	2.2449e-24
584.14	2.5402e-06
584.15	3.8877e-27
584.16	6.322e-26
584.16	0.00079374
584.16	4.1222e-26
584.17	1.6204e-25
584.17	0.00020517
584.17	1.8873e-26
584.18	0.0017183
584.18	1.0625e-25
584.19	0.0031965
584.19	0.0019307
584.2	2.3732e-27
584.21	1.7031e-25
584.21	0.0019649
584.21	0.0018308
584.21	6.2077e-26
584.23	0.00034998
584.25	0.0056095
584.26	7.6024e-27
584.29	0.0010824
584.32	3.7231e-26
584.33	0.00029263
584.34	5.9855e-25
584.35	0.0007995
584.35	4.1003e-26
584.36	9.2763e-28
584.36	0.0024938
584.38	1.0075e-25
584.38	4.7798e-24
584.38	0.00011335
584.4	0.002973
584.41	1.3303e-27
584.42	0.0016835
584.42	0.0030666
584.43	2.3124e-27
584.44	2.5275e-27
584.45	8.351e-28
584.45	1.9657e-25
584.46	0.00012075
584.46	0.0024626
584.48	3.4426e-25
584.49	1.2255e-25
584.49	0.00079547
584.5	0.0013444
584.5	5.342e-27
584.51	2.3666e-27
584.52	3.0054e-25
584.54	0.0021281
584.55	9.2588e-27
584.56	0.0016381
584.59	2.7365e-24
584.59	0.001109
584.59	0.00088553
584.63	3.6466e-25
584.63	1.3064e-26
584.64	9.4789e-27
584.64	0.0061338
584.65	0.0028093
584.65	3.9282e-25
584.66	0.00099266
584.66	5.6888e-27
584.66	4.0382e-25
584.67	0.00031248
584.68	0.00096208
584.69	2.6529e-27
584.7	0.0038101
584.7	6.3573e-26
584.72	0.0027906
584.72	1.4286e-25
584.73	9.7271e-26
584.73	0.0013191
584.74	0.0019458
584.74	0.0021286
584.76	3.6388e-27
584.76	0.0045134
584.79	0.0034259
584.79	0.0013432
584.8	1.7745e-25
584.81	0.0020543
584.82	3.5349e-27
584.83	5.7758e-27
584.84	5.7129e-26
584.84	9.582e-28
584.85	0.00031227
584.87	0.0013172
584.87	0.0008737
584.88	3.1118e-26
584.89	0.00015488
584.91	3.5322e-25
584.92	0.0017097
584.92	6.0158e-25
584.93	1.8365e-26
584.94	1.8699e-27
584.94	0.0003893
584.96	1.3281e-26
584.97	0.00057322
584.97	4.0208e-26
584.97	0.00069356
584.98	0.0014472
584.99	1.2113e-25
585	0.0005579
585.01	4.1209e-26
585.01	5.0842e-26
585.01	0.002327
585.02	0.00034574
585.02	4.8629e-25
585.02	0.00012456
585.03	4.0296e-25
585.04	0.0021987
585.04	0.0014282
585.04	0.0028802
585.04	0.00063331
585.05	3.9557e-25
585.07	0.0049458
585.07	3.2058e-24
585.08	0.00037562
585.09	0.0010771
585.13	1.6452e-26
585.14	8.0924e-28
585.14	3.723e-26
585.14	2.1288e-25
585.15	0.0013748
585.16	0.0020914
585.18	1.5483e-27
585.19	1.2891e-25
585.19	1.656e-25
585.19	0.004818
585.21	3.7629e-28
585.22	2.0904e-24
585.22	0.0054691
585.23	0.00016784
585.23	5.929e-05
585.28	7.4453e-25
585.28	0.00070479
585.28	0.0010038
585.29	3.9052e-27
585.29	0.00064299
585.29	1.2423e-23
585.29	8.7814e-25
585.3	0.00015918
585.3	1.7653e-25
585.31	0.00080334
585.33	6.714e-25
585.33	7.8029e-05
585.33	0.00046655
585.35	2.0667e-27
585.35	3.0168e-25
585.35	4.0977e-26
585.35	4.9916e-26
585.35	0.0004778
585.35	2.1259e-23
585.36	0.00066181
585.37	0.00014028
585.38	6.6056e-28
585.4	0.0033048
585.42	1.0791e-27
585.45	2.6806e-28
585.46	3.7373e-26
585.48	0.0010071
585.53	0.00044232
585.53	1.434e-24
585.53	0.00099806
585.54	4.9225e-26
585.55	1.5045e-25
585.56	0.0033131
585.56	1.3968e-26
585.56	0.00010554
585.56	0.00062744
585.57	3.4856e-25
585.57	0.0017764
585.57	0.00026694
585.57	0.00024979
585.58	0.0043302
585.6	0.0021889
585.64	4.1901e-26
585.65	1.8041e-25
585.66	0.0007413
585.66	0.00046962
585.67	1.4694e-27
585.68	6.0831e-27
585.68	8.0142e-27
585.68	4.6294e-26
585.69	0.0013625
585.7	0.00047763
585.7	0.00066565
585.72	1.8949e-26
585.72	9.9336e-28
585.73	9.0678e-27
585.74	0.00039462
585.75	0.0013728
585.75	4.5935e-25
585.75	3.1061e-27
585.76	5.7423e-26
585.76	3.2377e-24
585.76	0.0025891
585.77	0.00027112
585.78	1.2872e-26
585.79	0.0015308
585.83	0.0021339
585.83	0.00048052
585.84	0.005917
585.85	1.2058e-25
585.85	4.2139e-27
585.86	0.00072568
585.86	0.0028294
585.89	2.7686e-26
585.89	1.7786e-25
585.89	0.0027651
585.9	0.00026491
585.91	0.0004539
585.94	3.598e-26
585.97	5.6861e-27
585.98	1.2963e-26
585.98	0.0018467
585.98	2.8115e-05
586	3.1922e-26
586	4.437e-27
586	0.00011828
586.04	5.8869e-27
586.04	0.00013764
586.05	0.002747
586.05	0.00048889
586.06	1.4214e-27
586.06	4.2388e-27
586.07	0.00083435
586.08	1.9272e-25
586.09	0.00096124
586.09	1.7743e-26
586.1	1.3774e-25
586.11	0.0016563
586.13	4.4112e-25
586.13	0.00065025
586.13	0.0011197
586.13	7.5553e-26
586.14	1.3754e-26
586.15	1.0832e-25
586.16	9.9594e-26
586.16	0.0011691
586.18	1.4593e-23
586.18	2.1613e-05
586.18	0.00086944
586.2	0.00082225
586.21	1.245e-26
586.22	0.0028035
586.23	0.0016969
586.24	0.0027051
586.24	5.0134e-24
586.25	1.184e-26
586.26	5.2833e-27
586.26	9.2173e-26
586.27	0.0010618
586.28	0.0022988
586.29	4.1205e-28
586.3	3.8994e-05
586.35	0.0020879
586.36	1.0623e-27
586.36	9.1721e-28
586.38	1.371e-28
586.38	7.595e-27
586.41	0.00046111
586.42	0.0014577
586.42	1.5665e-26
586.43	0.00055041
586.44	0.0029166
586.44	4.7387e-27
586.45	4.7768e-27
586.46	1.9625e-26
586.47	0.00076647
586.47	7.1146e-26
586.47	0.0016288
586.47	0.00024518
586.47	1.5028e-26
586.48	0.0025006
586.49	1.9981e-24
586.5	0.00026835
586.5	7.8016e-25
586.5	4.8328e-05
586.5	0.0018861
586.51	0.000103
586.52	3.4836e-27
586.53	2.0454e-26
586.53	1.0541e-26
586.53	0.0018199
586.54	0.0001144
586.56	0.0015404
586.57	0.00034491
586.57	1.6712e-27
586.57	1.2326e-26
586.59	0.0013906
586.59	1.5932e-27
586.63	7.9583e-28
586.65	3.5879e-26
586.68	0.0031177
586.69	0.002054
586.7	1.7107e-24
586.7	0.00043043
586.73	1.8007e-24
586.73	0.00033659
586.73	2.6239e-25
586.74	2.4186e-27
586.74	0.00081032
586.76	0.00023852
586.77	8.4563e-26
586.79	0.0023788
586.8	1.3617e-27
586.81	6.1258e-26
586.82	0.00065929
586.82	2.3817e-25
586.83	0.00028745
586.84	2.5189e-26
586.84	0.003018
586.84	0.0040097
586.84	0.00056779
586.85	2.5373e-25
586.86	2.3169e-26
586.87	9.9654e-25
586.87	0.00037075
586.87	2.6216e-24
586.87	0.0009445
586.89	0.0004508
586.9	0.0023267
586.9	0.0044428
586.9	3.4082e-24
586.91	0.00047234
586.92	2.1459e-25
586.95	4.9499e-27
586.96	4.2585e-05
586.97	2.7018e-26
586.97	8.6848e-24
586.97	0.00010499
586.97	0.0016545
586.98	2.8682e-27
586.98	0.00083389
586.99	4.7791e-25
586.99	4.5294e-26
587	1.5716e-24
587	0.00011199
587.01	2.1133e-27
587.01	9.4089e-26
587.02	1.2874e-27
587.03	0.0032061
587.04	0.0001599
587.06	0.00057126
587.07	0.0016044
587.07	0.0018518
587.08	8.1814e-26
587.08	1.949e-26
587.08	0.00040942
587.1	2.7736e-26
587.1	1.1733e-28
587.11	0.0010337
587.12	0.0011045
587.13	1.1212e-26
587.15	5.3406e-27
587.16	2.4929e-24
587.16	0.00045056
587.16	2.0185e-23
587.16	1.5335e-25
587.16	2.4517e-25
587.17	0.00024164
587.17	0.0010324
587.17	0.0010475
587.17	0.00039048
587.18	0.00072299
587.18	0.0014619
587.25	0.002099
587.25	1.2053e-25
587.25	4.5869e-26
587.25	4.3193e-05
587.25	5.7029e-28
587.26	0.00011113
587.27	1.0942e-28
587.3	7.6541e-05
587.3	7.1732e-27
587.32	0.0010206
587.32	8.1526e-27
587.34	0.00041518
587.34	3.6688e-27
587.34	1.1268e-25
587.36	0.00048254
587.36	1.0652e-26
587.37	4.5891e-26
587.38	0.0018708
587.39	0.00093773
587.4	2.0334e-26
587.4	1.077e-26
587.41	0.00092892
587.41	0.00058949
587.42	0.00025653
587.42	2.4218e-25
587.42	3.1476e-25
587.42	4.3914e-25
587.43	0.00064214
587.43	5.0128e-22
587.43	0.00023639
587.45	0.0018969
587.45	9.3877e-27
587.45	0.0042923
587.46	0.0015578
587.46	0.0035697
587.47	3.5686e-24
587.47	0.0006569
587.49	3.7116e-26
587.5	8.4728e-27
587.51	0.0008492
587.52	1.9786e-25
587.52	0.00033966
587.53	0.00027431
587.54	3.4412e-26
587.56	0.0028593
587.57	0.00029025
587.57	5.2486e-26
587.57	0.0001005
587.58	3.0427e-25
587.58	5.5939e-28
587.59	0.0011627
587.59	3.0908e-27
587.6	3.2753e-25
587.6	6.82e-05
587.6	2.1819e-05
587.6	4.1587e-27
587.61	8.9958e-05
587.64	4.6499e-25
587.64	2.1667e-26
587.64	0.00031699
587.64	0.00039455
587.67	7.3024e-26
587.69	1.4379e-25
587.7	0.0020267
587.71	0.00043223
587.74	0.0025324
587.76	1.036e-26
587.77	3.2749e-05
587.78	1.1346e-26
587.8	9.3158e-26
587.81	0.00018472
587.81	7.6917e-26
587.81	1.2497e-05
587.82	1.9475e-26
587.82	0.0015665
587.82	3.1503e-24
587.83	0.0012231
587.84	4.1604e-27
587.85	2.8857e-24
587.86	0.00023444
587.87	0.00045527
587.89	0.00017326
587.89	7.7162e-28
587.9	4.3118e-27
587.91	9.7886e-28
587.92	4.7339e-26
587.92	0.0005884
587.93	3.5848e-26
587.94	0.00012739
587.95	2.102e-25
587.95	0.00012922
587.95	7.2521e-26
587.96	1.4534e-25
587.96	0.0012354
587.97	0.0016886
587.98	0.0010185
587.99	0.00049796
587.99	5.0767e-27
588	0.0010502
588.05	0.00066624
588.06	9.2347e-26
588.06	1.1756e-25
588.06	6.3697e-05
588.06	7.8733e-05
588.06	9.7404e-28
588.07	9.3911e-26
588.07	3.9209e-05
588.07	3.293e-28
588.09	1.1473e-24
588.09	0.0012016
588.11	2.5324e-24
588.11	0.0019866
588.11	0.00017732
588.12	0.0011123
588.12	8.4694e-26
588.13	0.00033521
588.13	4.8428e-25
588.16	2.4062e-27
588.16	0.002213
588.16	2.1159e-26
588.17	1.7627e-27
588.18	0.00027346
588.19	3.0146e-27
588.2	0.00060285
588.21	1.8117e-26
588.21	0.00023868
588.21	0.00070505
588.22	0.00047475
588.22	1.1792e-23
588.22	0.00021333
588.24	3.3672e-27
588.24	0.00013977
588.25	2.8098e-25
588.26	0.00091002
588.27	5.0507e-26
588.27	1.5424e-26
588.29	0.00054761
588.29	1.6918e-25
588.3	4.8918e-25
588.3	6.4681e-05
588.31	0.0012481
588.31	1.9182e-28
588.32	5.4735e-06
588.32	0.00098912
588.33	9.1523e-25
588.34	0.00019265
588.35	4.7614e-25
588.35	0.00073771
588.37	1.6367e-25
588.38	0.0016639
588.43	4.0676e-26
588.43	0.0002623
588.45	2.654e-26
588.46	9.579e-26
588.46	0.0010703
588.47	5.2507e-25
588.47	3.487e-05
588.47	8.5409e-26
588.47	2.7666e-27
588.48	0.00033519
588.49	0.0016358
588.53	2.5548e-25
588.53	0.00049318
588.55	1.1296e-25
588.56	0.00049724
588.57	8.9891e-27
588.57	0.0017404
588.59	2.3069e-24
588.59	0.0033335
588.6	1.0308e-27
588.63	0.0014092
588.63	1.261e-25
588.64	0.00017222
588.64	3.0436e-25
588.67	2.2208e-28
588.67	3.405e-26
588.68	0.00041631
588.68	0.00051746
588.68	1.3779e-25
588.69	0.00058742
588.69	2.1238e-26
588.7	0.00032624
588.71	7.5349e-26
588.72	0.0011427
588.73	0.0014231
588.74	3.3726e-24
588.74	2.1779e-26
588.75	0.0002604
588.75	0.00036933
588.76	5.3628e-26
588.77	2.8668e-25
588.78	0.002316
588.79	0.00091477
588.81	4.1751e-26
588.83	0.00017398
588.85	1.588e-26
588.85	0.0031478
588.87	0.00088079
588.9	1.6603e-25
588.9	0.00056964
588.92	6.1483e-28
588.95	3.412e-26
588.95	7.4579e-27
588.95	1.6667e-25
588.95	0.00011833
588.98	0.002488
588.98	0.0014397
589	0.00014381
589	1.9421e-25
589	5.617e-28
589.01	0.00039108
589.01	2.8949e-26
589.02	0.00045447
589.04	4.6037e-24
589.04	0.00013136
589.05	3.3019e-27
589.06	0.00045024
589.07	0.00061134
589.08	9.6487e-26
589.09	0.0018197
589.09	6.0592e-25
589.09	0.00014128
589.11	1.5961e-26
589.12	1.6539e-25
589.12	1.8726e-23
589.12	0.0002013
589.12	0.00011633
589.13	1.5863e-25
589.13	1.9423e-26
589.13	0.0012273
589.14	0.00017015
589.15	1.2099e-26
589.15	5.5292e-26
589.15	0.00015804
589.16	1.7077e-26
589.16	0.00029845
589.17	6.4143e-27
589.17	5.5073e-05
589.19	0.00037033
589.19	7.7538e-24
589.19	0.00021321
589.19	3.222e-27
589.2	0.0013125
589.2	9.2216e-25
589.21	0.00024112
589.21	0.00014619
589.23	7.7292e-26
589.24	0.00073424
589.25	2.6611e-27
589.28	1.7009e-27
589.3	1.0395e-23
589.3	2.8995e-05
589.3	1.2603e-26
589.31	0.00058774
589.31	1.5765e-26
589.34	0.0021946
589.34	1.8542e-24
589.34	0.00013984
589.34	0.0025243
589.36	0.0010179
589.37	1.4056e-26
589.38	0.00061029
589.41	7.4601e-25
589.41	0.00019741
589.42	9.4636e-26
589.42	0.0013479
589.44	1.6328e-28
589.48	9.1219e-27
589.48	1.6643e-25
589.48	0.00051038
589.49	3.6235e-24
589.49	2.6453e-25
589.49	0.00012053
589.49	0.00021224
589.5	0.0007011
589.5	6.5386e-25
589.5	0.00019754
589.5	0.00092858
589.51	6.4729e-26
589.52	0.0011437
589.53	1.1817e-27
589.56	2.7111e-24
589.56	0.00089061
589.56	6.2498e-05
589.57	1.7314e-24
589.57	0.00042515
589.59	2.3792e-27
589.59	1.1998e-26
589.6	0.00032501
589.61	0.00010806
589.61	4.715e-26
589.62	2.3269e-25
589.62	1.4813e-25
589.62	3.0161e-05
589.63	0.00047398
589.63	0.00033309
589.63	7.1007e-27
589.67	0.0021128
589.71	1.8671e-26
589.72	1.7513e-25
589.72	0.00018258
589.73	4.4664e-27
589.73	5.7427e-27
589.73	3.0917e-27
589.75	1.6259e-26
589.76	0.00072829
589.76	0.00086889
589.77	0.00386
589.77	0.00078681
589.78	0.0014659
589.78	4.6965e-27
589.8	8.0974e-28
589.81	0.0002579
589.82	6.0786e-26
589.82	4.0269e-26
589.83	6.8307e-25
589.83	0.00089703
589.83	0.00016
589.83	6.2571e-25
589.83	9.1646e-27
589.84	0.00056438
589.85	3.4535e-26
589.85	0.00035599
589.86	0.00023837
589.86	0.0016319
589.86	3.1707e-27
589.87	1.6763e-26
589.88	6.8235e-25
589.88	0.00084374
589.89	2.0986e-27
589.9	0.00010144
589.9	0.00023135
589.94	0.00064334
589.96	1.554e-27
589.96	0.00057794
589.99	1.8328e-25
590	0.00062561
590.01	2.9242e-25
590.01	7.2755e-27
590.01	0.00025263
590.02	2.2219e-25
590.03	3.7329e-25
590.04	0.00021229
590.04	0.001452
590.04	0.00054957
590.05	3.5014e-25
590.06	0.00031519
590.06	7.5339e-27
590.07	1.0583e-25
590.08	0.00015574
590.09	0.00071033
590.09	0.0039697
590.1	2.1551e-24
590.1	4.8941e-05
590.1	7.3879e-26
590.1	0.00021929
590.12	1.2789e-25
590.12	1.0057e-24
590.13	5.7764e-05
590.13	0.00072665
590.16	1.3296e-27
590.16	5.4951e-28
590.18	3.1632e-27
590.2	6.1372e-26
590.21	0.00056578
590.21	0.00078363
590.21	2.4258e-25
590.21	0.00058558
590.21	5.8636e-26
590.22	3.6491e-25
590.22	1.4895e-23
590.22	1.5279e-05
590.23	0.00096264
590.23	2.6026e-27
590.25	2.1394e-23
590.25	4.4698e-05
590.25	0.0024781
590.26	4.6857e-26
590.26	6.394e-27
590.26	1.8248e-23
590.26	7.0183e-05
590.27	0.00034724
590.27	2.5554e-25
590.27	3.8445e-26
590.27	0.00042423
590.27	0.00028776
590.29	1.1101e-26
590.3	0.0017645
590.3	0.0014547
590.31	8.9538e-05
590.31	0.00084691
590.34	6.2198e-28
590.35	0.0090388
590.36	8.348e-25
590.36	5.9306e-05
590.37	2.4783e-27
590.38	4.3521e-24
590.38	8.431e-25
590.38	0.00015518
590.39	0.00016966
590.39	1.5814e-26
590.39	0.00024738
590.41	0.00014839
590.43	0.0018219
590.47	1.2685e-26
590.48	1.3827e-26
590.48	0.00046548
590.5	0.00020433
590.5	4.2751e-26
590.53	1.829e-28
590.53	0.00090536
590.53	6.9475e-25
590.54	5.7941e-05
590.55	2.6726e-25
590.55	0.00042294
590.56	2.0806e-24
590.56	2.2465e-05
590.56	0.00054667
590.57	8.0924e-26
590.59	9.7401e-28
590.59	1.2046e-25
590.59	0.00061538
590.59	1.2167e-22
590.6	0.0011275
590.62	0.0022778
590.62	6.9337e-26
590.62	0.00022853
590.64	4.9556e-25
590.64	0.00026987
590.66	3.6702e-28
590.66	0.0016472
590.69	1.4737e-25
590.69	5.2982e-06
590.71	2.0938e-28
590.72	1.7608e-27
590.73	1.6477e-27
590.74	6.9865e-26
590.74	0.0001866
590.77	3.0711e-25
590.78	0.00029681
590.79	0.00034438
590.8	0.003282
590.81	4.2009e-27
590.82	0.000153
590.83	0.0011261
590.85	1.2256e-27
590.85	0.00040274
590.87	4.6303e-27
590.87	5.1773e-27
590.88	0.0013525
590.88	0.00061228
590.93	1.6968e-26
590.93	7.885e-25
590.93	8.9273e-05
590.94	9.2521e-28
590.94	0.00080351
590.94	0.0026634
590.95	7.7357e-26
590.95	9.4408e-25
590.95	0.0024596
590.96	9.1707e-05
590.96	0.00047162
590.98	1.4508e-26
590.98	1.1972e-25
590.99	0.00076041
591.02	1.517e-24
591.02	1.5886e-24
591.03	0.00017139
591.03	0.00054273
591.03	0.0023831
591.03	3.0653e-24
591.04	0.00042877
591.11	8.0126e-27
591.13	1.0911e-22
591.13	0.00040843
591.13	0.00019409
591.13	8.3568e-28
591.14	2.9323e-28
591.17	0.00043131
591.18	2.2422e-25
591.19	1.9975e-27
591.19	0.0011273
591.22	1.823e-25
591.22	0.00016003
591.22	2.3206e-27
591.24	1.1322e-24
591.24	0.00026443
591.24	9.9217e-26
591.24	4.0466e-25
591.24	0.00028368
591.24	0.00049517
591.24	2.064e-24
591.25	0.0002975
591.25	2.1865e-26
591.26	8.2436e-26
591.26	0.00014636
591.27	0.00092362
591.27	0.00098855
591.28	4.0199e-26
591.29	0.00013542
591.29	0.0015298
591.31	1.58e-24
591.31	0.00018619
591.32	4.2384e-26
591.35	0.0011016
591.38	0.0027103
591.39	1.8929e-25
591.39	3.9718e-06
591.39	6.1377e-25
591.4	0.0010122
591.42	5.0246e-26
591.42	4.9985e-28
591.44	0.0010304
591.44	0.0025671
591.44	2.0757e-24
591.45	0.00012602
591.45	1.4713e-27
591.46	5.6471e-27
591.46	5.8452e-06
591.49	6.0906e-27
591.5	0.00022468
591.51	5.5756e-26
591.53	1.9337e-25
591.54	0.00059267
591.55	0.0027787
591.58	1.2509e-26
591.59	4.4383e-05
591.6	1.0382e-24
591.6	0.00015124
591.61	1.9508e-26
591.63	0.00083426
591.66	0.0010668
591.66	3.8164e-25
591.66	7.68e-05
591.68	3.522e-27
591.68	6.3844e-26
591.68	4.9965e-26
591.68	0.0004844
591.71	1.4434e-26
591.72	0.0014316
591.72	0.0014652
591.73	6.9761e-26
591.74	1.3082e-26
591.74	0.00087227
591.74	8.2405e-26
591.75	1.3546e-26
591.75	0.00062661
591.76	0.0024779
591.76	1.8674e-26
591.76	3.7074e-07
591.78	0.0020134
591.81	8.8879e-27
591.82	4.6132e-25
591.82	3.67e-05
591.82	0.0025385
591.82	2.4113e-24
591.83	0.00041532
591.85	0.00038725
591.86	1.0414e-24
591.86	0.00026635
591.88	9.286e-26
591.88	0.00017527
591.89	5.1387e-27
591.89	7.4849e-26
591.91	0.00128
591.92	1.0159e-25
591.93	9.1882e-05
591.93	3.4133e-27
591.94	0.00045433
591.96	1.3495e-24
591.96	0.00058082
591.96	0.00050643
591.97	3.5666e-26
591.98	1.671e-25
591.98	0.00022061
591.98	0.00082539
591.98	2.1685e-25
591.99	0.00071536
592	9.1523e-28
592.02	0.00049149
592.04	1.7055e-25
592.05	0.000843
592.05	2.7303e-26
592.06	2.5907e-25
592.06	1.4406e-25
592.07	0.00090156
592.07	8.2979e-27
592.07	0.00035674
592.08	6.006e-05
592.08	0.0010812
592.09	7.4301e-26
592.09	1.5126e-24
592.09	0.00024999
592.1	0.00024315
592.1	1.9065e-25
592.1	0.00013778
592.13	1.8292e-26
592.14	4.6562e-24
592.14	0.0001139
592.18	0.0030591
592.22	3.2837e-26
592.22	7.3134e-26
592.23	0.00064151
592.23	0.00059199
592.24	8.9247e-28
592.26	1.3672e-26
592.26	3.7859e-25
592.26	3.8822e-05
592.26	1.5173e-24
592.26	0.00029457
592.27	2.3309e-26
592.28	0.0006635
592.28	0.00069796
592.28	0.00030348
592.3	1.2395e-28
592.31	0.00023163
592.31	1.0938e-25
592.32	0.00087512
592.32	3.3729e-24
592.32	0.0002363
592.33	3.8031e-25
592.33	4.0765e-27
592.34	0.00084118
592.36	7.1567e-25
592.37	0.00032755
592.37	4.8335e-26
592.38	1.1977e-24
592.38	0.0004792
592.39	1.013e-26
592.39	0.00066973
592.4	7.9604e-26
592.4	0.00060984
592.41	0.00060188
592.41	0.00031214
592.42	5.3242e-27
592.45	0.00079547
592.47	6.6476e-25
592.48	7.4182e-29
592.49	1.2246e-26
592.49	0.0022973
592.5	4.8041e-24
592.5	1.8565e-05
592.5	5.002e-05
592.51	4.8497e-28
592.51	0.00035079
592.53	2.7606e-26
592.55	2.1321e-25
592.55	6.7282e-05
592.55	3.0982e-25
592.55	6.9958e-05
592.56	0.0003032
592.56	2.7115e-27
592.57	7.29e-25
592.57	1.3045e-26
592.57	0.00017753
592.59	3.5023e-05
592.6	0.00077809
592.6	8.7866e-25
592.61	6.1537e-05
592.62	0.00035267
592.65	3.2229e-24
592.65	2.5989e-05
592.66	2.9559e-27
592.68	0.00053178
592.7	2.9677e-27
592.71	0.00015701
592.72	7.1051e-26
592.72	0.00030219
592.73	1.4352e-25
592.74	0.0010418
592.74	7.8705e-25
592.75	9.7929e-05
592.76	9.7936e-26
592.76	2.3114e-26
592.77	0.00061
592.77	6.7327e-25
592.78	0.00069523
592.79	2.5743e-25
592.79	0.0011775
592.82	0.0022809
592.87	8.7119e-26
592.88	0.00044607
592.88	8.1448e-26
592.88	1.3335e-26
592.89	0.00034848
592.89	3.3554e-26
592.89	1.4966e-24
592.89	0.00023533
592.9	0.00079302
592.91	0.00026771
592.91	8.8335e-26
592.91	0.00011496
592.94	1.6232e-27
592.94	2.0146e-24
592.95	8.8589e-05
592.95	5.4888e-05
592.95	3.2025e-25
592.96	0.00031145
592.96	1.6968e-25
592.97	3.5914e-26
592.98	0.0017988
592.98	0.00015293
593.01	2.7447e-25
593.01	3.4962e-05
593.01	1.8427e-25
593.02	0.00025004
593.04	2.1551e-26
593.05	1.0166e-25
593.06	2.8518e-05
593.06	0.00040719
593.07	2.703e-26
593.08	1.0683e-25
593.08	8.5574e-06
593.08	1.5625e-25
593.09	0.0004691
593.11	1.9183e-25
593.12	5.8894e-05
593.13	0.00065296
593.19	5.6639e-27
593.2	1.6546e-26
593.22	0.00052902
593.23	5.335e-26
593.23	4.3202e-26
593.24	0.00026281
593.24	0.00086993
593.25	4.6242e-27
593.25	6.1672e-26
593.25	7.4826e-26
593.26	3.3148e-26
593.27	0.00062815
593.27	0.00036697
593.27	2.8905e-20
593.27	0.00097522
593.27	0.00062577
593.27	0.00010607
593.28	0.00078341
593.31	1.2487e-25
593.31	9.8575e-26
593.32	0.0014354
593.33	7.3038e-27
593.35	5.088e-25
593.35	1.7884e-05
593.35	0.0022716
593.35	7.6075e-25
593.35	2.1567e-24
593.36	3.1139e-25
593.36	0.0003695
593.36	0.00042483
593.36	0.00055412
593.38	3.0127e-27
593.39	1.6441e-27
593.41	0.0006303
593.41	0.0037623
593.42	0.00078647
593.44	2.5077e-26
593.45	0.00048884
593.48	2.0881e-25
593.49	0.00041921
593.53	7.7272e-26
593.53	2.9753e-27
593.54	0.00030169
593.55	1.4384e-23
593.55	1.1692e-05
593.56	1.8583e-25
593.57	8.1577e-05
593.57	9.7859e-26
593.57	1.2527e-27
593.58	0.00016609
593.6	0.00013161
593.61	5.3858e-27
593.63	1.1283e-26
593.63	0.00206
593.64	0.00019414
593.66	0.0021932
593.66	3.8919e-26
593.66	0.00012271
593.67	5.0154e-26
593.67	0.00030038
593.69	5.1296e-27
593.69	5.1628e-26
593.69	4.9993e-05
593.7	1.9208e-26
593.7	0.00017655
593.71	0.0006315
593.72	1.5226e-25
593.72	5.5664e-26
593.72	6.0084e-25
593.72	1.8453e-24
593.72	0.00027249
593.73	0.00022957
593.73	0.00027363
593.74	0.00017081
593.74	5.2127e-26
593.75	0.00014514
593.76	1.2862e-27
593.76	7.5357e-27
593.77	2.1259e-26
593.77	3.1137e-28
593.78	0.00026919
593.79	0.00074909
593.81	1.2148e-25
593.81	0.00052589
593.81	9.1096e-06
593.81	3.1346e-25
593.81	8.4962e-05
593.82	2.1747e-26
593.82	0.0012942
593.85	1.0896e-28
593.86	0.0034575
593.86	3.3766e-24
593.88	7.8703e-27
593.89	5.0964e-27
593.89	7.5778e-05
593.89	1.3537e-26
593.89	3.3173e-26
593.89	2.7955e-26
593.9	1.6364e-05
593.9	4.8478e-05
593.91	6.6539e-24
593.91	2.6355e-05
593.91	0.00034123
593.92	0.00054301
593.92	5.448e-05
593.94	1.1093e-26
593.94	0.0012685
593.95	1.5961e-27
593.96	7.1393e-28
593.96	0.00021315
593.97	2.2018e-25
593.97	7.21e-05
593.97	4.258e-05
593.97	3.1613e-05
594.01	6.8458e-26
594.02	0.00016368
594.03	1.6338e-26
594.05	0.00043073
594.08	1.507e-28
594.08	1.2243e-27
594.09	1.3476e-26
594.09	9.9711e-05
594.09	0.00024528
594.1	6.2124e-27
594.12	4.8585e-05
594.12	2.9141e-26
594.14	4.8751e-27
594.14	0.00094961
594.14	0.00013245
594.15	0.00071857
594.16	4.3959e-26
594.16	4.2098e-05
594.18	1.7421e-26
594.19	6.6404e-25
594.19	3.3263e-05
594.19	0.00083492
594.21	4.4333e-26
594.22	0.00066801
594.24	2.1206e-26
594.24	1.8795e-26
594.24	2.7244e-27
594.25	0.00013489
594.25	8.6775e-27
594.26	6.2998e-27
594.26	0.00018693
594.26	0.0003
594.28	0.00044775
594.28	0.00070242
594.29	1.3948e-26
594.29	6.4041e-26
594.3	9.2085e-05
594.31	0.0010777
594.32	5.3277e-27
594.32	1.5128e-27
594.33	3.7181e-26
594.33	0.00028074
594.34	9.4345e-05
594.35	0.00051792
594.35	1.1339e-26
594.35	5.6214e-26
594.36	1.4154e-27
594.37	0.00035742
594.37	0.0012512
594.4	8.5433e-27
594.41	0.0016803
594.42	1.3228e-25
594.43	0.0021175
594.44	1.1634e-25
594.44	0.00034645
594.46	0.00026164
594.46	1.1964e-26
594.46	1.3574e-25
594.46	1.5118e-05
594.47	8.4583e-05
594.47	3.682e-25
594.48	2.1719e-26
594.48	0.00039309
594.48	2.5579e-25
594.48	2.3384e-24
594.49	0.00046819
594.49	2.5983e-26
594.5	8.363e-05
594.5	3.2729e-27
594.5	0.00029081
594.5	3.3627e-26
594.51	6.2713e-05
594.52	0.00093572
594.52	0.00083068
594.57	1.0887e-26
594.57	0.00024291
594.58	9.7732e-26
594.58	0.00011201
594.61	8.9076e-27
594.61	2.0807e-27
594.62	0.00013609
594.63	5.7039e-26
594.63	2.0537e-06
594.63	0.00078207
594.64	3.1251e-26
594.66	0.0001282
594.68	4.426e-26
594.68	1.1914e-27
594.69	0.00011517
594.7	9.957e-25
594.7	2.1526e-05
594.71	1.0427e-26
594.71	3.0745e-26
594.72	4.7639e-05
594.72	3.4544e-26
594.73	0.0012207
594.74	0.0001842
594.75	0.00032637
594.77	1.0791e-27
594.78	0.00049102
594.8	5.8233e-25
594.81	1.2568e-26
594.81	0.00030835
594.82	6.1238e-05
594.83	2.0004e-25
594.84	0.00066259
594.85	5.9247e-24
594.85	0.0003229
594.86	1.1917e-27
594.88	2.9962e-27
594.9	0.00087389
594.9	9.1825e-26
594.91	0.00057333
594.92	1.3569e-25
594.92	0.0010247
594.92	0.00016293
594.92	7.1385e-26
594.93	1.3896e-25
594.94	0.0007542
594.95	0.00048306
594.96	6.7143e-28
594.96	5.4885e-27
594.97	0.00034075
594.98	3.3747e-28
595	1.24e-26
595	0.00028306
595.01	4.5609e-26
595.02	0.00022123
595.02	2.1426e-26
595.03	5.9186e-24
595.03	9.2109e-05
595.03	1.6019e-05
595.06	0.00051648
595.06	5.1242e-26
595.07	3.2722e-26
595.07	0.00034851
595.08	0.0013326
595.08	0.00017992
595.1	5.0083e-26
595.1	1.1454e-06
595.11	3.5936e-26
595.13	9.589e-28
595.13	0.0020966
595.14	5.3535e-27
595.16	0.0018161
595.16	1.8027e-24
595.18	1.5513e-28
595.18	2.1068e-27
595.19	0.00010631
595.19	0.00077495
595.2	6.1524e-26
595.2	6.1712e-28
595.21	0.0002928
595.21	0.001055
595.22	0.00019307
595.22	2.0381e-27
595.25	3.9688e-26
595.25	0.0002099
595.26	1.2694e-28
595.27	0.00033421
595.29	0.00039519
595.29	0.00047462
595.3	2.4478e-26
595.31	0.00084123
595.32	2.0771e-25
595.32	0.00023446
595.33	4.0845e-26
595.34	3.4432e-26
595.35	0.00076579
595.35	0.00056282
595.38	1.5871e-26
595.38	5.275e-26
595.38	0.00011506
595.38	9.8298e-27
595.39	0.00025319
595.4	1.5516e-26
595.4	3.1081e-05
595.41	0.00033655
595.42	8.8454e-28
595.45	1.4006e-24
595.46	0.00060501
595.47	2.2203e-28
595.49	6.5969e-27
595.51	0.0023287
595.52	1.7597e-26
595.52	1.7703e-05
595.52	0.00064125
595.53	5.9803e-26
595.53	0.00019816
595.54	1.5863e-26
595.55	3.5852e-26
595.56	4.9082e-26
595.56	1.7942e-25
595.56	1.0118e-23
595.56	2.345e-05
595.56	0.00023381
595.56	3.1797e-26
595.56	0.00014632
595.57	0.00044369
595.6	1.4617e-24
595.6	0.00082226
595.6	1.6462e-26
595.6	0.0020503
595.61	0.00010389
595.62	5.2015e-24
595.62	2.9126e-05
595.64	4.2431e-26
595.64	1.9472e-27
595.65	0.00037121
595.65	0.0010135
595.66	0.0007267
595.66	4.4223e-25
595.66	0.0001819
595.67	1.9562e-26
595.68	2.5493e-05
595.68	5.8727e-26
595.69	1.8251e-28
595.69	6.1447e-26
595.7	0.0018501
595.71	0.0014605
595.71	6.369e-25
595.71	6.0272e-05
595.72	2.7981e-25
595.72	0.00016243
595.73	1.1678e-26
595.74	0.0011682
595.75	0.0017154
595.82	1.3017e-27
595.82	1.2407e-27
595.83	1.785e-24
595.84	6.3904e-05
595.84	0.0027518
595.84	0.00013082
595.86	1.4421e-26
595.86	4.7881e-27
595.87	0.0016107
595.87	9.7591e-27
595.88	0.00094851
595.88	0.00021991
595.9	0.0014612
595.94	3.0711e-26
595.94	0.00014826
595.94	7.9032e-26
595.97	1.7643e-26
595.97	2.7793e-27
595.97	1.0771e-05
595.99	0.00036721
596	0.0012148
596	2.1909e-26
596.02	1.4721e-25
596.03	0.0012052
596.06	0.0024654
596.07	1.3938e-24
596.07	8.1416e-06
596.08	6.8293e-26
596.08	6.8569e-26
596.08	5.0319e-26
596.09	0.00012073
596.09	4.0339e-27
596.1	3.5874e-27
596.1	0.00044747
596.1	0.00029035
596.11	0.0011425
596.13	0.00075807
596.14	8.8808e-28
596.14	4.2329e-27
596.14	7.3721e-27
596.14	5.4495e-06
596.16	0.0019271
596.18	1.3897e-24
596.18	4.485e-26
596.18	0.0006959
596.19	3.221e-26
596.2	6.708e-26
596.21	0.0015265
596.21	0.0014961
596.22	0.00019339
596.23	0.0014291
596.23	2.083e-26
596.26	0.00046558
596.27	1.3359e-24
596.27	0.00014821
596.27	2.2477e-24
596.28	0.00013048
596.29	2.431e-24
596.3	0.00017607
596.31	6.8702e-26
596.31	6.5395e-06
596.31	1.6901e-25
596.31	7.1466e-05
596.32	6.042e-26
596.33	1.0781e-26
596.33	0.00039965
596.34	0.001074
596.38	7.237e-27
596.38	0.00010645
596.39	4.7548e-26
596.42	4.8329e-26
596.42	3.7216e-26
596.43	0.00035418
596.43	7.058e-26
596.44	0.00026111
596.44	0.0018904
596.48	0.0014449
596.49	2.5433e-25
596.5	0.00050837
596.53	4.4264e-27
596.55	0.0017205
596.55	1.5225e-25
596.55	0.00012793
596.62	9.1669e-26
596.62	5.2017e-26
596.62	3.2089e-05
596.62	5.4604e-27
596.62	4.7639e-05
596.63	0.0015483
596.63	4.4627e-26
596.63	6.1132e-06
596.64	1.0857e-25
596.65	3.0986e-25
596.65	0.00064346
596.66	0.00037999
596.67	3.7256e-25
596.67	0.00012503
596.71	9.2882e-27
596.73	1.5511e-27
596.74	4.7234e-26
596.74	0.0001859
596.76	0.00098189
596.77	4.3797e-26
596.78	0.00097748
596.79	0.000702
596.8	1.4263e-27
596.87	7.756e-27
596.87	0.00031144
596.88	5.5702e-27
596.89	2.0988e-26
596.89	1.8766e-26
596.89	0.00025083
596.9	0.00080159
596.91	0.00084114
596.91	4.589e-27
596.93	0.0013437
596.94	0.00013169
596.95	1.0822e-24
596.96	0.00039612
597	1.6193e-24
597	6.6746e-27
597	0.00030672
597.01	0.00015496
597.04	6.3558e-26
597.05	1.3857e-24
597.05	0.00023203
597.05	5.3852e-27
597.07	0.00063373
597.09	1.3996e-25
597.1	5.6618e-05
597.12	0.0017221
597.12	8.2684e-29
597.12	0.00013109
597.13	5.288e-27
597.17	6.7189e-26
597.19	0.0010388
597.19	0.00044849
597.23	1.7618e-26
597.24	5.7937e-26
597.24	0.00041755
597.28	2.0888e-24
597.28	0.00013389
597.28	0.00065315
597.28	1.7966e-25
597.29	9.4929e-26
597.29	0.00020777
597.3	6.7481e-25
597.3	0.0004957
597.3	0.00013289
597.33	3.7309e-27
597.35	1.6003e-26
597.36	5.6839e-24
597.36	0.00012549
597.36	1.4027e-25
597.37	4.417e-26
597.38	0.0011346
597.39	0.0014752
597.39	0.0014734
597.39	1.428e-25
597.4	1.1978e-23
597.4	2.7718e-05
597.4	6.4244e-05
597.41	0.001859
597.52	4.1862e-24
597.52	8.6051e-05
597.56	3.8414e-25
597.57	0.00030331
597.57	6.1944e-26
597.58	1.7683e-28
597.58	0.00044627
597.59	4.8918e-05
597.62	1.7774e-24
597.63	0.00025984
597.66	5.6644e-25
597.67	0.00030142
597.73	1.9767e-28
597.73	2.5651e-25
597.74	9.1927e-05
597.74	0.00074336
597.76	9.6666e-25
597.76	2.7796e-26
597.76	0.00011578
597.77	0.0013155
597.8	3.7879e-25
597.81	0.0013863
597.83	1.3628e-25
597.84	0.00054496
597.86	6.9958e-23
597.86	4.2907e-26
597.86	8.8998e-05
597.87	0.00029022
597.92	9.4154e-26
597.92	4.4829e-06
597.93	1.7516e-25
597.93	0.00070411
597.98	4.6264e-28
597.99	0.0013549
598.04	1.265e-25
598.06	1.9432e-25
598.06	0.00091793
598.06	4.8794e-05
598.07	2.4156e-25
598.08	1.0611e-24
598.08	0.00034103
598.08	0.00032119
598.12	8.7663e-27
598.12	0.00023936
598.14	4.9696e-25
598.15	7.5157e-05
598.19	1.3359e-26
598.2	5.0155e-26
598.21	1.4155e-25
598.22	0.000398
598.23	0.0010612
598.24	0.0010659
598.24	1.057e-25
598.24	3.4833e-27
598.25	5.8245e-25
598.25	6.0035e-05
598.26	0.0011786
598.27	2.754e-27
598.28	0.00042715
598.28	1.7263e-27
598.29	6.5733e-05
598.31	0.006165
598.35	6.0156e-25
598.36	7.4191e-05
598.38	2.0199e-28
598.39	0.00041988
598.39	8.6943e-27
598.41	0.00020862
598.41	1.4456e-25
598.41	0.00015518
598.42	1.5313e-24
598.42	0.00024944
598.48	1.0978e-26
598.49	9.9395e-27
598.49	0.00083364
598.51	6.599e-26
598.51	0.0018684
598.59	1.7098e-24
598.59	6.5285e-05
598.59	0.0095455
598.61	1.2407e-23
598.61	0.00015419
598.63	1.0618e-24
598.63	0.00016431
598.64	1.3104e-26
598.66	0.00072597
598.76	2.6709e-27
598.76	2.7025e-23
598.76	2.4013e-05
598.76	3.2952e-05
598.81	3.1398e-25
598.82	0.0001541
598.82	3.6907e-25
598.84	0.00056664
598.85	5.4967e-25
598.86	0.00078512
598.88	3.2e-26
598.91	0.0014378
598.91	7.5568e-26
598.92	1.0644e-27
598.93	7.3887e-05
598.94	2.2315e-26
598.95	0.00017052
598.98	2.5139e-27
599	0.0030872
599	0.00067912
599.03	2.992e-25
599.03	0.00013145
599.04	1.8219e-25
599.06	0.00031049
599.16	7.6134e-27
599.17	2.754e-25
599.17	4.1651e-05
599.17	0.00039923
599.19	1.2617e-26
599.2	0.00024086
599.23	3.5079e-26
599.24	0.00053171
599.35	4.1026e-27
599.37	0.00036457
599.38	3.1444e-25
599.38	0.00011815
599.4	3.2527e-28
599.42	0.0011492
599.45	9.8304e-26
599.47	1.6822e-25
599.48	0.001093
599.48	0.0011928
599.49	2.4193e-25
599.49	0.00013686
599.5	4.6318e-26
599.5	1.3272e-25
599.5	0.00060181
599.5	2.763e-24
599.51	0.00031167
599.51	1.146e-23
599.51	1.2957e-23
599.51	0.00037227
599.51	0.00019772
599.51	0.00031635
599.54	4.6627e-25
599.56	0.0013107
599.57	1.6656e-26
599.58	0.0002
599.58	6.1251e-28
599.63	0.0010443
599.66	3.1957e-25
599.68	0.0014284
599.69	7.6794e-25
599.7	0.00054361
599.72	1.281e-26
599.73	0.00040359
599.74	5.0701e-28
599.75	3.814e-05
599.79	9.7306e-28
599.81	0.00031164
599.82	8.2469e-25
599.82	8.7455e-05
599.83	1.5925e-26
599.86	0.00071176
599.94	2.9791e-26
599.94	6.2719e-05
599.94	4.5829e-26
599.96	1.5555e-27
599.96	0.00047849
599.97	0.0013659
599.98	1.2201e-27


==> fig/water_cluster_15H2O_refsol.dat <==
540	0.01719
540.06	0.017339
540.12	0.01749
540.18	0.017643
540.24	0.017799
540.3	0.017957
540.36	0.018117
540.42	0.018279
540.48	0.018444
540.54	0.018611
540.6	0.018781
540.66	0.018953
540.72	0.019128
540.78	0.019305
540.84	0.019486
540.9	0.019669
540.96	0.019854
541.02	0.020043
541.08	0.020235
541.14	0.02043
541.2	0.020628
541.26	0.020829
541.32	0.021033
541.38	0.021241
541.44	0.021452
541.5	0.021666
541.56	0.021884
541.62	0.022106
541.68	0.022332
541.74	0.022561
541.8	0.022794
541.86	0.023031
541.92	0.023272
541.98	0.023518
542.04	0.023768
542.1	0.024022
542.16	0.024281
542.22	0.024544
542.28	0.024812
542.34	0.025085
542.4	0.025363
542.46	0.025646
542.52	0.025934
542.58	0.026228
542.64	0.026528
542.7	0.026833
542.76	0.027143
542.82	0.02746
542.88	0.027783
542.94	0.028113
543	0.028449
543.06	0.028791
543.12	0.029141
543.18	0.029497
543.24	0.029861
543.3	0.030232
543.36	0.030611
543.42	0.030998
543.48	0.031394
543.54	0.031797
543.6	0.03221
543.66	0.032631
543.72	0.033062
543.78	0.033502
543.84	0.033951
543.9	0.034411
543.96	0.034882
544.02	0.035363
544.08	0.035855
544.14	0.036359
544.2	0.036875
544.26	0.037403
544.32	0.037944
544.38	0.038498
544.44	0.039065
544.5	0.039647
544.56	0.040243
544.62	0.040854
544.68	0.041481
544.74	0.042124
544.8	0.042784
544.86	0.043461
544.92	0.044156
544.98	0.04487
545.04	0.045604
545.1	0.046358
545.16	0.047132
545.22	0.047929
545.28	0.048748
545.34	0.049591
545.4	0.050459
545.46	0.051352
545.52	0.052272
545.58	0.05322
545.64	0.054197
545.7	0.055204
545.76	0.056243
545.82	0.057315
545.88	0.058422
545.94	0.059565
546	0.060746
546.06	0.061966
546.12	0.063228
546.18	0.064534
546.24	0.065885
546.3	0.067285
546.36	0.068734
546.42	0.070237
546.48	0.071796
546.54	0.073413
546.6	0.075092
546.66	0.076837
546.72	0.07865
546.78	0.080536
546.84	0.082499
546.9	0.084542
546.96	0.086672
547.02	0.088893
547.08	0.091211
547.14	0.09363
547.2	0.096159
547.26	0.098803
547.32	0.10157
547.38	0.10447
547.44	0.10751
547.5	0.11069
547.56	0.11404
547.62	0.11755
547.68	0.12125
547.74	0.12514
547.8	0.12924
547.86	0.13356
547.92	0.13812
547.98	0.14293
548.04	0.14802
548.1	0.1534
548.16	0.1591
548.22	0.16514
548.28	0.17153
548.34	0.17832
548.4	0.18551
548.46	0.19315
548.52	0.20125
548.58	0.20984
548.64	0.21896
548.7	0.22862
548.76	0.23884
548.82	0.24965
548.88	0.26104
548.94	0.27302
549	0.28559
549.06	0.2987
549.12	0.31233
549.18	0.3264
549.24	0.34086
549.3	0.35559
549.36	0.3705
549.42	0.38546
549.48	0.40035
549.54	0.41506
549.6	0.42948
549.66	0.44355
549.72	0.45721
549.78	0.47047
549.84	0.48336
549.9	0.49595
549.96	0.50834
550.02	0.52066
550.08	0.53304
550.14	0.54563
550.2	0.55854
550.26	0.5719
550.32	0.58578
550.38	0.60024
550.44	0.61529
550.5	0.63093
550.56	0.64712
550.62	0.6638
550.68	0.68092
550.74	0.69842
550.8	0.71623
550.86	0.73432
550.92	0.75263
550.98	0.77113
551.04	0.78976
551.1	0.80846
551.16	0.82714
551.22	0.84566
551.28	0.86389
551.34	0.88163
551.4	0.89869
551.46	0.91487
551.52	0.92995
551.58	0.94374
551.64	0.95609
551.7	0.96688
551.76	0.97603
551.82	0.98354
551.88	0.98945
551.94	0.99386
552	0.99693
552.06	0.99884
552.12	0.99979
552.18	1
552.24	0.99966
552.3	0.99895
552.36	0.99799
552.42	0.99688
552.48	0.99566
552.54	0.99431
552.6	0.99277
552.66	0.99096
552.72	0.98874
552.78	0.98597
552.84	0.98248
552.9	0.97811
552.96	0.97273
553.02	0.96621
553.08	0.95844
553.14	0.94935
553.2	0.93891
553.26	0.92709
553.32	0.91391
553.38	0.89938
553.44	0.88358
553.5	0.86656
553.56	0.84841
553.62	0.82922
553.68	0.8091
553.74	0.78815
553.8	0.76649
553.86	0.74424
553.92	0.72153
553.98	0.69851
554.04	0.67534
554.1	0.65218
554.16	0.62921
554.22	0.6066
554.28	0.58451
554.34	0.5631
554.4	0.54249
554.46	0.5228
554.52	0.50408
554.58	0.4864
554.64	0.46976
554.7	0.45415
554.76	0.43954
554.82	0.42585
554.88	0.41303
554.94	0.40097
555	0.38958
555.06	0.37877
555.12	0.36846
555.18	0.35857
555.24	0.34905
555.3	0.33986
555.36	0.33098
555.42	0.32241
555.48	0.31415
555.54	0.30623
555.6	0.29866
555.66	0.29148
555.72	0.2847
555.78	0.27833
555.84	0.27239
555.9	0.26689
555.96	0.26181
556.02	0.25715
556.08	0.25289
556.14	0.24903
556.2	0.24554
556.26	0.24242
556.32	0.23965
556.38	0.23723
556.44	0.23514
556.5	0.2334
556.56	0.23199
556.62	0.23093
556.68	0.23021
556.74	0.22985
556.8	0.22985
556.86	0.23021
556.92	0.23094
556.98	0.23205
557.04	0.23354
557.1	0.23541
557.16	0.23768
557.22	0.24035
557.28	0.24341
557.34	0.24689
557.4	0.25077
557.46	0.25505
557.52	0.25972
557.58	0.26476
557.64	0.27015
557.7	0.27586
557.76	0.28185
557.82	0.28807
557.88	0.29448
557.94	0.30104
558	0.30769
558.06	0.31441
558.12	0.32117
558.18	0.32793
558.24	0.33468
558.3	0.3414
558.36	0.34809
558.42	0.35471
558.48	0.36125
558.54	0.36765
558.6	0.37389
558.66	0.37992
558.72	0.38567
558.78	0.3911
558.84	0.39618
558.9	0.40087
558.96	0.40517
559.02	0.40908
559.08	0.41264
559.14	0.41589
559.2	0.41888
559.26	0.42165
559.32	0.42426
559.38	0.42673
559.44	0.42909
559.5	0.43133
559.56	0.43343
559.62	0.43536
559.68	0.43709
559.74	0.43854
559.8	0.43968
559.86	0.44045
559.92	0.44079
559.98	0.44066
560.04	0.44002
560.1	0.43886
560.16	0.43714
560.22	0.43488
560.28	0.43206
560.34	0.4287
560.4	0.42483
560.46	0.42048
560.52	0.41569
560.58	0.41053
560.64	0.40505
560.7	0.39934
560.76	0.39348
560.82	0.38753
560.88	0.38158
560.94	0.37571
561	0.36997
561.06	0.36443
561.12	0.35913
561.18	0.35412
561.24	0.34942
561.3	0.34505
561.36	0.34104
561.42	0.33738
561.48	0.33407
561.54	0.33109
561.6	0.3284
561.66	0.32598
561.72	0.32377
561.78	0.32174
561.84	0.31984
561.9	0.31802
561.96	0.31625
562.02	0.31453
562.08	0.31282
562.14	0.31115
562.2	0.30952
562.26	0.30794
562.32	0.30645
562.38	0.30505
562.44	0.30377
562.5	0.30263
562.56	0.30163
562.62	0.30078
562.68	0.30007
562.74	0.29949
562.8	0.29903
562.86	0.29869
562.92	0.29844
562.98	0.29828
563.04	0.2982
563.1	0.2982
563.16	0.29828
563.22	0.29845
563.28	0.29871
563.34	0.29908
563.4	0.29957
563.46	0.3002
563.52	0.30098
563.58	0.30192
563.64	0.30303
563.7	0.30431
563.76	0.30577
563.82	0.30742
563.88	0.30926
563.94	0.3113
564	0.31354
564.06	0.316
564.12	0.3187
564.18	0.32164
564.24	0.32484
564.3	0.32834
564.36	0.33215
564.42	0.3363
564.48	0.34082
564.54	0.34573
564.6	0.35107
564.66	0.35687
564.72	0.36316
564.78	0.36997
564.84	0.37736
564.9	0.38535
564.96	0.39399
565.02	0.4033
565.08	0.41334
565.14	0.42413
565.2	0.4357
565.26	0.44809
565.32	0.46131
565.38	0.47537
565.44	0.49029
565.5	0.50608
565.56	0.52272
565.62	0.54021
565.68	0.55851
565.74	0.5776
565.8	0.59743
565.86	0.61793
565.92	0.63901
565.98	0.66059
566.04	0.68253
566.1	0.70469
566.16	0.72691
566.22	0.74901
566.28	0.77078
566.34	0.79204
566.4	0.8126
566.46	0.83226
566.52	0.85089
566.58	0.86834
566.64	0.88451
566.7	0.89936
566.76	0.91283
566.82	0.9249
566.88	0.93559
566.94	0.94491
567	0.95285
567.06	0.95945
567.12	0.9647
567.18	0.96861
567.24	0.97119
567.3	0.97242
567.36	0.97229
567.42	0.9708
567.48	0.96794
567.54	0.96372
567.6	0.95812
567.66	0.95118
567.72	0.94293
567.78	0.9334
567.84	0.92266
567.9	0.91077
567.96	0.89782
568.02	0.88391
568.08	0.86911
568.14	0.85354
568.2	0.83728
568.26	0.82045
568.32	0.80314
568.38	0.78546
568.44	0.7675
568.5	0.74938
568.56	0.73119
568.62	0.71303
568.68	0.69498
568.74	0.67712
568.8	0.65951
568.86	0.6422
568.92	0.62523
568.98	0.60864
569.04	0.59247
569.1	0.57675
569.16	0.56154
569.22	0.54687
569.28	0.5328
569.34	0.51938
569.4	0.50667
569.46	0.49472
569.52	0.48355
569.58	0.4732
569.64	0.46366
569.7	0.45492
569.76	0.44697
569.82	0.43976
569.88	0.43323
569.94	0.42733
570	0.42198
570.06	0.41714
570.12	0.41273
570.18	0.40873
570.24	0.40509
570.3	0.4018
570.36	0.39885
570.42	0.39626
570.48	0.39403
570.54	0.39217
570.6	0.3907
570.66	0.38962
570.72	0.38893
570.78	0.38862
570.84	0.38867
570.9	0.38908
570.96	0.3898
571.02	0.39084
571.08	0.39217
571.14	0.39378
571.2	0.39566
571.26	0.39779
571.32	0.40015
571.38	0.40274
571.44	0.40552
571.5	0.40846
571.56	0.41155
571.62	0.41476
571.68	0.41807
571.74	0.42148
571.8	0.42499
571.86	0.42861
571.92	0.43237
571.98	0.43628
572.04	0.44038
572.1	0.44467
572.16	0.44917
572.22	0.45386
572.28	0.45873
572.34	0.46376
572.4	0.46891
572.46	0.47416
572.52	0.47947
572.58	0.48483
572.64	0.49025
572.7	0.49572
572.76	0.50127
572.82	0.50694
572.88	0.51276
572.94	0.51879
573	0.52504
573.06	0.53157
573.12	0.53838
573.18	0.5455
573.24	0.55291
573.3	0.5606
573.36	0.56855
573.42	0.57672
573.48	0.58506
573.54	0.59352
573.6	0.60204
573.66	0.61056
573.72	0.61902
573.78	0.62734
573.84	0.63544
573.9	0.64325
573.96	0.6507
574.02	0.65772
574.08	0.66425
574.14	0.67026
574.2	0.6757
574.26	0.68057
574.32	0.68483
574.38	0.68848
574.44	0.69151
574.5	0.69391
574.56	0.69568
574.62	0.69681
574.68	0.69734
574.74	0.69727
574.8	0.69666
574.86	0.69558
574.92	0.6941
574.98	0.69233
575.04	0.69037
575.1	0.68831
575.16	0.68624
575.22	0.68425
575.28	0.68239
575.34	0.68068
575.4	0.67915
575.46	0.6778
575.52	0.67659
575.58	0.67551
575.64	0.67451
575.7	0.67356
575.76	0.67263
575.82	0.6717
575.88	0.67078
575.94	0.66986
576	0.66897
576.06	0.66814
576.12	0.66741
576.18	0.66683
576.24	0.66641
576.3	0.6662
576.36	0.66618
576.42	0.66636
576.48	0.6667
576.54	0.66715
576.6	0.66763
576.66	0.66806
576.72	0.66836
576.78	0.66843
576.84	0.66818
576.9	0.66756
576.96	0.66651
577.02	0.66499
577.08	0.66298
577.14	0.66047
577.2	0.65746
577.26	0.65395
577.32	0.64994
577.38	0.64544
577.44	0.64045
577.5	0.63497
577.56	0.62901
577.62	0.62257
577.68	0.6157
577.74	0.6084
577.8	0.60073
577.86	0.59274
577.92	0.58449
577.98	0.57603
578.04	0.56744
578.1	0.55876
578.16	0.55006
578.22	0.54138
578.28	0.53279
578.34	0.52432
578.4	0.51603
578.46	0.50797
578.52	0.50018
578.58	0.49271
578.64	0.48557
578.7	0.47879
578.76	0.47237
578.82	0.46629
578.88	0.46051
578.94	0.45497
579	0.44959
579.06	0.44429
579.12	0.43895
579.18	0.43348
579.24	0.42777
579.3	0.42173
579.36	0.41528
579.42	0.40838
579.48	0.40098
579.54	0.39309
579.6	0.38473
579.66	0.37596
579.72	0.36684
579.78	0.35749
579.84	0.34801
579.9	0.3385
579.96	0.32908
580.02	0.31984
580.08	0.31087
580.14	0.30224
580.2	0.29399
580.26	0.28617
580.32	0.27879
580.38	0.27185
580.44	0.26535
580.5	0.25926
580.56	0.25357
580.62	0.24823
580.68	0.24324
580.74	0.23855
580.8	0.23413
580.86	0.22995
580.92	0.226
580.98	0.22223
581.04	0.21863
581.1	0.21517
581.16	0.21182
581.22	0.20858
581.28	0.20541
581.34	0.20231
581.4	0.19925
581.46	0.19623
581.52	0.19323
581.58	0.19027
581.64	0.18732
581.7	0.1844
581.76	0.1815
581.82	0.17862
581.88	0.17578
581.94	0.17297
582	0.1702
582.06	0.16748
582.12	0.16482
582.18	0.16222
582.24	0.15969
582.3	0.15724
582.36	0.15489
582.42	0.15263
582.48	0.15047
582.54	0.14842
582.6	0.14649
582.66	0.14466
582.72	0.14295
582.78	0.14135
582.84	0.13986
582.9	0.13847
582.96	0.13718
583.02	0.13598
583.08	0.13487
583.14	0.13383
583.2	0.13285
583.26	0.13194
583.32	0.13107
583.38	0.13025
583.44	0.12945
583.5	0.12869
583.56	0.12794
583.62	0.1272
583.68	0.12647
583.74	0.12575
583.8	0.12503
583.86	0.12431
583.92	0.12359
583.98	0.12287
584.04	0.12216
584.1	0.12144
584.16	0.12072
584.22	0.12
584.28	0.11928
584.34	0.11855
584.4	0.11782
584.46	0.11708
584.52	0.11632
584.58	0.11555
584.64	0.11476
584.7	0.11395
584.76	0.11312
584.82	0.11227
584.88	0.1114
584.94	0.11051
585	0.1096
585.06	0.10868
585.12	0.10775
585.18	0.10682
585.24	0.10589
585.3	0.10497
585.36	0.10406
585.42	0.10316
585.48	0.10227
585.54	0.10141
585.6	0.10056
585.66	0.099732
585.72	0.098921
585.78	0.098127
585.84	0.09735
585.9	0.096589
585.96	0.095842
586.02	0.095111
586.08	0.094394
586.14	0.09369
586.2	0.092998
586.26	0.092318
586.32	0.091649
586.38	0.090988
586.44	0.090334
586.5	0.089684
586.56	0.089037
586.62	0.088389
586.68	0.087738
586.74	0.087081
586.8	0.086415
586.86	0.08574
586.92	0.085052
586.98	0.084351
587.04	0.083636
587.1	0.082908
587.16	0.082167
587.22	0.081414
587.28	0.080651
587.34	0.07988
587.4	0.079104
587.46	0.078324
587.52	0.077544
587.58	0.076768
587.64	0.075999
587.7	0.075241
587.76	0.074498
587.82	0.073772
587.88	0.073068
587.94	0.072386
588	0.071729
588.06	0.071097
588.12	0.070492
588.18	0.069913
588.24	0.06936
588.3	0.068833
588.36	0.06833
588.42	0.06785
588.48	0.067392
588.54	0.066954
588.6	0.066536
588.66	0.066135
588.72	0.065752
588.78	0.065384
588.84	0.065031
588.9	0.064694
588.96	0.064373
589.02	0.064067
589.08	0.063776
589.14	0.063503
589.2	0.063246
589.26	0.063005
589.32	0.062782
589.38	0.062574
589.44	0.062382
589.5	0.062204
589.56	0.062038
589.62	0.061882
589.68	0.061735
589.74	0.061592
589.8	0.061452
589.86	0.061312
589.92	0.061167
589.98	0.061015
590.04	0.060854
590.1	0.060679
590.16	0.060489
590.22	0.060282
590.28	0.060057
590.34	0.059814
590.4	0.059554
590.46	0.059276
590.52	0.058985
590.58	0.058681
590.64	0.058368
590.7	0.058047
590.76	0.057722
590.82	0.057393
590.88	0.057062
590.94	0.056731
591	0.056401
591.06	0.056072
591.12	0.055745
591.18	0.055419
591.24	0.055094
591.3	0.054769
591.36	0.054444
591.42	0.054118
591.48	0.053789
591.54	0.053456
591.6	0.053118
591.66	0.052774
591.72	0.052423
591.78	0.052065
591.84	0.0517
591.9	0.05133
591.96	0.050953
592.02	0.050573
592.08	0.050191
592.14	0.049809
592.2	0.049429
592.26	0.049053
592.32	0.048683
592.38	0.048322
592.44	0.047972
592.5	0.047634
592.56	0.04731
592.62	0.047001
592.68	0.046709
592.74	0.046433
592.8	0.046174
592.86	0.045931
592.92	0.045704
592.98	0.045491
593.04	0.04529
593.1	0.0451
593.16	0.044917
593.22	0.044741
593.28	0.044567
593.34	0.044394
593.4	0.044221
593.46	0.044045
593.52	0.043865
593.58	0.043682
593.64	0.043495
593.7	0.043306
593.76	0.043115
593.82	0.042923
593.88	0.042732
593.94	0.042543
594	0.042359
594.06	0.042179
594.12	0.042006
594.18	0.041841
594.24	0.041683
594.3	0.041535
594.36	0.041395
594.42	0.041266
594.48	0.041147
594.54	0.04104
594.6	0.040944
594.66	0.040861
594.72	0.040791
594.78	0.040733
594.84	0.040688
594.9	0.040655
594.96	0.040633
595.02	0.04062
595.08	0.040614
595.14	0.040613
595.2	0.040615
595.26	0.040617
595.32	0.040617
595.38	0.040612
595.44	0.040598
595.5	0.040572
595.56	0.040531
595.62	0.040473
595.68	0.040393
595.74	0.040291
595.8	0.040163
595.86	0.040008
595.92	0.039825
595.98	0.039616
596.04	0.039379
596.1	0.039116
596.16	0.03883
596.22	0.038522
596.28	0.038197
596.34	0.037855
596.4	0.037503
596.46	0.037142
596.52	0.036776
596.58	0.03641
596.64	0.036044
596.7	0.035683
596.76	0.035329
596.82	0.034982
596.88	0.034645
596.94	0.034319
597	0.034005
597.06	0.033703
597.12	0.033413
597.18	0.033135
597.24	0.032871
597.3	0.032619
597.36	0.032381
597.42	0.032156
597.48	0.031946
597.54	0.03175
597.6	0.031568
597.66	0.0314
597.72	0.031245
597.78	0.031103
597.84	0.030971
597.9	0.030846
597.96	0.030726
598.02	0.030608
598.08	0.030486
598.14	0.030356
598.2	0.030215
598.26	0.030058
598.32	0.02988
598.38	0.029679
598.44	0.029453
598.5	0.029198
598.56	0.028916
598.62	0.028607
598.68	0.028272
598.74	0.027913
598.8	0.027534
598.86	0.027137
598.92	0.026725
598.98	0.026301
599.04	0.025868
599.1	0.025429
599.16	0.024983
599.22	0.024534
599.28	0.024081
599.34	0.023623
599.4	0.023162
599.46	0.022696
599.52	0.022225
599.58	0.021748
599.64	0.021267
599.7	0.020781
599.76	0.020291
599.82	0.0198
599.88	0.019308
599.94	0.018818
600	0.018333


==> fig/water_cluster_15H2O_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
550.31	0
552.19	0
554.06	0
555.94	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
585.94	0
587.81	0
589.69	0
591.56	0
595.31	0
552.66	0
553.59	0
559.22	0
560.16	0
561.09	0
562.03	0
562.97	0
563.91	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
570.47	0
571.41	0
572.34	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
578.91	0
580.78	0


==> fig/water_cluster_20H2O_cq.dat <==
540	0.020068
540.06	0.020223
540.12	0.02038
540.18	0.020539
540.24	0.020701
540.3	0.020865
540.36	0.021031
540.42	0.0212
540.48	0.021371
540.54	0.021545
540.6	0.021721
540.66	0.0219
540.72	0.022082
540.78	0.022266
540.84	0.022453
540.9	0.022643
540.96	0.022837
541.02	0.023033
541.08	0.023232
541.14	0.023434
541.2	0.023639
541.26	0.023848
541.32	0.02406
541.38	0.024275
541.44	0.024494
541.5	0.024717
541.56	0.024943
541.62	0.025173
541.68	0.025407
541.74	0.025645
541.8	0.025886
541.86	0.026132
541.92	0.026382
541.98	0.026637
542.04	0.026895
542.1	0.027159
542.16	0.027427
542.22	0.027699
542.28	0.027977
542.34	0.02826
542.4	0.028547
542.46	0.02884
542.52	0.029139
542.58	0.029443
542.64	0.029753
542.7	0.030068
542.76	0.030389
542.82	0.030717
542.88	0.031051
542.94	0.031392
543	0.031739
543.06	0.032093
543.12	0.032454
543.18	0.032822
543.24	0.033198
543.3	0.033581
543.36	0.033973
543.42	0.034372
543.48	0.03478
543.54	0.035196
543.6	0.035622
543.66	0.036056
543.72	0.0365
543.78	0.036954
543.84	0.037418
543.9	0.037891
543.96	0.038376
544.02	0.038872
544.08	0.039379
544.14	0.039898
544.2	0.040428
544.26	0.040972
544.32	0.041528
544.38	0.042098
544.44	0.042681
544.5	0.043279
544.56	0.043892
544.62	0.04452
544.68	0.045163
544.74	0.045824
544.8	0.046501
544.86	0.047196
544.92	0.047909
544.98	0.048641
545.04	0.049394
545.1	0.050166
545.16	0.05096
545.22	0.051776
545.28	0.052615
545.34	0.053478
545.4	0.054365
545.46	0.055279
545.52	0.05622
545.58	0.057189
545.64	0.058187
545.7	0.059216
545.76	0.060276
545.82	0.06137
545.88	0.062499
545.94	0.063665
546	0.064868
546.06	0.066112
546.12	0.067397
546.18	0.068726
546.24	0.0701
546.3	0.071523
546.36	0.072997
546.42	0.074523
546.48	0.076106
546.54	0.077747
546.6	0.079449
546.66	0.081217
546.72	0.083054
546.78	0.084963
546.84	0.086949
546.9	0.089015
546.96	0.091167
547.02	0.093409
547.08	0.095747
547.14	0.098186
547.2	0.10073
547.26	0.1034
547.32	0.10618
547.38	0.10909
547.44	0.11214
547.5	0.11534
547.56	0.11869
547.62	0.12221
547.68	0.12591
547.74	0.1298
547.8	0.13389
547.86	0.13821
547.92	0.14275
547.98	0.14754
548.04	0.15261
548.1	0.15796
548.16	0.16362
548.22	0.1696
548.28	0.17594
548.34	0.18266
548.4	0.18978
548.46	0.19733
548.52	0.20534
548.58	0.21383
548.64	0.22283
548.7	0.23237
548.76	0.24247
548.82	0.25315
548.88	0.26443
548.94	0.27632
549	0.28882
549.06	0.30193
549.12	0.31562
549.18	0.32987
549.24	0.34464
549.3	0.35988
549.36	0.37554
549.42	0.39153
549.48	0.40778
549.54	0.42423
549.6	0.44078
549.66	0.45736
549.72	0.4739
549.78	0.49033
549.84	0.50661
549.9	0.52269
549.96	0.53856
550.02	0.55422
550.08	0.56968
550.14	0.58498
550.2	0.60017
550.26	0.61531
550.32	0.63044
550.38	0.64562
550.44	0.6609
550.5	0.67629
550.56	0.6918
550.62	0.70742
550.68	0.72312
550.74	0.73886
550.8	0.75457
550.86	0.7702
550.92	0.78569
550.98	0.80095
551.04	0.81591
551.1	0.8305
551.16	0.84462
551.22	0.85818
551.28	0.8711
551.34	0.88328
551.4	0.89462
551.46	0.90505
551.52	0.91448
551.58	0.92288
551.64	0.9302
551.7	0.93645
551.76	0.94164
551.82	0.94585
551.88	0.94914
551.94	0.95166
552	0.95356
552.06	0.95501
552.12	0.95621
552.18	0.95737
552.24	0.95867
552.3	0.96028
552.36	0.96232
552.42	0.96486
552.48	0.96795
552.54	0.97153
552.6	0.97554
552.66	0.97982
552.72	0.98422
552.78	0.9885
552.84	0.99245
552.9	0.99581
552.96	0.99834
553.02	0.99981
553.08	1
553.14	0.99875
553.2	0.99593
553.26	0.99145
553.32	0.98529
553.38	0.97746
553.44	0.96801
553.5	0.95702
553.56	0.9446
553.62	0.93086
553.68	0.91594
553.74	0.89995
553.8	0.88299
553.86	0.86515
553.92	0.84652
553.98	0.82716
554.04	0.80714
554.1	0.78654
554.16	0.76544
554.22	0.74395
554.28	0.72219
554.34	0.70029
554.4	0.67838
554.46	0.6566
554.52	0.63507
554.58	0.61391
554.64	0.59322
554.7	0.57307
554.76	0.55353
554.82	0.53465
554.88	0.51644
554.94	0.49892
555	0.48208
555.06	0.46591
555.12	0.4504
555.18	0.43552
555.24	0.42127
555.3	0.40763
555.36	0.39461
555.42	0.38221
555.48	0.37045
555.54	0.35933
555.6	0.34887
555.66	0.33908
555.72	0.32997
555.78	0.32154
555.84	0.3138
555.9	0.30673
555.96	0.30033
556.02	0.29459
556.08	0.28949
556.14	0.28502
556.2	0.28117
556.26	0.27791
556.32	0.27523
556.38	0.27312
556.44	0.27155
556.5	0.27051
556.56	0.26998
556.62	0.26995
556.68	0.27039
556.74	0.27128
556.8	0.27261
556.86	0.27437
556.92	0.27653
556.98	0.27909
557.04	0.28203
557.1	0.28536
557.16	0.28909
557.22	0.2932
557.28	0.29771
557.34	0.30262
557.4	0.30794
557.46	0.31364
557.52	0.31973
557.58	0.32617
557.64	0.33292
557.7	0.33994
557.76	0.34718
557.82	0.35457
557.88	0.36207
557.94	0.3696
558	0.37712
558.06	0.38456
558.12	0.39188
558.18	0.39902
558.24	0.40595
558.3	0.41261
558.36	0.41898
558.42	0.425
558.48	0.43065
558.54	0.4359
558.6	0.44073
558.66	0.44512
558.72	0.44908
558.78	0.45259
558.84	0.45565
558.9	0.45828
558.96	0.46047
559.02	0.46225
559.08	0.46363
559.14	0.46461
559.2	0.4652
559.26	0.46542
559.32	0.46528
559.38	0.46478
559.44	0.46394
559.5	0.46277
559.56	0.4613
559.62	0.45955
559.68	0.45755
559.74	0.45531
559.8	0.45286
559.86	0.45022
559.92	0.44741
559.98	0.44446
560.04	0.44137
560.1	0.43819
560.16	0.43495
560.22	0.43166
560.28	0.42838
560.34	0.42512
560.4	0.42191
560.46	0.41877
560.52	0.41574
560.58	0.41282
560.64	0.41006
560.7	0.40746
560.76	0.40505
560.82	0.40285
560.88	0.40087
560.94	0.39912
561	0.39759
561.06	0.39627
561.12	0.39511
561.18	0.3941
561.24	0.39318
561.3	0.39233
561.36	0.39148
561.42	0.39062
561.48	0.38969
561.54	0.38868
561.6	0.38756
561.66	0.3863
561.72	0.38489
561.78	0.38331
561.84	0.38154
561.9	0.37958
561.96	0.37743
562.02	0.37509
562.08	0.37258
562.14	0.36993
562.2	0.36717
562.26	0.36434
562.32	0.3615
562.38	0.35869
562.44	0.35597
562.5	0.35337
562.56	0.35094
562.62	0.34871
562.68	0.34671
562.74	0.34494
562.8	0.34343
562.86	0.34217
562.92	0.34116
562.98	0.34042
563.04	0.33992
563.1	0.33967
563.16	0.33968
563.22	0.33993
563.28	0.34044
563.34	0.3412
563.4	0.34221
563.46	0.34347
563.52	0.34498
563.58	0.34674
563.64	0.34875
563.7	0.351
563.76	0.3535
563.82	0.35626
563.88	0.35927
563.94	0.36254
564	0.36608
564.06	0.3699
564.12	0.37399
564.18	0.37836
564.24	0.38301
564.3	0.38795
564.36	0.39315
564.42	0.39864
564.48	0.40439
564.54	0.41041
564.6	0.4167
564.66	0.42326
564.72	0.43007
564.78	0.43716
564.84	0.44451
564.9	0.45214
564.96	0.46006
565.02	0.46831
565.08	0.47692
565.14	0.48595
565.2	0.49544
565.26	0.50548
565.32	0.51611
565.38	0.52741
565.44	0.53942
565.5	0.55221
565.56	0.56579
565.62	0.58018
565.68	0.59539
565.74	0.61139
565.8	0.62815
565.86	0.64558
565.92	0.66359
565.98	0.68205
566.04	0.7008
566.1	0.71964
566.16	0.73839
566.22	0.75683
566.28	0.77475
566.34	0.79196
566.4	0.80831
566.46	0.82364
566.52	0.83785
566.58	0.85087
566.64	0.86263
566.7	0.8731
566.76	0.88223
566.82	0.89001
566.88	0.89641
566.94	0.90142
567	0.90504
567.06	0.90731
567.12	0.90824
567.18	0.9079
567.24	0.90635
567.3	0.90367
567.36	0.89993
567.42	0.89521
567.48	0.88958
567.54	0.88308
567.6	0.87578
567.66	0.8677
567.72	0.85891
567.78	0.84946
567.84	0.83942
567.9	0.82886
567.96	0.81788
568.02	0.80655
568.08	0.79499
568.14	0.78326
568.2	0.77145
568.26	0.75961
568.32	0.74778
568.38	0.73598
568.44	0.72422
568.5	0.71249
568.56	0.70077
568.62	0.68905
568.68	0.6773
568.74	0.6655
568.8	0.65366
568.86	0.64178
568.92	0.62988
568.98	0.618
569.04	0.6062
569.1	0.59454
569.16	0.58313
569.22	0.57203
569.28	0.56134
569.34	0.55114
569.4	0.54151
569.46	0.53249
569.52	0.52412
569.58	0.51642
569.64	0.50939
569.7	0.50302
569.76	0.49728
569.82	0.49215
569.88	0.4876
569.94	0.4836
570	0.48013
570.06	0.47717
570.12	0.47471
570.18	0.47274
570.24	0.47124
570.3	0.47023
570.36	0.46969
570.42	0.46963
570.48	0.47004
570.54	0.47092
570.6	0.47224
570.66	0.47399
570.72	0.47612
570.78	0.47859
570.84	0.48132
570.9	0.48424
570.96	0.48729
571.02	0.49037
571.08	0.49342
571.14	0.49635
571.2	0.49912
571.26	0.50166
571.32	0.50392
571.38	0.50588
571.44	0.50749
571.5	0.50875
571.56	0.50965
571.62	0.5102
571.68	0.51042
571.74	0.51034
571.8	0.51001
571.86	0.5095
571.92	0.50888
571.98	0.50824
572.04	0.50766
572.1	0.50723
572.16	0.50704
572.22	0.50717
572.28	0.50766
572.34	0.50859
572.4	0.50998
572.46	0.51188
572.52	0.5143
572.58	0.51726
572.64	0.52077
572.7	0.52484
572.76	0.52946
572.82	0.53464
572.88	0.54034
572.94	0.54655
573	0.55323
573.06	0.56031
573.12	0.56774
573.18	0.57544
573.24	0.5833
573.3	0.59124
573.36	0.59914
573.42	0.60691
573.48	0.61446
573.54	0.62168
573.6	0.6285
573.66	0.63486
573.72	0.6407
573.78	0.646
573.84	0.65073
573.9	0.65491
573.96	0.65855
574.02	0.66168
574.08	0.66436
574.14	0.66665
574.2	0.66858
574.26	0.67022
574.32	0.67159
574.38	0.67271
574.44	0.67358
574.5	0.67417
574.56	0.67447
574.62	0.67445
574.68	0.67409
574.74	0.6734
574.8	0.67239
574.86	0.67108
574.92	0.66954
574.98	0.66783
575.04	0.66602
575.1	0.66419
575.16	0.66242
575.22	0.66078
575.28	0.65933
575.34	0.65812
575.4	0.65715
575.46	0.65644
575.52	0.65598
575.58	0.65575
575.64	0.65573
575.7	0.65591
575.76	0.65629
575.82	0.65689
575.88	0.65772
575.94	0.65883
576	0.66023
576.06	0.66195
576.12	0.66401
576.18	0.66641
576.24	0.66914
576.3	0.67219
576.36	0.67555
576.42	0.6792
576.48	0.68312
576.54	0.68729
576.6	0.69168
576.66	0.69626
576.72	0.70097
576.78	0.70575
576.84	0.71053
576.9	0.71519
576.96	0.71961
577.02	0.72367
577.08	0.72723
577.14	0.73013
577.2	0.73225
577.26	0.73344
577.32	0.73361
577.38	0.73265
577.44	0.73053
577.5	0.72721
577.56	0.7227
577.62	0.71706
577.68	0.71035
577.74	0.70268
577.8	0.69416
577.86	0.68492
577.92	0.67508
577.98	0.66477
578.04	0.6541
578.1	0.64318
578.16	0.63212
578.22	0.62102
578.28	0.60996
578.34	0.59906
578.4	0.5884
578.46	0.57809
578.52	0.56822
578.58	0.55888
578.64	0.55013
578.7	0.54201
578.76	0.53452
578.82	0.52765
578.88	0.52133
578.94	0.51547
579	0.50995
579.06	0.50463
579.12	0.49936
579.18	0.49398
579.24	0.48836
579.3	0.48235
579.36	0.47587
579.42	0.46885
579.48	0.46124
579.54	0.45305
579.6	0.44432
579.66	0.43512
579.72	0.42551
579.78	0.4156
579.84	0.4055
579.9	0.3953
579.96	0.38512
580.02	0.37504
580.08	0.36515
580.14	0.35551
580.2	0.34618
580.26	0.3372
580.32	0.32861
580.38	0.32042
580.44	0.31263
580.5	0.30526
580.56	0.2983
580.62	0.29174
580.68	0.28557
580.74	0.27978
580.8	0.27436
580.86	0.26929
580.92	0.26454
580.98	0.26009
581.04	0.25592
581.1	0.25201
581.16	0.24833
581.22	0.24485
581.28	0.24154
581.34	0.23839
581.4	0.23536
581.46	0.23243
581.52	0.22957
581.58	0.22677
581.64	0.22402
581.7	0.22131
581.76	0.21864
581.82	0.216
581.88	0.21341
581.94	0.21087
582	0.20837
582.06	0.20592
582.12	0.20351
582.18	0.20113
582.24	0.19878
582.3	0.19643
582.36	0.19409
582.42	0.19174
582.48	0.1894
582.54	0.18706
582.6	0.18472
582.66	0.18241
582.72	0.18012
582.78	0.17787
582.84	0.17565
582.9	0.17349
582.96	0.17137
583.02	0.16931
583.08	0.16731
583.14	0.16537
583.2	0.16349
583.26	0.16167
583.32	0.1599
583.38	0.1582
583.44	0.15654
583.5	0.15492
583.56	0.15333
583.62	0.15178
583.68	0.15025
583.74	0.14875
583.8	0.14729
583.86	0.14586
583.92	0.14447
583.98	0.14313
584.04	0.14184
584.1	0.1406
584.16	0.13939
584.22	0.13821
584.28	0.13705
584.34	0.13589
584.4	0.13473
584.46	0.13356
584.52	0.13237
584.58	0.13117
584.64	0.12997
584.7	0.12878
584.76	0.1276
584.82	0.12644
584.88	0.12532
584.94	0.12424
585	0.12318
585.06	0.12215
585.12	0.12115
585.18	0.12015
585.24	0.11916
585.3	0.11817
585.36	0.11719
585.42	0.1162
585.48	0.11524
585.54	0.11429
585.6	0.11339
585.66	0.11254
585.72	0.11174
585.78	0.11101
585.84	0.11035
585.9	0.10974
585.96	0.10919
586.02	0.10869
586.08	0.10821
586.14	0.10774
586.2	0.10728
586.26	0.10681
586.32	0.10633
586.38	0.10584
586.44	0.10534
586.5	0.10484
586.56	0.10433
586.62	0.10382
586.68	0.10332
586.74	0.10281
586.8	0.10229
586.86	0.10175
586.92	0.10118
586.98	0.10056
587.04	0.099901
587.1	0.099184
587.16	0.098413
587.22	0.097595
587.28	0.09674
587.34	0.09586
587.4	0.094969
587.46	0.094079
587.52	0.0932
587.58	0.092338
587.64	0.091494
587.7	0.090665
587.76	0.089847
587.82	0.08903
587.88	0.088206
587.94	0.087369
588	0.086515
588.06	0.085642
588.12	0.084753
588.18	0.083854
588.24	0.082953
588.3	0.082058
588.36	0.081178
588.42	0.080319
588.48	0.079483
588.54	0.078671
588.6	0.077881
588.66	0.077106
588.72	0.07634
588.78	0.075576
588.84	0.07481
588.9	0.074039
588.96	0.073263
589.02	0.072485
589.08	0.071712
589.14	0.070952
589.2	0.070216
589.26	0.069513
589.32	0.068851
589.38	0.068237
589.44	0.067675
589.5	0.067166
589.56	0.066706
589.62	0.066292
589.68	0.065917
589.74	0.065573
589.8	0.065252
589.86	0.064947
589.92	0.064655
589.98	0.064372
590.04	0.064098
590.1	0.063834
590.16	0.063583
590.22	0.063349
590.28	0.063134
590.34	0.062938
590.4	0.062761
590.46	0.062598
590.52	0.062444
590.58	0.062291
590.64	0.062131
590.7	0.061955
590.76	0.061757
590.82	0.061532
590.88	0.061279
590.94	0.061
591	0.060698
591.06	0.06038
591.12	0.060054
591.18	0.059727
591.24	0.059405
591.3	0.05909
591.36	0.058786
591.42	0.058489
591.48	0.058198
591.54	0.057907
591.6	0.057611
591.66	0.057306
591.72	0.056989
591.78	0.056658
591.84	0.056317
591.9	0.055968
591.96	0.055619
592.02	0.055276
592.08	0.054946
592.14	0.054636
592.2	0.054349
592.26	0.054088
592.32	0.053853
592.38	0.053639
592.44	0.053441
592.5	0.053254
592.56	0.053069
592.62	0.052881
592.68	0.052685
592.74	0.052477
592.8	0.052258
592.86	0.05203
592.92	0.051799
592.98	0.051571
593.04	0.051353
593.1	0.051152
593.16	0.050975
593.22	0.050824
593.28	0.050702
593.34	0.050608
593.4	0.050539
593.46	0.05049
593.52	0.050455
593.58	0.050428
593.64	0.050403
593.7	0.050376
593.76	0.050344
593.82	0.050309
593.88	0.05027
593.94	0.050233
594	0.050201
594.06	0.050179
594.12	0.050169
594.18	0.050174
594.24	0.050192
594.3	0.050222
594.36	0.050258
594.42	0.050294
594.48	0.050321
594.54	0.050334
594.6	0.050326
594.66	0.050295
594.72	0.050239
594.78	0.050162
594.84	0.050068
594.9	0.049965
594.96	0.049863
595.02	0.04977
595.08	0.049694
595.14	0.04964
595.2	0.049612
595.26	0.04961
595.32	0.049629
595.38	0.049664
595.44	0.049705
595.5	0.049743
595.56	0.049765
595.62	0.049764
595.68	0.049729
595.74	0.049657
595.8	0.049546
595.86	0.049396
595.92	0.049213
595.98	0.049002
596.04	0.048772
596.1	0.048528
596.16	0.048278
596.22	0.048024
596.28	0.04777
596.34	0.047514
596.4	0.047254
596.46	0.046987
596.52	0.04671
596.58	0.046419
596.64	0.046113
596.7	0.045792
596.76	0.04546
596.82	0.045121
596.88	0.044782
596.94	0.04445
597	0.044134
597.06	0.043841
597.12	0.043576
597.18	0.043345
597.24	0.043148
597.3	0.042985
597.36	0.042851
597.42	0.042739
597.48	0.042642
597.54	0.042548
597.6	0.042447
597.66	0.042329
597.72	0.042185
597.78	0.04201
597.84	0.041802
597.9	0.041561
597.96	0.041291
598.02	0.041002
598.08	0.040702
598.14	0.040403
598.2	0.040117
598.26	0.039854
598.32	0.039623
598.38	0.039433
598.44	0.039287
598.5	0.039187
598.56	0.039133
598.62	0.039121
598.68	0.039143
598.74	0.03919
598.8	0.03925
598.86	0.03931
598.92	0.039354
598.98	0.039368
599.04	0.039339
599.1	0.039255
599.16	0.039108
599.22	0.038893
599.28	0.038611
599.34	0.038264
599.4	0.037861
599.46	0.037413
599.52	0.036933
599.58	0.036435
599.64	0.035934
599.7	0.035444
599.76	0.034978
599.82	0.034548
599.88	0.034165
599.94	0.033836
600	0.033569


==> fig/water_cluster_20H2O_oscstr.dat <==
547.7	9.2988e-28
548.08	3.3981e-27
548.13	2.381e-28
548.37	4.645e-28
548.72	4.9606e-27
549	1.5654e-27
549.08	1.5397e-28
549.16	5.8178e-27
549.32	1.9186e-26
549.47	1.4085e-26
549.53	0.15908
549.59	1.99e-27
549.61	4.4999e-27
549.71	2.9857e-27
549.91	9.253e-27
549.92	0.15845
549.95	1.0498e-25
549.96	0.16008
550.04	2.4991e-27
550.14	1.7212e-27
550.2	0.15436
550.34	2.015e-27
550.4	1.2371e-26
550.4	9.8933e-28
550.49	0.14629
550.8	0.15081
550.86	0.14589
550.92	3.2121e-27
550.92	3.8844e-27
550.94	0.14105
551.02	1.8767e-27
551.04	1.1767e-28
551.12	0.10904
551.23	2.933e-27
551.3	4.1747e-28
551.32	0.12221
551.34	2.8215e-28
551.39	0.12535
551.41	0.12816
551.46	6.3782e-27
551.49	8.4252e-24
551.49	0.19283
551.59	1.6834e-27
551.61	1.8051e-27
551.66	0.19208
551.73	2.1384e-27
551.8	3.3774e-27
551.81	0.075056
551.81	0.24148
551.91	0.12156
552.04	0.12375
552.05	8.2811e-27
552.07	0.14248
552.16	0.16251
552.18	1.5245e-27
552.31	3.5225e-27
552.33	4.7304e-28
552.36	2.9074e-27
552.64	0.16115
552.73	0.13597
552.83	5.4067e-27
552.84	0.097097
552.85	0.15954
553.05	0.14798
553.11	0.14451
553.14	0.11826
553.2	0.17048
553.25	0.15439
553.37	0.15028
553.39	0.15804
553.47	1.8453e-26
553.51	0.15307
553.57	0.19393
553.85	0.15012
553.97	0.15571
554.09	0.14323
554.14	0.1452
554.16	0.1499
554.56	0.16433
555	1.8361e-25
555.05	0.0039991
555.15	2.239e-25
555.16	0.13994
555.26	0.0081771
556.27	9.4865e-26
556.29	0.0025281
556.53	6.2927e-27
556.65	7.7717e-25
556.67	0.00094088
556.67	1.9364e-24
556.69	0.0020383
556.96	2.231e-27
556.99	2.2632e-25
556.99	1.0532e-25
557	0.038628
557.03	2.7201e-25
557.03	0.0033973
557.04	4.1796e-25
557.05	5.7814e-27
557.06	0.0049121
557.07	0.0042837
557.21	6.2302e-25
557.23	0.012378
557.25	0.0047622
557.3	1.26e-25
557.39	0.0050869
557.48	8.4208e-28
557.53	3.6285e-27
557.58	1.8269e-26
557.63	0.0060737
557.64	1.047e-24
557.66	0.0010425
557.66	1.972e-27
557.68	1.225e-25
557.7	0.0010131
557.8	7.0647e-27
557.81	1.0935e-26
557.83	6.7869e-26
557.84	0.00026068
557.86	1.7915e-26
557.89	0.026092
557.91	8.3741e-23
557.92	3.2362e-26
557.95	0.076158
557.95	0.013598
557.96	3.3175e-24
557.98	1.5812e-24
557.99	0.059722
558	0.00768
558.04	0.010672
558.07	5.1104e-26
558.1	2.7364e-26
558.11	0.00087145
558.11	7.5942e-27
558.18	1.6023e-27
558.21	4.2915e-24
558.21	6.2766e-05
558.3	0.029535
558.32	1.8312e-24
558.33	4.1448e-25
558.34	0.0011305
558.34	0.00037526
558.39	0.05509
558.4	1.1685e-26
558.41	1.3565e-25
558.42	0.035964
558.43	7.9695e-24
558.47	0.0027887
558.48	5.3722e-25
558.49	0.059116
558.5	8.5475e-27
558.5	0.00077637
558.51	0.0096289
558.52	1.9196e-25
558.53	0.00056142
558.59	0.046501
558.59	0.04683
558.66	1.1764e-26
558.67	6.3757e-28
558.71	5.9418e-26
558.73	4.8269e-26
558.74	6.7614e-26
558.75	0.024022
558.78	0.070289
558.8	0.0039848
558.81	0.011661
558.82	0.0072679
558.82	0.013738
558.82	2.9044e-22
558.84	5.3651e-26
558.84	0.0074647
558.85	3.2614e-25
558.86	5.7576e-24
558.93	2.541e-26
558.93	0.018988
558.94	4.2143e-24
558.94	2.0278e-25
558.94	0.00057124
558.96	2.3025e-26
558.97	1.8133e-25
558.98	0.0018414
559	0.0095106
559	0.0023694
559.05	7.2871e-25
559.06	1.106e-25
559.07	3.976e-25
559.07	0.0008112
559.07	0.069031
559.1	0.0028706
559.1	0.047406
559.15	1.7612e-25
559.18	5.1907e-28
559.2	0.0033061
559.2	0.0084543
559.25	0.061097
559.3	0.052696
559.3	0.016217
559.3	6.6273e-22
559.32	1.8177e-25
559.32	1.872e-26
559.38	6.9967e-25
559.38	1.0541e-25
559.41	2.6372e-26
559.41	0.0033268
559.43	1.3184e-24
559.44	0.032367
559.45	0.0035135
559.47	2.8026e-25
559.47	0.0083754
559.47	1.7446e-25
559.5	4.8183e-24
559.51	1.1718e-23
559.51	5.9295e-05
559.51	0.028219
559.52	0.0093834
559.53	0.0074788
559.53	0.0062509
559.56	9.7555e-25
559.57	0.0011214
559.58	2.2931e-25
559.58	0.0088865
559.6	1.0017e-23
559.61	6.7572e-27
559.62	0.0052435
559.62	7.0806e-26
559.63	9.2033e-26
559.63	5.5689e-25
559.66	0.0011118
559.67	0.0036073
559.69	0.0086468
559.7	1.8544e-24
559.7	7.8219e-25
559.7	0.00063691
559.71	0.08731
559.72	6.1492e-26
559.74	0.021005
559.78	0.0096172
559.81	1.5099e-24
559.82	0.00040478
559.83	0.012835
559.86	9.9796e-25
559.86	0.067161
559.86	2.1402e-24
559.89	0.0035354
559.96	5.0355e-26
559.97	5.7353e-25
559.99	0.0013322
560	1.9955e-25
560	0.002187
560.01	0.0047818
560.03	1.8722e-23
560.05	0.0024041
560.1	4.4695e-26
560.12	1.3722e-26
560.13	1.5974e-24
560.13	0.025456
560.15	7.6446e-26
560.15	0.0019281
560.19	0.077234
560.2	1.1468e-24
560.2	0.00015416
560.21	0.002677
560.23	2.3421e-25
560.24	9.2829e-27
560.24	1.5932e-05
560.24	0.0023271
560.25	0.054391
560.26	0.014046
560.29	1.8235e-24
560.29	0.00015629
560.31	3.3428e-25
560.32	0.0009845
560.34	3.0756e-24
560.35	1.8039e-26
560.35	3.6282e-24
560.35	0.00084913
560.36	0.00070401
560.38	8.7057e-26
560.38	0.0031763
560.41	0.00069743
560.41	1.0504e-23
560.41	4.5474e-05
560.44	1.0849e-25
560.44	4.6235e-25
560.48	5.4599e-25
560.5	0.0086507
560.5	3.0597e-25
560.51	0.010598
560.51	1.6589e-25
560.52	0.0024734
560.53	1.0091e-26
560.55	0.0014772
560.55	1.0904e-25
560.57	0.011847
560.6	0.065993
560.61	0.0024674
560.61	3.2691e-26
560.61	1.3076e-27
560.63	0.0005829
560.63	3.1535e-25
560.64	9.732e-26
560.64	0.00075431
560.68	1.2762e-25
560.7	5.5909e-25
560.7	0.0046291
560.71	0.0007077
560.72	5.8276e-26
560.73	1.8009e-25
560.73	0.0025875
560.74	2.5334e-24
560.74	0.00016906
560.74	1.8217e-24
560.75	0.00047448
560.75	0.017351
560.76	6.4622e-26
560.77	0.0034079
560.78	0.011042
560.79	1.9663e-25
560.79	0.0047218
560.8	1.4799e-24
560.81	0.00037514
560.81	1.1142e-23
560.81	7.4597e-05
560.84	0.016326
560.85	0.0074258
560.88	1.4522e-25
560.88	1.1082e-25
560.89	1.2868e-26
560.9	0.0017572
560.9	1.0843e-25
560.92	0.0011719
560.92	1.5433e-24
560.93	3.8505e-27
560.94	0.0019615
560.95	4.04e-25
560.95	3.1205e-25
560.96	1.5467e-26
560.97	2.3376e-05
560.97	7.9257e-25
560.97	0.0013814
560.99	0.0024526
560.99	0.0047767
561.01	0.0023529
561.01	2.517e-24
561.01	6.7423e-25
561.02	0.00082477
561.02	0.00030353
561.04	3.3122e-25
561.04	1.0574e-26
561.08	0.0054027
561.12	1.0063e-25
561.12	7.997e-26
561.13	1.2285e-25
561.13	7.4871e-27
561.13	0.00037543
561.14	2.5849e-25
561.15	1.497e-23
561.15	0.00010695
561.15	0.0027804
561.16	0.0013172
561.18	4.2385e-25
561.19	8.8886e-27
561.2	0.0037721
561.21	0.0023987
561.23	0.016784
561.23	8.1663e-24
561.24	3.6325e-24
561.24	0.00028048
561.25	7.0026e-27
561.25	0.0023107
561.26	0.00083702
561.26	0.070749
561.26	5.3466e-26
561.27	1.1532e-24
561.28	1.362e-26
561.3	0.0033637
561.32	3.884e-25
561.34	0.0036376
561.34	3.1003e-24
561.35	0.0019693
561.35	0.0010436
561.35	0.0027005
561.35	9.2447e-26
561.36	4.2755e-24
561.38	0.0010753
561.39	1.1799e-24
561.41	0.0013932
561.41	0.0060028
561.42	1.517e-25
561.43	6.9961e-24
561.43	1.4644e-05
561.43	2.8839e-26
561.43	2.3335e-25
561.44	0.00077044
561.45	1.9816e-24
561.46	0.0017714
561.48	2.7773e-25
561.48	0.00027375
561.5	3.1544e-25
561.5	0.00027544
561.51	0.089763
561.51	0.0076334
561.59	0.0026901
561.6	0.0083764
561.62	6.6946e-25
561.62	0.02713
561.63	9.6402e-26
561.63	1.5941e-25
561.63	1.0413e-24
561.64	0.00054089
561.66	0.0076489
561.7	0.0043879
561.7	5.5868e-25
561.71	0.00036637
561.72	1.8047e-27
561.74	7.2325e-26
561.75	5.9402e-26
561.75	1.0864e-24
561.76	2.2457e-24
561.77	0.0003219
561.79	0.0039849
561.79	9.4366e-26
561.81	0.012304
561.81	0.0010136
561.83	0.0076449
561.84	4.2336e-24
561.85	3.1459e-24
561.85	9.1529e-05
561.85	2.1569e-24
561.86	0.00047807
561.87	0.0056868
561.89	4.9968e-27
561.89	1.2512e-26
561.9	1.0373e-24
561.9	8.2784e-05
561.9	1.8753e-25
561.91	2.2161e-26
561.92	5.0834e-25
561.93	2.378e-25
561.93	0.00081897
561.93	5.4718e-24
561.93	0.0027743
561.93	0.0020546
561.94	0.00037949
561.94	0.0006628
561.94	6.0323e-25
561.95	0.0004024
561.95	0.00023035
561.95	1.9417e-22
561.95	0.0051644
561.98	0.0052422
561.99	0.012723
561.99	1.3434e-24
562	0.096903
562	5.7621e-25
562.01	0.00071436
562.02	3.7278e-25
562.02	1.6489e-25
562.03	0.008571
562.04	0.00066155
562.05	0.00093797
562.06	2.379e-24
562.07	0.00022983
562.09	1.0869e-25
562.14	4.0149e-25
562.14	6.5053e-05
562.15	0.072534
562.15	1.6367e-26
562.16	0.0027934
562.17	6.1195e-25
562.18	9.0619e-26
562.19	9.1736e-26
562.19	0.0012597
562.21	0.0021624
562.21	0.0013841
562.25	1.2799e-25
562.25	1.8256e-25
562.26	2.265e-27
562.26	7.6745e-25
562.26	0.0023692
562.27	3.0701e-26
562.27	4.1572e-25
562.27	0.00057308
562.27	1.1812e-25
562.28	0.0014065
562.28	0.00096807
562.28	0.0024156
562.29	0.0024788
562.29	0.00032772
562.29	7.6274e-26
562.3	1.9519e-27
562.3	1.1347e-25
562.31	2.8283e-24
562.33	0.0030806
562.33	0.0048097
562.34	0.0020758
562.35	7.5052e-25
562.35	0.0025111
562.35	7.2828e-27
562.36	0.0027191
562.37	1.7006e-23
562.37	7.7991e-05
562.38	2.1639e-25
562.39	1.7521e-25
562.4	0.00072893
562.4	0.0084958
562.43	0.0037322
562.46	7.4193e-25
562.47	0.0032205
562.47	0.00029341
562.48	2.8372e-26
562.48	1.2088e-24
562.51	0.0031
562.53	3.9569e-26
562.53	7.5196e-05
562.54	0.0033808
562.56	8.6059e-25
562.57	8.6262e-26
562.58	4.6403e-26
562.59	9.9821e-27
562.6	0.0040707
562.6	6.0226e-26
562.62	3.928e-26
562.62	5.5266e-26
562.63	0.0010787
562.63	1.2236e-25
562.64	0.00039505
562.64	0.0029922
562.65	0.0019283
562.68	0.0035349
562.68	3.5462e-24
562.68	1.6272e-24
562.7	0.00109
562.72	8.3262e-27
562.75	7.9541e-25
562.76	0.0031731
562.76	6.4102e-25
562.76	0.015825
562.77	5.2092e-25
562.78	0.0080981
562.79	0.00088558
562.8	2.5619e-25
562.8	2.8441e-26
562.8	2.6232e-27
562.82	0.023245
562.83	4.0189e-25
562.84	0.0036358
562.84	0.00071293
562.84	0.0019455
562.85	0.0013276
562.85	0.0018701
562.86	4.0066e-25
562.92	3.8235e-25
562.92	5.6083e-26
562.93	5.484e-25
562.93	0.00092794
562.93	0.0016288
562.95	0.00084973
562.95	1.2465e-24
562.96	7.5541e-26
562.96	0.00032654
562.96	5.9571e-24
562.96	6.0254e-05
562.97	1.5549e-25
562.99	1.8196e-24
563	2.7841e-25
563	0.0006784
563	0.0063131
563.01	0.010426
563.01	1.796e-26
563.01	5.5558e-26
563.03	4.1622e-26
563.03	0.0094317
563.04	0.0025382
563.08	0.0063749
563.09	2.0885e-24
563.09	2.152e-26
563.09	0.00055692
563.11	2.731e-24
563.11	0.00074813
563.12	0.014535
563.14	5.3836e-25
563.14	0.010152
563.14	0.00060574
563.16	1.5192e-27
563.17	1.4015e-25
563.17	2.9396e-26
563.17	0.00027517
563.17	5.2781e-05
563.18	0.0010806
563.18	1.9248e-25
563.22	5.1397e-25
563.23	0.00065006
563.23	0.0055361
563.26	3.2721e-27
563.26	4.4922e-25
563.27	2.1608e-24
563.29	0.00056205
563.3	0.0052256
563.3	3.863e-25
563.31	7.021e-26
563.31	2.3273e-26
563.32	0.0013928
563.32	0.00098991
563.35	3.2236e-26
563.35	1.5877e-24
563.35	2.4881e-26
563.36	0.0014564
563.38	2.3112e-25
563.38	4.0946e-24
563.39	0.010952
563.4	0.0027599
563.4	2.2068e-25
563.4	0.0039784
563.41	0.00044179
563.42	9.2614e-26
563.43	0.00098639
563.44	0.0037868
563.47	2.0843e-26
563.48	1.9175e-26
563.5	0.0010127
563.51	0.020807
563.52	0.0076164
563.54	1.8759e-25
563.55	1.3108e-24
563.56	0.00064436
563.57	0.0011501
563.6	0.010802
563.61	2.1001e-25
563.61	0.0050012
563.61	2.9124e-25
563.61	7.566e-26
563.62	0.0010046
563.62	2.7531e-25
563.64	9.9675e-26
563.66	0.0011297
563.68	0.0050227
563.69	2.0722e-24
563.7	0.0019117
563.74	5.9213e-26
563.76	0.001115
563.76	3.0899e-25
563.8	0.013872
563.8	0.019262
563.81	1.4883e-25
563.82	1.0939e-26
563.83	2.8563e-24
563.83	3.5462e-25
563.84	0.0029263
563.84	0.011575
563.85	0.00090153
563.85	0.0012664
563.87	0.002524
563.87	2.5062e-24
563.88	0.00028319
563.88	7.5862e-26
563.88	1.3606e-26
563.89	7.1734e-25
563.91	2.7845e-25
563.91	0.0081305
563.92	9.6606e-24
563.92	0.0054533
563.92	5.3045e-05
563.93	0.0012489
563.95	4.1896e-26
563.95	6.6033e-26
563.96	9.0795e-27
563.96	0.0099242
563.96	5.2014e-25
563.97	0.0015204
563.97	2.3438e-26
563.97	1.1702e-23
563.98	0.00024674
563.99	0.002402
564	3.6983e-26
564	7.9918e-26
564.02	1.7261e-24
564.03	0.00044641
564.04	6.6825e-24
564.04	0.00027051
564.05	5.3839e-25
564.05	0.0030596
564.05	0.0038794
564.06	0.0013885
564.07	0.0011361
564.14	0.010446
564.14	6.1485e-26
564.14	1.4334e-26
564.15	1.1611e-25
564.16	0.00072643
564.17	4.3001e-25
564.17	8.0254e-05
564.18	2.3379e-26
564.21	0.0050654
564.21	3.3144e-26
564.22	3.1396e-26
564.22	6.363e-27
564.22	5.9928e-26
564.22	0.002941
564.23	0.0011589
564.23	3.0889e-27
564.26	0.020363
564.28	1.4224e-25
564.3	1.6154e-26
564.3	8.0544e-27
564.31	6.1686e-26
564.33	0.0052971
564.33	0.0068866
564.33	2.622e-25
564.33	1.7394e-24
564.34	5.9658e-26
564.34	1.6301e-25
564.34	2.1598e-26
564.35	0.00039258
564.35	0.0008407
564.36	0.0011628
564.38	0.003044
564.4	1.0811e-25
564.4	2.4562e-05
564.4	2.2244e-24
564.41	0.0019936
564.41	0.00061243
564.41	1.6958e-26
564.42	0.0090903
564.43	0.0099354
564.43	7.0461e-25
564.43	0.0055845
564.43	0.0010499
564.45	3.8274e-24
564.45	0.0006396
564.46	2.0961e-25
564.47	3.1224e-24
564.47	6.0088e-23
564.47	0.0015609
564.47	0.00032538
564.49	0.0025147
564.49	4.9841e-26
564.51	2.8649e-25
564.51	0.0014462
564.52	0.0028103
564.52	0.001723
564.53	1.4405e-25
564.54	5.105e-26
564.54	9.4463e-27
564.57	7.2912e-26
564.58	0.0032296
564.59	0.022828
564.6	5.2261e-25
564.6	2.2831e-26
564.6	9.2919e-27
564.65	2.4384e-26
564.65	0.0052248
564.65	0.014048
564.66	0.00042058
564.66	0.0025102
564.66	0.013965
564.67	4.5254e-26
564.67	0.001267
564.67	0.011848
564.67	2.1874e-25
564.68	6.1851e-25
564.69	4.2477e-26
564.69	6.0515e-25
564.69	0.0019468
564.69	8.7274e-05
564.7	3.4662e-25
564.71	0.0015003
564.71	0.0016212
564.72	1.5305e-26
564.73	3.6105e-26
564.73	3.3952e-25
564.74	0.0090566
564.75	0.0052791
564.75	0.00045083
564.75	1.0942e-24
564.76	5.7811e-25
564.76	4.0054e-23
564.77	0.00046266
564.77	0.00037262
564.77	1.4431e-24
564.77	0.00040075
564.78	1.2818e-24
564.79	1.536e-27
564.8	0.0021422
564.83	7.3926e-26
564.85	0.0028375
564.86	2.0335e-25
564.87	9.0102e-25
564.88	0.0019654
564.89	5.9907e-24
564.89	0.00065439
564.92	1.428e-26
564.94	0.0023999
564.94	0.0028578
564.94	2.5707e-24
564.95	0.0007714
564.95	2.3117e-25
564.99	0.036128
564.99	0.002058
565	1.8482e-25
565.01	2.7657e-26
565.01	0.047212
565.01	5.1482e-24
565.03	0.0022795
565.03	0.0061563
565.05	5.7958e-26
565.05	1.2177e-26
565.07	0.0095397
565.07	3.2323e-26
565.08	8.6807e-25
565.08	0.00040967
565.11	0.022548
565.13	6.9427e-25
565.14	0.014115
565.15	0.013689
565.15	0.0015862
565.15	4.1318e-25
565.15	1.07e-25
565.15	8.6901e-26
565.16	0.00026637
565.18	3.0391e-25
565.2	0.0016247
565.2	4.389e-24
565.21	0.0014022
565.22	0.011104
565.22	1.9744e-24
565.22	7.1741e-25
565.22	0.00033452
565.23	0.00088114
565.24	7.5264e-24
565.24	4.3172e-25
565.24	0.00096771
565.25	0.003215
565.28	0.0052394
565.28	1.4237e-25
565.29	3.7387e-27
565.29	2.4809e-25
565.31	1.3802e-25
565.31	1.2635e-25
565.32	0.0010452
565.32	0.00071227
565.34	8.0356e-26
565.34	5.1339e-26
565.35	1.266e-25
565.35	0.0029638
565.35	0.012334
565.37	1.5656e-25
565.37	0.0027872
565.38	1.0917e-26
565.39	0.0048321
565.4	0.0051761
565.41	6.9578e-26
565.41	0.0076394
565.42	2.6854e-25
565.42	0.0053323
565.44	0.0024099
565.46	1.8174e-25
565.46	0.0040327
565.47	2.0359e-26
565.47	0.0011714
565.48	1.8142e-24
565.48	0.00041552
565.51	1.6044e-26
565.52	3.8911e-25
565.53	0.00082889
565.53	3.0745e-24
565.54	0.0032748
565.54	0.0048293
565.57	2.8145e-25
565.57	4.364e-27
565.59	0.0013776
565.59	2.4733e-25
565.61	3.9304e-23
565.61	0.013292
565.61	0.00013601
565.62	0.0018943
565.63	3.6556e-26
565.64	2.2615e-23
565.64	0.00025573
565.66	0.0015538
565.67	8.1342e-26
565.67	0.0036602
565.68	2.5878e-25
565.68	0.0017707
565.69	1.6651e-27
565.7	8.1298e-25
565.71	0.0060183
565.71	1.3689e-25
565.73	0.0018574
565.73	9.2722e-24
565.74	0.0069324
565.75	0.0125
565.76	7.5186e-25
565.76	0.00037621
565.77	6.0648e-24
565.77	0.00014961
565.78	0.0069335
565.81	5.1745e-27
565.81	0.0049634
565.83	2.6316e-24
565.86	2.4382e-24
565.87	3.5365e-24
565.87	0.0036417
565.88	0.00097736
565.88	7.1678e-26
565.89	0.011895
565.9	6.9319e-26
565.92	2.6915e-26
565.92	3.7935e-26
565.92	0.0029749
565.92	1.7723e-22
565.93	1.5797e-24
565.94	0.0020029
565.94	0.0010971
565.94	8.9176e-23
565.95	0.0013712
565.96	0.025446
565.98	3.3504e-25
566	0.0040333
566	0.0019163
566	0.028735
566.01	4.6479e-26
566.01	2.9147e-25
566.01	2.0115e-25
566.01	0.00039909
566.04	1.2386e-25
566.05	0.0024462
566.06	5.0891e-26
566.06	0.0013969
566.06	2.8942e-25
566.07	6.2703e-26
566.08	1.2508e-25
566.08	1.9393e-25
566.08	7.0606e-25
566.09	1.2375e-26
566.09	0.0013614
566.09	0.0011649
566.09	0.00034881
566.1	0.0040861
566.1	0.0056209
566.1	3.6412e-25
566.1	2.4582e-26
566.12	0.0020505
566.13	0.0070519
566.14	0.0038778
566.15	0.020419
566.15	2.2796e-25
566.15	8.59e-26
566.18	0.028558
566.18	7.0621e-24
566.18	1.8484e-25
566.19	1.1423e-25
566.22	0.025617
566.23	0.0052687
566.24	2.9194e-26
566.26	0.015428
566.26	4.8137e-26
566.27	1.3208e-25
566.27	0.0032087
566.28	0.0018535
566.29	0.0027465
566.3	5.7059e-26
566.3	1.5785e-25
566.31	0.00027107
566.31	8.3628e-27
566.32	4.7567e-27
566.33	2.7952e-25
566.33	9.4713e-25
566.34	0.16852
566.34	0.00069154
566.38	0.071361
566.39	2.5514e-25
566.4	0.014696
566.43	0.073521
566.43	0.021341
566.43	1.4728e-25
566.43	0.11276
566.44	7.5172e-26
566.44	1.1091e-25
566.45	0.00019707
566.45	0.00037052
566.45	6.2825e-25
566.46	3.428e-24
566.47	0.0027984
566.47	4.4509e-25
566.47	0.00047119
566.49	4.3087e-24
566.49	0.001852
566.51	0.12826
566.55	5.8603e-26
566.55	4.6916e-26
566.55	1.4122e-23
566.56	0.00024665
566.56	0.001587
566.56	1.9246e-26
566.57	1.9933e-24
566.58	0.00068424
566.59	9.7101e-26
566.61	0.005856
566.65	0.0077684
566.66	0.011995
566.66	1.6471e-24
566.66	1.0095e-23
566.66	4.2794e-24
566.67	0.094342
566.67	0.002083
566.68	6.7313e-25
566.69	0.0075055
566.69	0.00089075
566.72	5.7598e-25
566.72	0.018828
566.73	0.024626
566.73	4.6886e-24
566.73	0.018182
566.75	0.018349
566.77	2.3412e-26
566.78	4.6112e-24
566.78	6.6319e-24
566.79	0.00018753
566.79	2.5091e-24
566.79	6.4142e-05
566.8	0.00071871
566.8	2.2965e-25
566.81	1.7783e-24
566.81	0.11227
566.82	3.749e-24
566.85	0.0059263
566.86	1.385e-25
566.86	9.6654e-25
566.86	0.00023109
566.87	2.9315e-25
566.87	0.025027
566.87	7.1223e-22
566.87	0.0015028
566.88	1.7793e-24
566.88	0.00047177
566.88	0.0012794
566.9	1.2453e-25
566.91	1.8291e-25
566.92	0.054086
566.92	0.056725
566.93	1.7649e-25
566.96	0.0039492
566.96	0.0020296
566.96	8.8813e-24
566.97	7.7008e-25
566.98	0.012357
566.99	0.061365
567.01	8.5942e-25
567.02	0.004541
567.03	0.054164
567.03	4.2225e-25
567.04	0.1293
567.05	0.025291
567.07	1.9159e-22
567.07	0.0045659
567.08	0.0001649
567.08	0.018116
567.08	9.8912e-25
567.09	6.4323e-26
567.1	0.007773
567.1	0.00068041
567.13	4.8624e-25
567.13	8.9111e-26
567.14	9.9622e-26
567.14	0.12661
567.16	5.6507e-25
567.17	0.00021246
567.18	1.0952e-24
567.22	0.0048336
567.25	2.1412e-23
567.25	0.017227
567.25	3.9708e-25
567.25	0.00049327
567.26	6.9242e-26
567.26	3.6519e-24
567.26	0.00055915
567.27	0.15936
567.29	8.1444e-25
567.31	2.0942e-24
567.31	0.0014557
567.32	5.6443e-24
567.32	0.00016415
567.32	0.0077791
567.32	1.1722e-25
567.33	0.0020032
567.33	9.8603e-26
567.34	7.4476e-25
567.34	0.0012232
567.34	0.0044312
567.36	0.0015458
567.36	1.2136e-25
567.37	0.00058548
567.41	2.4237e-25
567.44	2.7368e-25
567.46	1.8287e-23
567.46	0.00035882
567.46	0.014329
567.47	3.2915e-26
567.47	3.322e-26
567.48	3.9488e-25
567.48	2.1492e-26
567.48	0.00085703
567.49	4.0656e-22
567.5	5.0229e-24
567.5	0.027264
567.5	0.077692
567.5	1.8176e-22
567.51	0.00037909
567.52	0.071483
567.52	4.7975e-23
567.53	0.0061592
567.53	0.014761
567.53	0.04289
567.54	1.2534e-25
567.54	7.2265e-26
567.55	0.099036
567.55	3.0952e-24
567.55	1.4131e-24
567.56	0.00084449
567.58	0.031843
567.6	7.9931e-26
567.61	0.0032139
567.61	0.016517
567.62	1.8678e-25
567.63	1.9895e-26
567.65	0.0012385
567.65	0.0028723
567.65	2.4314e-27
567.66	0.0050995
567.66	8.6686e-25
567.67	0.0051994
567.69	0.082014
567.73	1.1153e-24
567.73	0.0022722
567.74	0.020808
567.74	0.0055655
567.75	6.7681e-25
567.75	7.7996e-27
567.77	1.3529e-25
567.78	0.00031141
567.78	1.4881e-24
567.78	6.859e-23
567.79	0.010732
567.8	0.00071337
567.8	2.3467e-26
567.8	7.6305e-23
567.8	0.0072004
567.81	8.4126e-25
567.81	0.0055524
567.82	7.644e-25
567.82	1.4237e-25
567.83	0.00065128
567.83	0.009896
567.84	0.0042296
567.84	6.374e-25
567.86	0.0026397
567.86	2.0582e-24
567.87	5.9681e-26
567.88	0.0025481
567.89	0.0463
567.91	2.5487e-27
567.91	1.6885e-24
567.92	0.01341
567.93	0.0098452
567.93	2.2772e-26
567.94	1.1015e-24
567.95	0.014304
567.95	0.00058894
567.97	1.6891e-23
567.97	0.17882
567.98	0.027769
567.98	1.0124e-23
567.98	5.6641e-05
567.98	0.030207
568.03	0.0046784
568.05	2.4764e-26
568.08	3.7099e-24
568.09	5.1439e-24
568.09	0.0001493
568.11	0.024104
568.12	2.7385e-26
568.12	4.4217e-24
568.12	0.00027935
568.12	0.005638
568.15	0.053283
568.16	1.3086e-25
568.16	0.0035399
568.17	4.0828e-25
568.17	4.7695e-27
568.17	1.0517e-23
568.19	0.0066016
568.2	0.0042486
568.2	0.0030703
568.21	7.8577e-25
568.22	7.9146e-24
568.23	0.0055498
568.24	3.9746e-25
568.24	2.4072e-25
568.26	0.001095
568.27	5.8846e-25
568.28	0.0052066
568.28	0.010145
568.28	8.391e-24
568.29	1.823e-24
568.29	0.00085653
568.29	7.9665e-05
568.31	1.0855e-24
568.32	0.0096551
568.33	3.7306e-25
568.33	5.8913e-26
568.34	0.00092221
568.34	3.0607e-25
568.35	0.0030331
568.36	0.0079289
568.37	8.0265e-26
568.4	0.0019117
568.4	0.096451
568.43	6.954e-27
568.44	3.2501e-25
568.45	6.3893e-25
568.46	4.8067e-27
568.47	4.4982e-25
568.47	5.8732e-25
568.47	2.4258e-26
568.47	0.0018249
568.48	0.019133
568.48	0.00069752
568.49	5.0863e-24
568.49	0.0015398
568.5	0.0097992
568.51	3.7617e-23
568.51	9.0383e-05
568.53	1.3019e-25
568.54	2.5466e-24
568.54	0.016393
568.54	4.3188e-23
568.55	0.0013042
568.55	1.0153e-23
568.56	0.0055536
568.56	0.02963
568.57	1.8503e-25
568.58	0.004601
568.59	0.0018592
568.6	3.4909e-25
568.61	4.6947e-27
568.61	3.5301e-05
568.64	0.010844
568.69	0.016983
568.71	0.068832
568.72	3.3288e-25
568.73	2.005e-25
568.74	0.0013064
568.75	0.0078831
568.76	1.0829e-24
568.79	3.5802e-25
568.8	0.15174
568.8	1.1779e-25
568.81	0.00066138
568.81	4.373e-24
568.81	0.012714
568.81	0.0010737
568.83	8.4058e-25
568.84	0.0072826
568.84	4.5988e-25
568.87	0.01367
568.87	0.0013877
568.9	5.1702e-24
568.91	6.9285e-05
568.91	1.7664e-24
568.93	0.0012621
568.93	2.3706e-25
568.94	6.1833e-24
568.94	0.0005641
568.95	6.1387e-26
568.95	1.5762e-24
568.95	0.00073052
568.98	3.6203e-27
568.98	4.8283e-25
568.98	0.0043029
568.99	1.4737e-26
569	1.78e-24
569	0.00040921
569	0.00042133
569	0.0056397
569.02	4.7602e-25
569.04	0.0043109
569.04	0.10284
569.04	0.026476
569.06	2.6127e-24
569.07	3.2728e-25
569.08	0.0041738
569.09	1.0114e-23
569.09	0.0016271
569.1	2.4993e-25
569.1	1.5574e-25
569.1	0.0060814
569.1	5.51e-23
569.1	3.0752e-24
569.11	1.478e-25
569.12	0.011535
569.12	0.0020268
569.12	0.010889
569.12	2.3487e-24
569.13	0.00070713
569.14	4.4707e-24
569.15	0.0018443
569.17	0.0050479
569.18	7.2719e-24
569.18	0.00088665
569.18	9.7062e-25
569.18	2.8238e-25
569.19	6.3152e-26
569.19	0.00063103
569.2	0.00073707
569.2	1.0742e-24
569.21	0.00041249
569.21	1.0128e-24
569.23	6.7118e-26
569.23	0.0032852
569.24	0.001444
569.25	0.010329
569.27	9.1935e-24
569.27	0.00014925
569.3	2.4058e-25
569.3	1.7082e-24
569.31	0.0016738
569.31	0.0012188
569.37	0.018458
569.39	8.0406e-26
569.41	0.0021481
569.47	2.6086e-25
569.48	1.8025e-25
569.48	6.7853e-26
569.49	0.00067291
569.49	0.0012876
569.49	7.4884e-26
569.54	0.0030439
569.55	1.1158e-24
569.55	0.00024459
569.55	0.0011967
569.55	2.0671e-24
569.56	2.3027e-26
569.57	0.00077002
569.57	3.9003e-24
569.58	0.00017413
569.61	9.3476e-27
569.61	5.5931e-26
569.63	1.1002e-25
569.64	0.0018905
569.64	4.2916e-25
569.64	6.8271e-05
569.64	0.0012128
569.66	2.8219e-25
569.68	0.0052143
569.69	0.0028141
569.69	0.015652
569.71	1.5456e-24
569.78	9.35e-27
569.79	0.071283
569.81	3.6187e-26
569.82	1.3858e-25
569.82	6.8125e-24
569.82	0.00017734
569.82	0.00028788
569.83	0.00073225
569.83	6.9155e-25
569.84	3.7529e-24
569.84	0.00011453
569.88	7.1067e-27
569.88	1.5461e-24
569.88	9.9952e-24
569.88	6.3461e-05
569.89	0.0027607
569.89	0.0014513
569.89	3.6114e-23
569.9	0.0018787
569.9	0.0018512
569.94	0.0067184
569.97	9.8294e-26
569.98	4.5446e-25
569.98	0.00028752
569.98	2.1767e-26
569.99	0.0028876
570	1.6353e-25
570.02	1.8211e-23
570.02	9.8299e-05
570.03	0.0025095
570.07	6.3786e-25
570.08	2.9062e-26
570.08	0.0007609
570.09	2.6107e-25
570.09	0.00036285
570.1	3.3675e-25
570.12	0.0073431
570.12	0.004593
570.13	8.8513e-26
570.14	0.00092534
570.16	2.6979e-26
570.18	2.3068e-27
570.2	0.12486
570.23	0.0019386
570.23	1.0519e-24
570.23	9.6103e-27
570.24	0.0027321
570.24	0.001112
570.25	1.3469e-25
570.25	0.00035521
570.25	3.2332e-25
570.25	0.00079612
570.26	0.0013351
570.27	5.3124e-25
570.29	0.0012556
570.3	3.7363e-27
570.32	1.5267e-24
570.32	0.00082859
570.35	2.4827e-25
570.36	2.0392e-23
570.36	6.6925e-26
570.37	0.0010531
570.37	0.00065046
570.37	0.009143
570.38	1.1976e-26
570.41	8.1198e-24
570.41	8.6406e-05
570.43	5.1833e-28
570.44	5.6067e-25
570.44	0.00019474
570.47	1.1076e-26
570.48	5.0054e-27
570.49	0.0020125
570.5	0.0079852
570.52	0.0064118
570.52	0.011983
570.56	4.94e-25
570.57	1.588e-26
570.57	0.0009429
570.6	4.0515e-25
570.61	0.0036652
570.62	3.0089e-25
570.65	0.0013364
570.66	1.4766e-27
570.68	8.5035e-23
570.68	0.00013673
570.69	3.5133e-24
570.69	0.00026061
570.7	2.2487e-23
570.7	5.4933e-05
570.71	2.649e-26
570.73	1.5357e-25
570.74	0.00066794
570.74	8.7323e-25
570.77	0.0047254
570.77	0.0040576
570.79	1.9922e-27
570.79	6.1284e-27
570.81	2.788e-25
570.85	0.007522
570.88	8.256e-26
570.89	2.1901e-24
570.89	0.00056079
570.89	4.8991e-23
570.89	5.9302e-05
570.9	2.6804e-25
570.92	0.0037003
570.92	0.045979
570.92	0.0016359
570.93	0.00073196
570.94	2.099e-25
570.95	1.5625e-23
570.95	0.0010296
570.96	1.9074e-23
570.96	3.7445e-27
570.98	1.2755e-26
571	0.031659
571.01	0.038219
571.02	1.3482e-24
571.02	0.00045325
571.04	4.8956e-27
571.05	4.7303e-24
571.05	0.00012123
571.06	0.030984
571.07	0.0066723
571.09	0.0022799
571.09	0.0044866
571.1	7.441e-25
571.11	3.0328e-25
571.16	2.0573e-24
571.16	2.2411e-27
571.18	1.7301e-26
571.21	2.0562e-24
571.21	9.1838e-06
571.21	0.0227
571.23	0.064715
571.29	2.8047e-26
571.3	0.0033608
571.3	0.035539
571.31	1.198e-25
571.36	0.0039022
571.36	0.053333
571.36	0.0084737
571.38	1.0422e-24
571.39	4.9673e-24
571.39	0.00099466
571.39	1.2903e-23
571.4	0.00072609
571.42	0.0051178
571.42	1.1062e-23
571.42	2.1161e-26
571.5	1.236e-24
571.5	0.067711
571.52	6.9903e-27
571.53	0.00085782
571.55	0.0075075
571.55	1.7884e-22
571.55	8.3781e-06
571.6	1.1234e-23
571.6	0.0001021
571.6	1.232e-23
571.61	3.6766e-25
571.61	0.00014998
571.61	0.0019405
571.63	0.024776
571.64	0.015868
571.65	0.099031
571.67	7.0881e-21
571.67	6.7885e-07
571.7	5.5247e-25
571.7	4.8467e-24
571.71	1.063e-25
571.72	0.0041763
571.77	7.5296e-27
571.79	0.03533
571.8	2.275e-26
571.83	0.016835
571.85	7.9448e-26
571.85	2.8078e-24
571.85	0.00031062
571.86	0.00093038
571.89	0.0099422
571.9	9.8867e-26
571.91	0.00057621
571.93	2.0289e-25
571.95	4.8965e-26
571.95	0.00062616
571.98	1.1551e-25
572	2.3543e-25
572.01	0.096972
572.02	0.00065156
572.03	1.7068e-24
572.03	0.00036577
572.07	0.048358
572.07	4.5264e-26
572.08	4.6032e-26
572.11	4.331e-26
572.13	0.0036656
572.15	0.022548
572.16	3.5021e-24
572.16	0.00030603
572.17	7.7994e-27
572.18	0.00045494
572.25	0.0095088
572.26	2.4205e-24
572.28	0.0043397
572.33	9.2608e-26
572.39	0.0076504
572.39	2.5477e-24
572.4	0.00010012
572.4	2.9685e-24
572.41	0.00012094
572.45	7.1432e-27
572.45	9.6268e-24
572.45	0.00038667
572.46	1.9373e-23
572.46	0.0006827
572.48	8.1696e-26
572.56	1.4137e-23
572.56	0.00010021
572.61	1.8797e-25
572.63	7.7293e-27
572.66	0.044639
572.69	0.0064713
572.71	0.11479
572.71	1.2665e-26
572.73	9.5214e-27
572.73	9.0914e-27
572.74	3.0577e-25
572.75	2.6404e-23
572.76	0.00089265
572.76	0.00020638
572.77	1.4603e-24
572.82	1.3311e-25
572.84	0.016221
572.85	3.8992e-27
572.88	2.2452e-27
572.89	0.018754
572.89	2.2548e-24
572.89	3.7187e-05
572.91	1.3482e-28
572.96	8.5433e-27
572.97	1.7778e-24
572.97	0.00026143
573	1.2297e-27
573.03	1.816e-27
573.04	0.0014646
573.05	1.1938e-23
573.06	0.012411
573.12	6.6245e-24
573.12	2.8389e-25
573.13	0.00050226
573.16	9.345e-24
573.16	0.00023596
573.16	2.5824e-21
573.17	0.015506
573.2	6.6415e-23
573.2	9.9616e-05
573.2	0.014996
573.24	5.8883e-26
573.24	0.00012644
573.24	1.1459e-25
573.25	5.8815e-26
573.27	0.0012871
573.31	9.4425e-24
573.31	0.10383
573.31	6.1935e-05
573.37	0.025089
573.41	3.1487e-27
573.45	3.6087e-27
573.49	0.075499
573.54	0.065833
573.54	0.064805
573.57	0.0078567
573.59	3.1562e-27
573.64	5.1078e-27
573.65	1.5148e-27
573.67	0.054886
573.68	0.022307
573.69	3.0749e-24
573.69	2.6797e-24
573.7	3.8394e-26
573.71	0.0022236
573.72	0.01246
573.73	0.027002
573.74	6.0229e-26
573.75	0.086539
573.8	1.9562e-24
573.81	4.0294e-26
573.84	8.6396e-27
573.85	0.021337
573.89	0.00096776
573.9	4.5872e-25
573.94	0.015779
573.96	1.0132e-24
573.98	0.019698
574	0.033743
574.01	0.01965
574.02	4.2346e-24
574.03	0.12884
574.03	0.0059781
574.07	0.11196
574.07	0.028821
574.09	6.5603e-26
574.09	0.00050879
574.1	3.0862e-24
574.15	6.4205e-24
574.16	0.0037202
574.21	5.1525e-27
574.29	4.1094e-27
574.3	0.0010372
574.3	4.781e-23
574.3	2.7062e-23
574.3	4.0357e-05
574.32	4.0615e-28
574.37	5.1688e-26
574.38	7.3605e-26
574.42	0.0031868
574.43	1.4644e-26
574.44	1.8125e-22
574.44	0.0058372
574.51	0.0071917
574.52	0.0096252
574.52	0.097822
574.55	0.085585
574.55	8.9628e-25
574.63	0.0044262
574.64	0.10698
574.65	5.8913e-24
574.68	0.00075353
574.68	7.954e-23
574.7	5.9391e-27
574.73	0.032859
574.75	0.020081
574.76	6.3203e-26
574.78	8.3468e-25
574.79	0.08791
574.84	0.048086
574.85	1.1404e-25
574.85	0.00075753
574.86	1.6041e-23
574.87	0.0124
574.89	0.068846
574.89	2.4794e-23
574.89	5.2684e-25
574.9	6.9918e-25
574.9	0.00066224
574.93	0.0049233
575	1.4294e-24
575.01	0.023295
575.02	0.11013
575.06	2.0214e-26
575.07	1.2967e-26
575.1	1.6315e-25
575.11	0.00062519
575.27	0.019826
575.3	1.8298e-27
575.31	0.00021239
575.31	2.1606e-22
575.34	0.025611
575.36	7.0584e-27
575.39	0.036124
575.41	8.6321e-27
575.41	1.6039e-26
575.48	2.1927e-24
575.49	0.00038982
575.49	6.1519e-26
575.5	0.074948
575.54	0.027458
575.57	0.077685
575.74	5.5408e-23
575.74	0.00013787
575.75	1.7315e-23
575.75	9.5862e-05
575.78	0.0713
575.78	4.0108e-27
575.79	0.12057
575.84	0.051582
575.87	9.1512e-27
575.89	4.0628e-27
575.98	4.9291e-27
576	0.052668
576.19	2.8332e-27
576.22	1.0482e-26
576.24	2.0115e-25
576.24	1.136e-24
576.26	0.0021716
576.26	0.015382
576.28	0.064529
576.31	0.047116
576.36	0.14168
576.37	1.1813e-27
576.38	5.4972e-26
576.39	2.0621e-27
576.46	1.8952e-27
576.48	2.8511e-26
576.53	2.3843e-25
576.54	5.4107e-28
576.56	6.5612e-27
576.57	0.0020569
576.59	1.0744e-25
576.63	0.0044839
576.67	0.0023295
576.67	0.059593
576.7	8.4694e-27
576.72	0.074567
576.74	0.024211
576.74	1.8969e-24
576.8	0.11903
576.82	3.452e-26
576.83	4.6904e-26
576.9	0.039449
576.93	1.0895e-24
576.93	3.8136e-05
576.98	0.040492
577.12	1.2047e-27
577.12	4.582e-25
577.15	4.9085e-25
577.16	0.016776
577.21	6.329e-28
577.23	0.091797
577.25	0.021722
577.25	3.4334e-25
577.26	3.3181e-27
577.28	0.13936
577.29	0.075718
577.36	0.12394
577.45	1.456e-26
577.45	6.1189e-27
577.47	0.11278
577.47	0.031238
577.51	0.071647
577.54	0.10114
577.55	0.098438
577.58	6.0973e-26
577.59	1.187e-24
577.61	0.043272
577.62	0.0036844
577.69	8.1783e-27
577.73	2.001e-25
577.77	0.034362
577.8	0.0038518
577.85	3.9876e-24
577.88	7.4597e-25
577.88	0.0068282
577.89	0.0093994
577.94	0.12728
577.96	0.055481
577.96	2.007e-24
577.98	0.019029
578	0.007946
578.05	2.1628e-26
578.07	3.9397e-24
578.08	4.7445e-25
578.08	0.0001575
578.13	4.9572e-24
578.14	0.0011322
578.14	0.01542
578.19	0.013177
578.21	3.7763e-24
578.23	0.14047
578.23	0.068529
578.24	0.005208
578.37	9.622e-27
578.41	0.07899
578.44	1.8918e-25
578.46	6.0187e-27
578.47	0.0045331
578.52	6.5768e-26
578.55	9.6115e-28
578.6	3.7865e-25
578.61	0.012265
578.64	3.2667e-27
578.69	2.414e-24
578.7	0.0012407
578.71	0.013747
578.72	0.0043793
578.78	1.2044e-25
578.79	9.498e-28
578.8	0.0017161
578.8	2.2892e-26
578.85	5.2274e-25
578.86	5.5426e-23
578.86	0.00068734
578.87	0.00034147
578.92	1.64e-27
578.92	6.6495e-28
578.95	5.512e-28
578.97	7.8137e-24
578.98	0.00034215
578.98	0.0013936
579.06	8.781e-27
579.09	3.9032e-26
579.1	1.1814e-24
579.11	3.4607e-25
579.12	0.00058091
579.13	0.035329
579.15	4.1746e-25
579.15	8.0093e-05
579.15	0.0069777
579.18	5.8851e-26
579.21	0.0020095
579.23	1.2762e-26
579.25	0.050793
579.25	2.7422e-25
579.26	0.021611
579.26	1.347e-23
579.26	0.0038558
579.27	0.086626
579.27	0.0020083
579.28	0.096231
579.28	5.3116e-27
579.28	0.0076363
579.3	0.0002236
579.3	0.048357
579.34	6.8538e-26
579.34	4.6661e-25
579.35	1.6763e-26
579.37	0.007832
579.4	4.3098e-26
579.41	6.1994e-26
579.41	0.060158
579.43	0.0044835
579.43	0.013478
579.44	7.2893e-27
579.56	2.0317e-24
579.57	0.027277
579.57	0.016486
579.6	2.1436e-24
579.6	0.0034807
579.62	0.0026502
579.62	0.06692
579.65	0.0028327
579.66	3.1597e-24
579.68	6.721e-26
579.68	6.5725e-25
579.69	0.00020728
579.69	0.001443
579.71	3.8742e-25
579.72	0.083931
579.81	0.021919
579.81	1.3738e-24
579.83	1.7406e-22
579.83	0.00065961
579.89	5.0831e-23
579.89	0.00020146
579.92	3.502e-24
579.92	0.00023104
579.92	2.2062e-25
579.93	0.010873
579.95	0.0012134
579.95	3.3446e-22
579.95	5.3461e-26
579.95	1.3835e-05
579.98	0.0015251
580.02	5.2357e-24
580.02	0.00067801
580.07	2.0218e-26
580.08	1.0932e-24
580.1	0.0023494
580.13	0.0077843
580.17	0.026954
580.2	8.6228e-25
580.21	5.7155e-25
580.22	0.00028763
580.22	2.3459e-24
580.23	0.00058362
580.23	1.754e-23
580.23	0.00019819
580.25	0.0053262
580.26	9.1818e-25
580.27	0.00016303
580.27	5.9411e-25
580.27	1.342e-25
580.29	0.0016087
580.33	0.0098554
580.35	1.2045e-26
580.36	3.8974e-26
580.37	0.0040659
580.38	0.0022913
580.44	1.5023e-24
580.45	2.7048e-26
580.47	0.0045004
580.47	2.7701e-23
580.47	7.5139e-25
580.48	0.00028635
580.48	0.0013638
580.5	3.4612e-25
580.51	1.387e-25
580.51	1.1625e-26
580.51	1.0763e-25
580.53	0.0026951
580.54	0.00029584
580.55	0.003118
580.55	0.0077038
580.55	5.6641e-25
580.56	0.00061934
580.57	4.0915e-26
580.58	4.7876e-24
580.58	0.00032208
580.59	6.2808e-27
580.6	1.7278e-24
580.6	0.017675
580.61	0.0011693
580.63	5.2488e-27
580.64	0.0052752
580.64	0.00012115
580.66	7.8634e-24
580.66	0.00061307
580.68	2.1731e-26
580.71	0.0058256
580.72	0.0046316
580.74	6.1252e-27
580.75	2.3265e-25
580.75	0.00066282
580.78	0.00061009
580.78	5.017e-25
580.79	4.0919e-24
580.79	0.00052325
580.79	0.0010876
580.83	9.7961e-25
580.84	0.0014944
580.84	8.5811e-24
580.85	0.00014572
580.86	2.8612e-24
580.86	1.7547e-24
580.87	1.0095e-25
580.88	0.001427
580.89	0.0039913
580.89	5.8369e-25
580.89	0.00017504
580.91	0.0046733
580.94	8.982e-28
580.94	1.8614e-25
580.95	0.00063635
580.99	8.1079e-26
580.99	9.5261e-26
581	5.3535e-24
581	0.00010628
581	0.00010286
581.01	9.9823e-25
581.02	0.0018669
581.03	0.0027085
581.03	0.0007748
581.06	3.9598e-26
581.07	4.1399e-27
581.08	2.8147e-26
581.08	2.7212e-24
581.08	0.00033072
581.09	7.9512e-25
581.09	7.8531e-24
581.1	0.0014172
581.1	0.00033145
581.1	0.00060817
581.1	1.6942e-25
581.16	0.015529
581.18	9.6048e-25
581.18	1.0722e-22
581.18	0.0095158
581.18	0.00068745
581.19	0.0012757
581.19	6.7909e-25
581.19	0.0083637
581.25	0.0079819
581.26	1.6415e-25
581.27	1.0156e-26
581.27	0.0010323
581.29	3.8027e-25
581.3	3.389e-24
581.3	1.1112e-24
581.3	0.0012986
581.31	0.0015715
581.31	0.00084146
581.34	0.0079365
581.37	3.0426e-23
581.37	0.00024296
581.38	6.1688e-25
581.39	0.0011708
581.39	1.1926e-25
581.39	5.2634e-25
581.39	1.2691e-26
581.41	0.00084987
581.42	0.0023618
581.45	2.2425e-25
581.49	4.5473e-25
581.49	4.3191e-25
581.49	0.00014929
581.5	5.9475e-24
581.5	0.00014558
581.5	0.017223
581.5	1.5079e-21
581.51	3.1528e-25
581.51	0.0024357
581.51	0.0009094
581.53	2.272e-25
581.54	0.014527
581.55	0.0018096
581.55	5.3389e-25
581.56	3.3502e-26
581.57	3.9844e-26
581.57	6.4092e-25
581.57	0.00023251
581.58	0.0099956
581.58	1.6517e-24
581.59	0.00075099
581.6	5.2671e-25
581.6	0.0047098
581.61	0.0062194
581.62	0.001757
581.63	2.6333e-24
581.63	0.00047018
581.64	6.7448e-24
581.65	0.00041674
581.65	0.0074461
581.65	4.1968e-25
581.66	0.001649
581.67	6.0123e-24
581.67	0.00045257
581.67	1.7013e-26
581.68	1.1607e-27
581.69	1.3022e-24
581.69	0.00038771
581.7	0.0029645
581.74	1.0238e-25
581.74	1.2662e-26
581.75	0.0010502
581.75	1.55e-24
581.76	0.0012034
581.76	3.3332e-24
581.76	0.00081538
581.81	0.0081964
581.83	1.844e-25
581.83	0.00056098
581.87	6.0824e-26
581.9	0.0016061
581.92	0.0082137
581.92	2.2916e-24
581.93	4.6481e-26
581.93	4.3501e-26
581.93	0.0001707
581.94	2.7467e-26
581.96	1.6814e-26
581.97	0.0028337
581.98	0.0085975
581.99	0.00342
581.99	1.5167e-25
582	7.5933e-26
582.01	0.00011558
582.01	0.0008211
582.01	2.2109e-24
582.02	5.6088e-25
582.02	0.000509
582.03	0.00077221
582.04	1.9525e-26
582.04	1.5569e-23
582.04	0.00024224
582.04	2.918e-24
582.05	0.00018238
582.05	1.0483e-26
582.05	4.5037e-26
582.06	0.004703
582.07	0.00018959
582.1	0.0051717
582.12	3.0221e-26
582.13	0.0012463
582.16	9.7445e-27
582.17	0.000704
582.17	2.455e-24
582.18	0.00040029
582.18	3.2112e-26
582.19	9.4609e-27
582.2	0.0017879
582.2	0.011094
582.2	1.0684e-24
582.2	3.2674e-26
582.21	0.0023133
582.21	0.0005081
582.22	2.856e-24
582.22	0.0015498
582.23	0.00091776
582.23	9.7431e-26
582.23	1.3702e-25
582.24	0.0013092
582.26	0.0030264
582.27	7.8075e-27
582.27	2.0115e-25
582.27	0.00014435
582.27	2.8899e-24
582.28	4.5895e-25
582.29	0.0013531
582.29	0.00025319
582.31	5.3292e-27
582.31	2.3684e-25
582.34	5.0345e-26
582.34	3.7885e-26
582.34	0.0016392
582.35	1.6795e-27
582.36	6.5544e-25
582.36	0.0030045
582.37	2.5583e-26
582.38	5.8571e-25
582.38	4.9734e-25
582.38	0.00018814
582.38	5.346e-24
582.38	0.002421
582.39	2.4079e-24
582.39	0.0037838
582.4	8.0284e-26
582.4	0.00020567
582.4	0.0065288
582.41	0.0032308
582.41	0.0019429
582.41	1.3689e-25
582.42	1.9416e-23
582.42	0.00013708
582.42	0.0052245
582.43	0.0071585
582.43	1.8144e-25
582.44	0.00068039
582.44	0.00048306
582.45	0.01093
582.45	0.0012348
582.47	1.3774e-24
582.47	0.00051085
582.48	1.3672e-24
582.49	1.0652e-26
582.5	0.00078426
582.52	0.0013681
582.53	4.8977e-25
582.54	0.00055642
582.54	1.0113e-26
582.55	8.5481e-25
582.55	1.5011e-25
582.55	7.1097e-26
582.56	0.0012662
582.57	0.0021121
582.58	5.2802e-26
582.59	4.8425e-26
582.59	1.9372e-25
582.59	0.00064699
582.59	5.021e-26
582.59	4.5364e-26
582.59	0.00384
582.62	0.0039054
582.62	3.4182e-26
582.63	4.4905e-25
582.63	1.0247e-25
582.64	2.1949e-05
582.64	5.8035e-23
582.64	0.0041936
582.64	2.2919e-23
582.64	0.00010931
582.64	0.001708
582.65	0.00030055
582.66	1.438e-25
582.66	0.00099049
582.67	1.0599e-24
582.68	7.4033e-27
582.68	0.0040419
582.68	0.00064461
582.7	7.117e-05
582.72	9.1262e-26
582.72	1.3607e-26
582.72	7.9966e-23
582.72	8.777e-05
582.72	6.7002e-25
582.73	1.0338e-25
582.73	0.00060168
582.74	1.8085e-25
582.75	0.0032391
582.75	0.0014933
582.76	0.00047982
582.76	0.0030932
582.76	4.3398e-24
582.77	0.0003483
582.77	1.2342e-23
582.77	0.0044054
582.77	0.00041222
582.79	1.6585e-27
582.8	1.5158e-27
582.81	7.0536e-27
582.81	0.00051313
582.82	5.0374e-24
582.83	0.00019021
582.83	1.1158e-25
582.84	0.00054928
582.84	5.9538e-23
582.84	0.00080821
582.84	5.6746e-26
582.85	0.0010039
582.88	4.5521e-27
582.89	0.0012456
582.89	0.0004733
582.92	7.4711e-27
582.92	0.003538
582.95	3.1941e-26
582.95	0.0006792
582.96	2.8011e-25
582.96	4.0839e-28
582.97	5.5959e-26
582.97	9.5659e-28
582.99	0.00015547
582.99	0.0044912
582.99	8.1269e-05
583	0.00049695
583	0.00031233
583.01	2.4454e-25
583.01	3.6398e-25
583.01	0.00016744
583.02	8.7282e-27
583.03	0.0012747
583.03	3.3586e-26
583.04	0.00030068
583.05	2.1284e-27
583.05	6.0367e-25
583.05	1.4188e-26
583.05	0.00056154
583.07	3.0236e-25
583.07	1.9768e-25
583.08	1.4625e-25
583.08	0.0020968
583.08	7.1686e-05
583.09	0.0023159
583.1	5.9532e-25
583.1	0.0041162
583.11	1.7617e-25
583.11	4.1034e-26
583.11	0.00070252
583.12	2.7073e-24
583.12	0.0012769
583.12	0.00022081
583.12	0.00055698
583.13	0.00073564
583.13	1.0596e-24
583.15	0.0038881
583.16	3.769e-27
583.16	2.5512e-26
583.16	7.5694e-28
583.17	1.2628e-25
583.18	0.0026581
583.19	0.000135
583.19	2.932e-26
583.2	0.0012863
583.2	5.847e-20
583.2	0.0001151
583.21	0.00044182
583.23	0.00016674
583.24	1.5227e-27
583.25	1.0903e-05
583.25	0.0027827
583.25	1.1906e-24
583.25	0.0001205
583.25	0.00045041
583.26	8.9866e-27
583.26	1.4815e-24
583.27	0.0025774
583.28	0.0015684
583.28	6.4062e-27
583.3	0.00060711
583.31	4.9315e-25
583.31	3.5443e-26
583.32	5.4825e-24
583.32	3.8953e-05
583.33	1.0205e-26
583.34	0.0030045
583.34	0.0020674
583.34	3.0451e-22
583.35	7.3104e-26
583.35	8.8571e-26
583.35	0.00049284
583.35	0.00011443
583.35	0.00039812
583.36	9.4152e-25
583.36	0.0041728
583.36	2.9526e-26
583.37	2.6853e-27
583.39	9.1081e-25
583.39	0.00019922
583.4	0.0002976
583.4	9.8018e-26
583.4	3.2334e-24
583.4	0.0068799
583.41	6.6677e-26
583.42	6.0477e-26
583.43	4.2234e-25
583.43	0.003015
583.44	2.6815e-27
583.44	0.00051141
583.45	0.0040453
583.45	0.0024426
583.46	0.0046122
583.46	5.7343e-25
583.48	0.00048663
583.48	2.9535e-26
583.49	1.5798e-26
583.5	7.2806e-28
583.5	4.6677e-26
583.5	0.00076497
583.5	0.0027831
583.51	0.00016708
583.53	0.0013051
583.53	0.00030429
583.54	0.00056932
583.54	1.9215e-25
583.57	0.00011643
583.59	1.1811e-24
583.6	1.3821e-24
583.6	0.0015779
583.6	0.00031295
583.61	4.4228e-25
583.62	0.00054064
583.63	1.7302e-24
583.63	3.2363e-26
583.63	9.5814e-25
583.63	1.5427e-24
583.64	0.00032
583.64	4.8443e-24
583.64	0.0011443
583.64	0.0010847
583.65	6.7695e-26
583.65	2.4902e-27
583.65	1.201e-23
583.65	0.00020404
583.66	0.00093084
583.67	0.00022716
583.67	0.0002823
583.67	5.4868e-25
583.67	0.0037982
583.68	0.00074156
583.69	0.000961
583.7	2.975e-27
583.7	1.164e-26
583.72	4.2506e-26
583.73	6.4056e-26
583.74	5.2066e-27
583.75	0.00068049
583.75	0.0023506
583.75	2.0384e-24
583.76	6.9092e-05
583.76	0.0010141
583.76	0.00047615
583.76	0.00013243
583.77	5.1517e-26
583.77	1.2586e-25
583.77	5.6381e-25
583.78	0.00011786
583.79	2.5446e-24
583.79	0.00033044
583.82	2.6524e-05
583.82	1.0434e-24
583.82	6.1962e-27
583.82	2.766e-25
583.82	0.0025927
583.83	0.00031708
583.84	4.9053e-25
583.84	1.5545e-23
583.84	1.1374e-23
583.84	0.0013167
583.85	0.0012658
583.85	0.00033612
583.87	1.992e-25
583.89	0.00072413
583.89	1.6715e-25
583.9	3.1741e-25
583.9	0.00077265
583.91	3.6699e-27
583.91	0.002542
583.91	0.0016278
583.92	4.7202e-25
583.93	1.4089e-26
583.93	4.3486e-25
583.94	0.00096837
583.94	0.0019541
583.95	0.0019739
583.95	5.0725e-27
583.96	0.0035187
583.97	1.7024e-25
583.97	0.0029562
583.98	7.7971e-26
583.98	0.0013888
583.99	7.1181e-05
584.01	1.6953e-27
584.02	6.3226e-26
584.02	1.0948e-24
584.02	2.7795e-25
584.02	0.00032413
584.02	0.0024993
584.03	0.001602
584.04	0.0011808
584.05	2.358e-26
584.05	4.7964e-26
584.06	0.00020104
584.07	4.1476e-27
584.07	1.1432e-25
584.08	2.1711e-26
584.08	1.9287e-25
584.09	0.00068414
584.09	6.7585e-26
584.1	0.00064045
584.1	0.00041932
584.11	8.8032e-26
584.11	4.05e-24
584.11	0.0002305
584.11	8.4328e-27
584.11	1.3239e-24
584.11	0.00079786
584.13	0.0003473
584.13	0.00020072
584.13	0.0022548
584.14	5.3285e-26
584.15	6.422e-28
584.15	5.4704e-25
584.16	0.00040803
584.16	2.299e-26
584.16	1.9673e-25
584.17	1.3321e-26
584.18	0.00067364
584.18	0.0010805
584.18	1.4917e-25
584.19	7.8537e-26
584.19	0.000619
584.19	1.9426e-25
584.19	0.00055528
584.21	1.0201e-25
584.21	4.5633e-05
584.22	0.00023035
584.23	1.3111e-25
584.23	0.0052644
584.23	0.00019472
584.24	0.00011282
584.24	1.212e-26
584.24	2.9108e-27
584.26	0.00022244
584.27	1.4049e-25
584.28	0.0072019
584.28	0.0017448
584.28	1.7701e-25
584.29	0.0021671
584.29	2.7352e-26
584.3	0.00081101
584.31	0.0023984
584.31	0.00024316
584.32	2.2559e-26
584.32	5.127e-26
584.32	0.0019019
584.33	3.0988e-25
584.33	1.0644e-26
584.33	2.4599e-25
584.34	0.00083953
584.34	0.0011081
584.36	0.0023388
584.37	0.0003893
584.41	7.0904e-27
584.41	1.8227e-24
584.41	2.8056e-25
584.42	2.194e-05
584.42	1.3798e-24
584.42	8.7429e-26
584.42	0.00067746
584.44	0.002558
584.44	5.3312e-27
584.46	1.025e-25
584.48	0.00012515
584.48	9.4472e-25
584.48	0.0033821
584.48	8.2097e-24
584.49	0.00034101
584.49	0.0014194
584.49	0.0010213
584.5	8.1521e-27
584.5	0.0021423
584.51	2.3226e-26
584.52	6.933e-27
584.52	4.2264e-05
584.53	6.3346e-25
584.53	2.5528e-05
584.53	3.4564e-25
584.54	0.00098367
584.54	0.0015696
584.55	0.00091949
584.55	9.7267e-27
584.56	2.2328e-25
584.57	0.00058605
584.57	3.9495e-26
584.57	0.00020178
584.57	1.919e-25
584.57	0.0020735
584.57	1.2966e-25
584.58	0.00022615
584.58	2.087e-24
584.59	0.00013611
584.59	1.7669e-26
584.6	0.00029815
584.6	5.7938e-26
584.6	3.5239e-27
584.61	2.1171e-24
584.61	3.0022e-26
584.62	0.0013454
584.62	2.0475e-25
584.62	6.3169e-27
584.63	3.6435e-27
584.63	2.1681e-25
584.63	0.0024542
584.63	0.0013679
584.64	0.0001066
584.65	0.00063782
584.65	2.6878e-26
584.65	0.00020626
584.65	6.0416e-23
584.65	0.00059548
584.65	1.2559e-25
584.66	5.1169e-24
584.67	0.00064256
584.68	6.3985e-05
584.69	0.0023371
584.7	0.0011643
584.71	6.3521e-28
584.72	1.6559e-24
584.72	0.00045785
584.72	0.00087296
584.73	1.2036e-26
584.74	5.8633e-27
584.74	0.00084667
584.74	4.7805e-06
584.75	0.0018616
584.75	3.9866e-25
584.76	4.1605e-25
584.76	2.889e-26
584.76	0.00023797
584.76	0.0028418
584.77	0.0015098
584.77	1.9452e-24
584.77	0.00010175
584.77	6.2757e-24
584.78	0.00019977
584.78	8.1603e-28
584.79	0.0013281
584.79	5.7523e-25
584.8	7.8405e-27
584.8	0.0011424
584.81	0.0020843
584.81	1.1255e-25
584.83	1.4828e-24
584.83	4.0107e-27
584.83	1.0294e-24
584.83	0.00012821
584.84	0.00080163
584.85	0.0012249
584.85	1.264e-22
584.85	9.0242e-27
584.87	8.9218e-23
584.87	0.00014111
584.87	5.0334e-26
584.87	2.1167e-27
584.88	0.0021168
584.89	1.4488e-25
584.89	0.00045402
584.89	0.00078394
584.9	1.7056e-26
584.9	1.0967e-26
584.91	1.4437e-25
584.91	7.1224e-05
584.92	0.00027245
584.93	0.0013209
584.95	0.0012808
584.95	0.0014079
584.96	1.4478e-26
584.96	4.3292e-25
584.97	8.3561e-26
584.98	0.00033145
584.98	2.1658e-25
584.98	0.0011803
584.98	0.0003655
584.98	5.0729e-26
584.99	1.1995e-25
584.99	0.0027819
584.99	0.00017153
584.99	4.2047e-25
585	0.00022825
585	2.92e-25
585.01	0.0016636
585.01	0.00022956
585.02	5.4201e-24
585.02	0.00010918
585.03	5.3628e-26
585.03	1.2305e-24
585.03	0.00038173
585.04	0.00069173
585.04	0.00049275
585.04	1.2861e-23
585.05	0.0044311
585.05	0.00028071
585.06	9.5314e-26
585.06	0.0017538
585.07	3.402e-26
585.07	0.00043613
585.08	7.1134e-28
585.08	8.9234e-26
585.09	5.2482e-25
585.09	5.1668e-06
585.09	0.00066527
585.09	2.7408e-26
585.09	2.7603e-26
585.09	0.00014765
585.1	0.00020476
585.1	0.0018665
585.1	1.884e-28
585.12	1.0097e-26
585.13	8.0393e-25
585.13	0.00017313
585.14	0.0019486
585.14	2.0311e-26
585.14	4.973e-06
585.15	2.164e-26
585.15	0.00056942
585.18	9.9824e-27
585.19	1.0297e-27
585.19	6.8598e-27
585.2	1.5258e-25
585.21	1.2796e-25
585.21	0.002253
585.22	0.00031743
585.22	0.0014094
585.22	2.7048e-24
585.23	2.6834e-23
585.23	0.00011415
585.23	0.00061553
585.23	1.1013e-24
585.23	0.0013378
585.24	0.00028552
585.26	0.0011744
585.27	0.0032669
585.28	2.1043e-26
585.28	1.5514e-26
585.28	3.5953e-25
585.28	0.00016524
585.29	0.0008515
585.3	2.717e-26
585.3	4.4718e-25
585.31	0.00043685
585.32	0.0013762
585.33	3.6254e-26
585.35	0.0019908
585.36	0.00099672
585.37	4.5019e-25
585.37	0.00010135
585.39	7.9023e-28
585.4	2.3324e-26
585.41	3.1554e-26
585.42	5.4707e-26
585.42	8.7492e-05
585.43	1.4325e-23
585.43	0.00015207
585.43	0.0022191
585.44	0.00049394
585.44	0.00020624
585.45	0.00089176
585.46	7.8307e-26
585.46	2.8692e-26
585.46	4.2314e-26
585.47	0.0040856
585.47	3.9052e-26
585.48	0.00088031
585.48	2.5285e-27
585.48	2.6553e-25
585.49	1.8851e-25
585.49	0.00020223
585.49	0.00056519
585.5	0.0020286
585.5	0.0015448
585.5	4.2245e-25
585.5	4.4003e-25
585.51	0.0001264
585.51	0.00047826
585.52	3.145e-24
585.53	0.00046367
585.53	1.1898e-25
585.53	8.2776e-26
585.54	2.318e-25
585.54	0.0019582
585.54	0.00027972
585.54	2.8849e-25
585.55	0.0012669
585.55	0.000996
585.55	0.00043844
585.57	6.9231e-25
585.58	0.00053178
585.58	2.8999e-26
585.59	0.0014015
585.6	0.001282
585.61	1.8832e-26
585.63	5.0911e-24
585.63	2.4426e-27
585.63	0.00016251
585.64	2.7825e-26
585.64	2.4753e-23
585.64	3.6996e-05
585.65	1.6301e-24
585.65	0.00098119
585.65	1.6512e-26
585.66	0.00014345
585.66	0.0006179
585.66	2.2719e-26
585.67	0.0006728
585.68	3.3328e-27
585.69	4.4156e-24
585.69	0.00017334
585.69	2.848e-25
585.69	0.0003278
585.7	0.00011535
585.7	2.1382e-26
585.71	0.0022167
585.73	2.1218e-28
585.75	7.3119e-26
585.75	0.00020313
585.75	0.00065239
585.76	3.6355e-25
585.76	0.00022425
585.77	0.00034167
585.78	0.00014044
585.78	9.8611e-27
585.78	4.2867e-26
585.78	2.9248e-25
585.79	0.0011015
585.8	2.8524e-26
585.8	3.7907e-25
585.8	0.0029766
585.81	4.5662e-26
585.82	0.00016639
585.83	0.00073938
585.84	8.2032e-26
585.85	0.0014008
585.85	0.00017017
585.86	1.9449e-26
585.86	1.2899e-26
585.86	1.0082e-26
585.86	3.3907e-24
585.86	0.00019605
585.87	2.7244e-25
585.87	1.4584e-26
585.87	2.8973e-05
585.87	0.00062829
585.88	3.0763e-27
585.89	8.5626e-27
585.89	7.9269e-24
585.89	0.00047258
585.89	3.5767e-24
585.89	0.00024863
585.89	6.3107e-24
585.9	5.9386e-26
585.9	5.6608e-26
585.9	3.1612e-05
585.9	0.0017452
585.91	5.7225e-05
585.91	4.6639e-26
585.91	0.00068069
585.93	3.5415e-26
585.93	0.00015285
585.95	0.00044299
585.95	2.9372e-27
585.95	0.0011428
585.96	9.7589e-26
585.98	2.0556e-26
585.98	0.00039798
585.98	0.00072859
585.98	2.9469e-26
585.99	0.0019162
585.99	8.0757e-25
586	0.0029385
586	0.00023903
586	2.7767e-24
586	9.7095e-05
586.02	9.9306e-27
586.02	0.00033592
586.04	0.0011245
586.05	7.4075e-25
586.06	0.00054011
586.06	2.5178e-27
586.06	5.7955e-26
586.06	6.0618e-27
586.07	2.6652e-25
586.07	0.00062994
586.07	0.0001531
586.07	1.9846e-25
586.08	0.00010806
586.08	0.00060872
586.08	1.9318e-26
586.09	0.00015657
586.1	3.0376e-25
586.1	0.0024996
586.1	1.0723e-25
586.11	0.00036479
586.11	4.3581e-24
586.12	0.00011664
586.13	3.7021e-26
586.13	3.2741e-25
586.13	0.00046581
586.13	4.6327e-23
586.14	0.00082857
586.14	0.0016066
586.15	0.0004724
586.16	2.6695e-27
586.16	0.00078267
586.17	4.3321e-26
586.17	7.7464e-25
586.17	0.00034255
586.19	2.0011e-26
586.19	2.4703e-26
586.2	9.0704e-05
586.2	1.7659e-27
586.21	6.2981e-27
586.22	2.9912e-27
586.22	0.0018337
586.24	2.6853e-24
586.24	7.8111e-06
586.24	0.0015178
586.24	0.0011361
586.25	3.5124e-24
586.25	0.00041009
586.26	2.0646e-25
586.26	0.0010016
586.26	1.9075e-05
586.27	5.9842e-26
586.27	0.0016474
586.28	1.4954e-25
586.28	1.5894e-26
586.29	0.0014237
586.33	0.00035883
586.35	9.7861e-28
586.35	3.5953e-25
586.36	0.00021299
586.36	0.00089377
586.36	1.2355e-22
586.36	6.0667e-05
586.38	7.0937e-27
586.38	8.0465e-26
586.38	3.1734e-23
586.38	0.0015324
586.38	1.6093e-25
586.39	1.476e-27
586.4	0.00021829
586.4	1.1633e-22
586.4	0.00010031
586.41	9.1655e-25
586.41	0.0034113
586.41	0.00036781
586.42	0.00030381
586.42	1.4142e-24
586.42	5.0279e-25
586.42	0.00010408
586.42	5.0212e-26
586.42	0.00052076
586.43	0.00012526
586.43	6.8449e-27
586.44	4.5701e-27
586.46	4.5354e-25
586.47	1.3163e-26
586.47	0.0014101
586.47	0.0013322
586.48	0.0022132
586.49	0.0021674
586.5	1.4712e-26
586.51	0.0012041
586.51	2.6797e-24
586.51	1.1095e-26
586.52	0.00021396
586.52	5.751e-28
586.53	0.00057118
586.53	8.2495e-05
586.54	2.0398e-25
586.54	0.0033729
586.54	1.0927e-23
586.55	0.0011847
586.55	0.00019043
586.57	8.3834e-28
586.58	2.3945e-27
586.6	1.0459e-26
586.61	3.4339e-27
586.61	9.704e-24
586.61	9.0331e-27
586.61	0.00081683
586.61	4.8092e-23
586.62	0.00086412
586.62	0.00088286
586.63	2.6585e-27
586.63	0.0014868
586.64	7.6971e-26
586.64	0.00032958
586.64	6.2818e-05
586.64	5.7229e-05
586.64	2.0704e-25
586.65	1.2754e-24
586.65	2.5222e-26
586.65	1.8434e-26
586.65	0.00013967
586.65	0.00016721
586.66	0.0048066
586.67	0.0016239
586.67	0.00032402
586.67	0.00038059
586.67	0.0005148
586.67	0.0004739
586.67	3.7053e-24
586.68	0.0032014
586.68	5.5268e-24
586.68	4.247e-25
586.68	8.571e-26
586.68	3.7877e-25
586.68	0.00026451
586.69	0.00033676
586.69	0.0010696
586.69	0.00022109
586.71	3.0931e-26
586.72	1.6796e-26
586.72	5.6377e-26
586.73	4.5641e-05
586.74	2.5259e-25
586.74	0.00010083
586.74	0.00062776
586.75	0.00080627
586.75	4.2053e-25
586.75	0.0003671
586.75	7.6341e-27
586.76	1.3786e-25
586.76	0.00026867
586.76	1.3252e-26
586.77	0.001174
586.77	0.0002972
586.77	8.8188e-26
586.78	2.9874e-26
586.78	1.4631e-24
586.78	0.0011772
586.78	0.00070756
586.79	1.4471e-26
586.79	0.002219
586.81	2.2462e-27
586.81	0.00068793
586.82	8.0881e-26
586.82	6.1584e-25
586.82	0.0012996
586.84	0.0022706
586.84	0.0005084
586.85	5.959e-28
586.86	0.0010709
586.86	2.4527e-25
586.87	0.00081505
586.88	7.6276e-05
586.89	3.4444e-25
586.89	4.2362e-26
586.89	0.007675
586.9	1.038e-24
586.9	0.0012654
586.9	5.3955e-05
586.9	2.5333e-05
586.91	2.2005e-26
586.91	2.0305e-26
586.92	0.00022842
586.93	1.7781e-26
586.93	6.2616e-26
586.93	1.5827e-26
586.94	4.3631e-26
586.94	0.0011301
586.94	9.2745e-24
586.95	0.0002298
586.96	5.8208e-27
586.96	2.1042e-22
586.96	1.7221e-05
586.96	2.255e-25
586.97	0.0014057
586.97	0.0001171
586.97	0.00038808
586.98	5.8013e-26
586.98	1.2194e-25
586.98	0.00015557
586.98	0.00013697
586.99	5.5135e-27
587	1.1628e-26
587	8.6931e-28
587	3.5047e-25
587.01	0.0013377
587.01	0.00042204
587.02	0.00038591
587.03	5.721e-24
587.03	1.2336e-26
587.04	4.5209e-26
587.04	0.0010235
587.04	1.6555e-25
587.04	0.00099409
587.05	5.1846e-05
587.05	0.00050367
587.06	0.00053336
587.07	0.001128
587.1	6.276e-26
587.1	2.0118e-26
587.1	1.5039e-24
587.11	0.0014544
587.11	0.0010201
587.11	3.4535e-26
587.11	0.00013356
587.12	8.5459e-25
587.13	1.4455e-25
587.13	0.0015529
587.13	0.00075423
587.14	0.0014769
587.14	1.6214e-25
587.14	1.1702e-05
587.15	0.00071478
587.15	2.5885e-26
587.16	1.5106e-26
587.18	0.00017412
587.18	9.099e-25
587.18	0.00023337
587.18	1.0097e-25
587.2	0.0035629
587.2	4.4777e-26
587.2	0.00047381
587.2	7.2797e-27
587.22	0.00026347
587.24	2.4555e-25
587.24	0.0010267
587.25	0.00014314
587.25	3.8664e-27
587.26	1.3317e-27
587.27	3.8789e-27
587.27	4.9899e-27
587.28	2.1001e-25
587.28	8.4213e-27
587.29	3.6503e-26
587.29	0.00049987
587.29	0.00051752
587.29	0.00079617
587.29	6.6122e-26
587.3	4.9126e-25
587.3	0.0022338
587.3	4.957e-25
587.31	1.3469e-26
587.31	0.00065357
587.31	0.00048982
587.31	0.00066804
587.31	0.0012493
587.31	6.7538e-26
587.32	0.00023136
587.32	7.3799e-27
587.32	0.00070152
587.32	0.00031926
587.33	1.0527e-27
587.34	0.00055389
587.36	0.00030843
587.36	2.8351e-25
587.37	5.9669e-27
587.38	0.0010755
587.38	4.9601e-22
587.38	0.00074117
587.38	1.1934e-26
587.39	0.0010964
587.39	8.7353e-27
587.39	1.0793e-26
587.39	0.00094761
587.4	1.3988e-27
587.4	0.00012135
587.4	8.1031e-27
587.4	3.2067e-25
587.4	1.3564e-05
587.41	9.3871e-05
587.43	2.7071e-27
587.44	1.0773e-26
587.44	1.2919e-27
587.45	1.8551e-26
587.45	6.6108e-26
587.45	0.00039211
587.45	0.0015439
587.46	0.0013056
587.46	1.6479e-23
587.46	0.00091783
587.47	1.0243e-26
587.48	0.0019208
587.48	0.00034464
587.49	8.9311e-25
587.49	0.00095845
587.49	3.8917e-22
587.49	0.001357
587.49	0.0023655
587.49	0.00094885
587.5	0.00036479
587.5	0.00080438
587.5	0.00033896
587.51	1.9784e-27
587.52	1.9511e-25
587.52	1.096e-23
587.53	0.0007575
587.53	1.4712e-26
587.54	6.5222e-25
587.54	8.1799e-26
587.54	1.9204e-28
587.55	0.00043177
587.55	0.00025479
587.55	8.0964e-05
587.55	0.0022358
587.56	0.00096914
587.58	6.0274e-28
587.59	8.8289e-26
587.6	9.1268e-24
587.6	5.2373e-05
587.61	0.00035328
587.61	1.6327e-26
587.61	2.8268e-27
587.62	1.5101e-27
587.62	1.4104e-25
587.63	0.00010273
587.64	0.00040518
587.64	4.2487e-26
587.66	1.2247e-25
587.66	6.7103e-05
587.67	0.0013666
587.67	7.4108e-26
587.67	3.2759e-27
587.68	6.0964e-25
587.68	6.0656e-24
587.68	0.00053914
587.68	0.00090227
587.68	1.1978e-23
587.69	0.00057599
587.69	3.6079e-25
587.69	0.00039533
587.69	0.0005376
587.69	0.00013276
587.7	1.255e-27
587.71	1.7807e-25
587.71	0.00023885
587.72	0.00044473
587.72	0.00014055
587.73	6.779e-26
587.74	0.001783
587.74	0.00036152
587.74	3.2277e-26
587.75	2.1598e-05
587.76	0.00036347
587.76	2.3098e-27
587.77	1.1818e-26
587.77	0.00074482
587.78	3.6231e-27
587.78	2.5385e-27
587.79	2.0558e-25
587.79	0.00036661
587.79	1.1055e-26
587.79	6.7851e-05
587.79	3.1617e-25
587.81	2.9367e-26
587.81	1.9511e-25
587.82	1.1037e-23
587.82	0.0025477
587.82	0.00033023
587.83	7.756e-24
587.83	0.00042487
587.83	4.4614e-24
587.83	0.00014546
587.83	0.00020274
587.83	0.00021762
587.84	8.0444e-05
587.84	1.3485e-23
587.85	1.09e-05
587.85	0.0004671
587.85	5.1541e-25
587.85	0.00039435
587.86	1.6848e-25
587.87	1.0161e-27
587.88	3.1474e-26
587.88	0.0025119
587.88	4.6886e-27
587.88	0.00047695
587.89	2.1905e-24
587.89	0.00075247
587.89	9.9519e-05
587.89	6.5647e-28
587.9	1.108e-27
587.9	3.8183e-28
587.94	3.5793e-25
587.94	0.001691
587.94	7.267e-05
587.95	0.00049246
587.95	0.00042463
587.96	1.4595e-24
587.97	5.4312e-26
587.97	0.00057582
587.97	1.4034e-25
587.97	1.1818e-25
587.98	2.7076e-24
587.98	0.00024773
587.98	0.0017275
587.98	6.053e-05
587.98	0.00026993
587.98	0.0012207
588	0.00093714
588.02	1.5362e-25
588.02	2.508e-26
588.03	0.00041092
588.03	6.7438e-25
588.04	0.0006699
588.06	3.2431e-25
588.06	0.0023609
588.06	3.1378e-24
588.06	3.6735e-25
588.06	0.00020634
588.08	1.4421e-24
588.08	0.00030535
588.09	0.0008393
588.09	8.229e-26
588.1	2.6514e-25
588.1	0.0021938
588.1	0.00010819
588.1	3.0645e-26
588.11	0.0016452
588.11	1.0485e-24
588.11	0.00030134
588.13	0.00014688
588.14	4.2362e-25
588.14	7.2664e-25
588.14	0.00073291
588.15	0.00036199
588.15	2.8189e-26
588.16	4.7674e-27
588.16	1.3335e-24
588.16	0.00024167
588.17	5.5837e-05
588.18	0.001201
588.18	1.4161e-26
588.19	7.9782e-25
588.19	2.3405e-24
588.19	0.00022582
588.2	3.4993e-25
588.2	0.00066239
588.2	4.0473e-26
588.2	5.2696e-05
588.21	0.00083739
588.22	1.3945e-27
588.22	0.00024463
588.23	2.1441e-25
588.23	0.00022703
588.23	1.1064e-25
588.24	6.4986e-27
588.24	0.00065549
588.25	6.7892e-28
588.26	0.00091917
588.26	0.0010592
588.27	4.4447e-25
588.28	1.0033e-26
588.28	2.1057e-25
588.29	3.486e-25
588.3	0.00097738
588.3	0.00043776
588.3	2.8296e-24
588.3	3.7172e-25
588.3	6.3068e-05
588.3	6.9904e-05
588.31	0.00059482
588.31	5.8073e-26
588.32	0.00054933
588.32	3.2523e-26
588.33	0.00010114
588.35	2.7591e-27
588.35	1.4767e-25
588.36	0.00022017
588.36	1.2475e-26
588.36	1.8486e-06
588.37	7.633e-25
588.38	0.00059744
588.38	7.3192e-26
588.39	8.3037e-05
588.39	0.00022465
588.4	0.00055113
588.4	0.0018095
588.4	2.3959e-25
588.41	1.1914e-27
588.41	2.2495e-26
588.41	1.1066e-28
588.42	0.0015857
588.42	0.00015223
588.42	8.7034e-27
588.43	1.2881e-25
588.44	0.00016498
588.44	0.00025161
588.44	1.581e-24
588.45	0.00013739
588.45	4.2337e-25
588.45	3.9078e-26
588.45	0.00060345
588.45	1.7503e-26
588.46	3.0141e-26
588.46	2.0948e-26
588.46	0.00051356
588.46	2.9352e-24
588.47	0.00033913
588.47	0.0002266
588.47	2.4463e-25
588.47	8.987e-28
588.48	7.6235e-26
588.48	0.00071259
588.48	8.6348e-24
588.48	6.1646e-05
588.48	2.5754e-25
588.48	0.00077691
588.49	0.00035142
588.49	9.0607e-25
588.49	0.00071118
588.5	0.0011812
588.5	7.2173e-26
588.51	0.0004432
588.51	0.00046673
588.52	0.00086336
588.52	0.00038566
588.52	2.1822e-24
588.52	0.00056386
588.52	8.2617e-05
588.53	8.0989e-26
588.53	4.0984e-26
588.53	0.00010015
588.56	4.7279e-05
588.56	2.7127e-25
588.56	3.0267e-24
588.57	0.00076641
588.57	0.0013147
588.6	9.9072e-26
588.61	1.6215e-25
588.63	2.2773e-25
588.63	0.00022277
588.64	7.7142e-25
588.64	0.0025189
588.64	0.00025435
588.64	0.0014206
588.64	0.00068225
588.65	9.8823e-26
588.66	2.263e-25
588.67	8.1467e-27
588.68	0.001752
588.69	0.00094514
588.69	6.1527e-26
588.69	1.0786e-26
588.7	0.0002111
588.71	8.3648e-25
588.71	0.00013929
588.71	2.8904e-25
588.71	0.0010705
588.71	8.6558e-05
588.71	2.9846e-26
588.71	5.7059e-25
588.72	0.00082283
588.72	1.7789e-25
588.72	6.3418e-05
588.73	5.4085e-25
588.73	0.00023216
588.73	0.00064946
588.73	0.00011898
588.75	4.8522e-27
588.77	5.5434e-24
588.78	1.6921e-23
588.78	0.00073856
588.78	1.7002e-05
588.78	9.0696e-26
588.79	0.00052269
588.79	2.1322e-26
588.8	0.00015146
588.81	5.3536e-27
588.82	9.7298e-24
588.82	0.00012368
588.82	0.00028791
588.82	4.6337e-26
588.82	7.815e-26
588.82	0.00050977
588.83	0.00031548
588.84	4.5773e-25
588.84	0.00046251
588.85	0.00276
588.85	2.8279e-26
588.86	9.5321e-05
588.86	1.2114e-23
588.86	9.1248e-25
588.86	3.4118e-05
588.86	0.00010207
588.87	1.0394e-24
588.87	0.00017603
588.89	1.0382e-26
588.89	3.4099e-26
588.89	0.00015293
588.9	0.00013871
588.9	1.4331e-24
588.9	8.8388e-26
588.9	1.0812e-25
588.91	0.00050912
588.91	0.00025643
588.91	0.0001282
588.91	1.2311e-26
588.92	7.5186e-26
588.93	0.00090274
588.94	1.0044e-24
588.94	3.6904e-05
588.94	0.00045264
588.95	1.7347e-27
588.95	0.00029601
588.95	1.0329e-26
588.95	5.458e-27
588.96	6.3604e-24
588.96	5.6457e-05
588.96	1.9365e-26
588.97	0.00041357
588.97	0.0022817
588.99	2.7765e-25
589	0.00029931
589.01	0.0019291
589.01	1.3053e-25
589.02	3.7906e-23
589.02	3.1769e-05
589.02	0.00014055
589.04	3.4864e-27
589.04	0.00041166
589.07	2.2727e-24
589.07	0.00020888
589.08	2.4339e-26
589.08	1.9666e-24
589.08	1.5979e-05
589.08	1.158e-26
589.09	2.2846e-26
589.09	0.00016965
589.09	0.00028465
589.1	0.0004866
589.11	8.5974e-26
589.12	0.00012417
589.14	3.5095e-25
589.14	2.0414e-25
589.14	0.00045403
589.14	2.9589e-26
589.15	1.1669e-24
589.15	0.00066614
589.15	0.0001115
589.15	3.0341e-26
589.15	0.00029452
589.16	0.00029818
589.16	1.7336e-26
589.17	2.5458e-26
589.18	3.126e-23
589.18	0.0010942
589.19	0.00073775
589.19	1.7195e-25
589.19	3.5538e-27
589.19	4.668e-25
589.19	5.3216e-25
589.19	0.00023403
589.2	0.00018397
589.2	2.4727e-23
589.2	7.0209e-05
589.2	0.00075392
589.2	8.1523e-25
589.21	1.5077e-25
589.21	5.8246e-26
589.21	0.00030775
589.21	0.00032609
589.21	0.0010674
589.22	1.816e-27
589.22	8.2803e-05
589.23	6.026e-25
589.23	0.00093866
589.24	3.184e-26
589.24	0.0001955
589.25	0.00018199
589.26	1.1676e-25
589.26	3.8962e-26
589.27	0.0013723
589.27	8.5138e-05
589.29	1.2017e-05
589.3	1.8765e-25
589.31	0.00031268
589.32	2.5825e-25
589.33	0.0013443
589.33	3.3907e-26
589.34	2.7566e-24
589.34	0.00017697
589.35	4.1398e-24
589.35	5.3922e-05
589.35	3.0497e-25
589.35	0.00019385
589.36	0.0001352
589.37	1.3847e-26
589.37	1.3345e-26
589.37	3.1712e-23
589.37	2.6591e-05
589.37	0.00029743
589.4	0.00036424
589.41	3.4167e-27
589.42	2.8486e-25
589.42	0.00058367
589.45	2.9397e-27
589.46	6.6255e-25
589.46	1.4265e-24
589.46	9.4447e-05
589.46	0.00025728
589.46	6.3248e-26
589.46	1.153e-26
589.47	7.4591e-25
589.47	1.9662e-05
589.47	0.0012312
589.48	7.1856e-26
589.48	0.00018754
589.48	0.00022423
589.48	6.9976e-24
589.48	7.3331e-05
589.48	0.0001451
589.49	2.0427e-24
589.5	4.7874e-05
589.52	0.00041088
589.53	3.7108e-28
589.53	3.5838e-24
589.53	9.1629e-05
589.54	0.00094661
589.55	3.1989e-26
589.55	9.1357e-25
589.55	1.9212e-05
589.56	4.5864e-27
589.57	0.0005229
589.57	0.0001898
589.57	5.0244e-25
589.58	0.00026857
589.58	1.6465e-27
589.58	3.0727e-26
589.59	1.3708e-27
589.6	0.00033069
589.6	0.00059053
589.61	2.4344e-25
589.61	2.1558e-25
589.61	8.8091e-05
589.61	9.9683e-05
589.62	0.001063
589.64	1.0552e-27
589.64	5.3414e-05
589.68	4.1068e-27
589.68	2.1357e-24
589.69	0.00067469
589.69	0.00086334
589.7	3.1443e-27
589.7	5.0414e-27
589.7	2.1148e-24
589.7	9.9972e-05
589.71	0.00026662
589.71	1.3647e-27
589.72	1.2112e-24
589.72	0.00011477
589.73	9.4147e-29
589.74	8.6107e-25
589.74	9.3476e-05
589.74	7.1232e-05
589.74	0.00052121
589.74	9.841e-26
589.75	0.00039147
589.75	0.00021298
589.75	9.867e-26
589.76	3.8863e-25
589.76	1.7038e-26
589.76	0.00023384
589.76	6.9013e-05
589.77	2.766e-25
589.77	1.2643e-05
589.77	1.7878e-24
589.77	3.1302e-27
589.78	2.3599e-23
589.78	1.925e-05
589.78	0.0010196
589.78	0.00050449
589.79	4.7847e-27
589.79	5.3734e-27
589.8	0.00013365
589.82	0.00026223
589.83	1.7895e-26
589.84	0.00016173
589.84	2.6162e-26
589.84	0.0010104
589.85	0.00060806
589.89	4.13e-25
589.9	0.00012352
589.91	3.0133e-25
589.92	0.00033696
589.92	1.3194e-26
589.92	5.1132e-26
589.93	1.1717e-24
589.93	0.00014511
589.94	9.7812e-27
589.94	0.00038289
589.95	2.6232e-25
589.95	1.277e-26
589.95	6.1519e-05
589.95	7.7833e-26
589.96	5.9434e-05
589.96	2.1409e-26
589.96	1.0166e-24
589.97	0.00082656
589.97	0.00024888
589.97	7.8202e-26
589.98	0.00025812
589.98	7.1515e-25
589.98	0.0003692
589.98	7.1927e-24
589.98	3.8435e-05
589.98	4.9173e-25
589.98	0.00034922
589.99	6.3715e-05
589.99	0.00040759
589.99	1.9709e-24
589.99	5.0535e-05
590	5.2588e-27
590	0.00048897
590	3.1627e-25
590	3.7105e-05
590.01	3.1183e-25
590.01	6.0852e-27
590.01	0.0003014
590.02	2.4792e-25
590.03	0.001424
590.03	0.00058864
590.04	1.3603e-24
590.04	8.8382e-05
590.04	1.8601e-26
590.06	0.0018317
590.06	0.0011786
590.06	7.1718e-26
590.07	0.0002475
590.09	1.3375e-26
590.09	2.9394e-25
590.09	0.00023934
590.12	4.5207e-26
590.13	1.6455e-23
590.13	0.00059925
590.13	5.9525e-05
590.13	1.6834e-25
590.13	5.4695e-26
590.13	2.4197e-25
590.14	0.00010563
590.14	0.00068564
590.14	0.00054914
590.14	0.0002999
590.14	4.9951e-24
590.15	0.0004095
590.16	2.5491e-25
590.17	0.00020982
590.18	1.2676e-25
590.18	2.8921e-28
590.19	3.578e-05
590.2	3.5286e-26
590.2	1.0938e-26
590.2	0.00013906
590.21	1.3228e-25
590.21	0.0010153
590.21	0.00028481
590.21	1.4309e-23
590.22	1.9349e-26
590.22	6.8157e-27
590.22	9.6886e-06
590.23	0.00025336
590.23	1.4056e-25
590.23	0.00013632
590.23	0.00011052
590.25	2.1681e-25
590.26	3.3603e-27
590.26	0.00021613
590.27	9.8072e-28
590.27	5.4715e-05
590.28	8.6913e-24
590.28	0.00014792
590.28	1.449e-25
590.29	0.00089283
590.29	9.1954e-05
590.3	0.00025681
590.31	5.1227e-26
590.32	6.9055e-26
590.33	0.00056114
590.34	7.8442e-25
590.35	0.00026515
590.35	0.00044849
590.35	1.7925e-26
590.36	5.346e-27
590.37	3.4169e-25
590.37	0.00022778
590.38	0.00042685
590.38	1.8375e-26
590.39	0.0030951
590.4	3.9104e-24
590.4	8.4911e-27
590.41	0.00026994
590.42	2.6151e-24
590.42	5.1991e-05
590.42	0.002056
590.43	9.8298e-27
590.43	0.00015983
590.45	3.8935e-26
590.45	1.7626e-25
590.45	1.8418e-27
590.46	0.00021193
590.46	0.0011698
590.46	7.2569e-25
590.47	1.2129e-25
590.47	1.4864e-26
590.47	0.00042106
590.48	0.00039795
590.5	3.9745e-27
590.5	0.0020207
590.5	0.00041815
590.5	5.6821e-25
590.51	4.6572e-25
590.51	6.6575e-05
590.51	0.00012362
590.51	2.6787e-26
590.52	1.6317e-25
590.52	0.00034657
590.52	5.2908e-24
590.52	9.39e-26
590.52	0.00012041
590.52	0.00017565
590.53	0.0027882
590.53	0.00030151
590.55	3.5584e-28
590.55	1.7271e-27
590.56	1.0182e-26
590.58	1.074e-25
590.58	0.00029689
590.58	4.0294e-05
590.58	0.00012991
590.58	2.1635e-23
590.59	1.5661e-25
590.59	2.6631e-25
590.59	1.7787e-25
590.6	9.9723e-06
590.6	0.00033671
590.6	0.00049552
590.6	0.00061515
590.61	2.538e-24
590.61	5.2243e-05
590.64	0.00027829
590.64	1.2127e-25
590.65	2.1289e-25
590.65	0.00024375
590.66	0.00032998
590.67	9.8558e-25
590.67	6.8936e-05
590.67	2.1093e-27
590.67	1.4566e-23
590.67	4.6576e-05
590.67	1.5155e-05
590.67	1.9215e-26
590.68	6.7069e-27
590.68	8.7386e-06
590.68	0.00023826
590.69	2.1083e-25
590.69	1.3186e-25
590.69	1.2754e-26
590.7	2.7727e-26
590.7	0.00030451
590.7	0.00060081
590.7	0.00054936
590.71	3.5357e-27
590.71	0.00021355
590.72	1.4527e-25
590.72	1.3565e-25
590.72	4.0724e-26
590.73	6.6875e-05
590.73	0.0012155
590.73	1.525e-25
590.74	8.3673e-26
590.74	0.00012284
590.74	0.0017908
590.74	0.00021741
590.74	7.3866e-27
590.76	0.00030671
590.76	6.0813e-26
590.77	3.4317e-27
590.77	0.00030271
590.79	5.7707e-05
590.8	0.00020131
590.81	6.1186e-27
590.83	2.4516e-25
590.83	0.00062591
590.83	0.00025058
590.84	9.6576e-25
590.84	1.299e-25
590.85	0.00062516
590.85	0.0005645
590.85	4.9045e-24
590.85	0.00032843
590.87	1.1513e-26
590.88	7.3556e-25
590.88	0.00023553
590.88	3.32e-27
590.89	0.0029906
590.89	2.0956e-26
590.89	6.371e-26
590.9	0.00017671
590.9	0.00020154
590.9	4.3948e-25
590.91	0.0002272
590.92	1.3317e-26
590.93	1.7912e-25
590.93	8.2273e-05
590.93	0.00042112
590.93	0.00014709
590.94	3.4803e-24
590.94	5.1963e-25
590.94	0.000209
590.94	0.00012808
590.94	4.594e-26
590.94	1.0508e-26
590.95	4.6471e-26
590.95	2.9297e-05
590.95	0.00042054
590.96	0.0010768
590.96	4.8654e-27
590.99	0.0013037
590.99	6.1814e-25
590.99	0.00037855
591	6.7208e-25
591	2.298e-26
591.01	0.00033874
591.01	0.00041268
591.02	6.689e-26
591.03	0.00086351
591.04	1.2917e-25
591.04	0.0002701
591.04	1.2955e-24
591.05	0.0013345
591.05	2.4691e-23
591.05	8.5041e-05
591.05	5.8973e-05
591.06	1.1468e-29
591.07	6.8307e-26
591.07	7.2045e-05
591.07	8.0008e-29
591.08	0.00016222
591.08	0.00048851
591.09	3.1507e-26
591.09	4.7971e-05
591.1	3.6895e-24
591.1	1.5762e-25
591.1	2.0866e-05
591.1	1.023e-25
591.1	1.8639e-25
591.1	1.7947e-25
591.1	1.3225e-24
591.1	0.00046044
591.1	3.5004e-25
591.11	0.00010492
591.12	0.0014868
591.12	1.0278e-25
591.12	0.00060271
591.13	1.9897e-25
591.13	0.00065325
591.14	0.00014247
591.14	0.00091933
591.15	0.00091064
591.16	3.9015e-24
591.16	0.00016386
591.17	9.0665e-26
591.17	5.3924e-26
591.17	7.8197e-05
591.18	0.00048961
591.18	9.4797e-27
591.18	5.9943e-25
591.18	0.00013853
591.19	0.00013478
591.19	3.8422e-24
591.19	0.00030121
591.21	2.8026e-25
591.21	2.7426e-26
591.22	9.1273e-26
591.23	0.0012778
591.23	0.0020423
591.24	0.00019597
591.25	6.2693e-25
591.25	3.9895e-27
591.25	0.00010153
591.26	9.6726e-29
591.28	8.35e-05
591.28	8.9553e-28
591.31	2.4518e-26
591.31	2.8994e-28
591.32	0.00010602
591.32	0.00059004
591.33	1.5233e-23
591.33	6.0451e-05
591.34	1.0535e-25
591.34	0.00022424
591.34	4.6965e-24
591.35	6.9589e-05
591.35	4.6544e-25
591.35	0.00050066
591.36	0.00052965
591.37	1.1463e-25
591.37	0.00019253
591.37	2.0906e-23
591.37	5.2429e-05
591.38	5.8584e-26
591.38	0.00024064
591.39	1.145e-26
591.4	1.4406e-25
591.4	3.9225e-26
591.41	0.00025128
591.41	2.372e-26
591.41	1.3249e-27
591.42	3.8143e-27
591.42	1.4841e-25
591.43	2.1541e-26
591.43	0.0003846
591.43	0.0010269
591.43	0.00037748
591.43	3.3889e-24
591.43	3.474e-06
591.44	2.0048e-24
591.44	2.4969e-05
591.44	2.4301e-25
591.44	4.4407e-05
591.44	0.0010807
591.45	0.00094819
591.45	1.1353e-25
591.45	0.00014927
591.46	0.00042106
591.47	0.00039849
591.47	2.686e-27
591.47	3.8135e-27
591.48	0.00059962
591.48	1.0644e-25
591.49	1.0692e-26
591.49	0.00011695
591.5	0.0012285
591.5	1.749e-24
591.5	1.1488e-25
591.5	0.00010542
591.5	0.00039508
591.51	7.0167e-27
591.52	4.8443e-26
591.52	0.00016826
591.52	0.00049901
591.53	7.2161e-26
591.53	0.00033647
591.54	8.1139e-05
591.54	3.3662e-25
591.54	2.318e-24
591.54	0.00068847
591.54	0.0002015
591.55	1.4894e-24
591.56	6.3729e-05
591.56	2.7834e-22
591.56	0.00033792
591.59	1.3596e-26
591.6	2.2176e-24
591.6	1.0967e-23
591.6	0.00015025
591.6	5.0459e-05
591.62	3.8993e-28
591.63	6.4853e-27
591.63	5.0267e-27
591.63	0.00036013
591.64	2.0178e-25
591.64	6.7337e-05
591.64	0.0020336
591.65	0.00051066
591.65	0.00067727
591.65	2.1946e-23
591.65	4.3309e-05
591.66	8.1417e-25
591.66	3.9605e-05
591.66	0.0022707
591.66	2.2523e-27
591.67	8.0352e-05
591.68	3.2957e-26
591.69	1.1264e-27
591.69	3.9801e-05
591.71	1.2899e-25
591.71	0.00033962
591.72	0.00068695
591.73	4.4203e-26
591.73	2.4785e-26
591.73	2.8962e-26
591.74	0.00010375
591.74	7.6001e-26
591.74	0.00011442
591.75	0.00077316
591.75	1.8519e-24
591.76	0.000128
591.76	1.343e-26
591.76	2.1008e-26
591.76	1.0586e-26
591.77	5.273e-24
591.78	0.00027814
591.78	4.373e-24
591.78	0.0004468
591.78	0.00040165
591.78	3.2299e-25
591.79	0.00032249
591.79	0.00018069
591.79	0.0014306
591.81	5.6493e-26
591.81	0.00038035
591.82	0.00016654
591.82	2.7695e-26
591.83	2.5395e-25
591.83	6.6964e-25
591.83	0.0010268
591.83	3.4976e-24
591.84	0.00021552
591.84	8.0178e-05
591.84	0.00021346
591.84	1.9571e-27
591.86	2.0781e-24
591.86	8.2905e-26
591.86	0.00017346
591.86	8.7278e-26
591.87	7.8872e-05
591.88	0.00050192
591.9	6.1469e-25
591.9	6.3985e-05
591.9	0.00072716
591.91	2.3847e-27
591.92	6.621e-27
591.92	1.5893e-26
591.92	0.00011036
591.93	0.00051844
591.93	8.4152e-25
591.93	5.7401e-05
591.93	7.2154e-05
591.94	8.4922e-26
591.95	6.5373e-05
591.96	3.3488e-24
591.96	5.2211e-05
591.96	5.6377e-28
591.97	5.8958e-27
591.98	5.0203e-28
591.98	3.935e-26
591.99	8.2749e-26
591.99	4.0609e-05
592	0.00027098
592	0.00053774
592	6.1925e-05
592	4.9319e-25
592	2.1573e-25
592.01	0.00054044
592.01	0.00019843
592.02	2.057e-26
592.03	1.5756e-23
592.03	8.4204e-06
592.04	2.2997e-25
592.04	0.00046869
592.05	0.00043289
592.06	2.4304e-25
592.07	3.2153e-05
592.07	5.7039e-27
592.07	1.9835e-25
592.07	0.00044605
592.08	0.00010064
592.08	0.00047792
592.09	4.1259e-27
592.1	4.5842e-26
592.1	2.5213e-27
592.1	8.6703e-05
592.11	0.00010311
592.11	0.00015097
592.11	2.291e-26
592.11	6.7826e-27
592.12	3.4157e-25
592.12	0.00023506
592.12	0.0005492
592.16	0.00092532
592.17	5.5385e-24
592.17	0.00017174
592.17	6.8803e-24
592.17	7.8423e-05
592.18	2.1213e-26
592.18	3.5887e-25
592.19	0.00084487
592.2	5.1164e-26
592.2	0.00056526
592.2	1.7136e-26
592.2	4.4479e-05
592.21	6.8523e-26
592.21	2.286e-24
592.21	1.5245e-05
592.22	2.9685e-25
592.22	9.414e-24
592.22	2.9606e-05
592.22	1.4508e-19
592.22	1.0883e-24
592.22	0.00025416
592.23	0.00020511
592.23	0.00048525
592.23	2.9407e-24
592.23	6.2692e-05
592.23	5.968e-05
592.23	0.00086959
592.23	6.7946e-24
592.24	0.00012881
592.24	2.3942e-25
592.24	2.1221e-27
592.25	2.7342e-26
592.25	8.6008e-05
592.25	0.00083239
592.27	0.00017053
592.28	3.3591e-26
592.28	1.8677e-25
592.29	0.00019783
592.29	4.8735e-27
592.29	0.0005661
592.3	0.0002076
592.3	2.9473e-25
592.31	7.1454e-05
592.31	9.39e-25
592.31	0.00010694
592.31	4.6333e-24
592.32	0.0002502
592.33	2.3062e-26
592.34	0.00010146
592.34	8.0444e-25
592.34	2.0181e-05
592.37	8.6121e-24
592.37	5.8377e-05
592.37	1.9349e-25
592.37	8.7919e-26
592.38	3.8926e-05
592.38	0.0010948
592.39	1.8007e-23
592.39	4.8397e-05
592.4	2.9696e-26
592.4	0.00021388
592.41	2.0502e-27
592.42	1.4566e-25
592.43	3.1612e-27
592.43	0.00024754
592.43	2.1054e-24
592.43	3.483e-27
592.43	2.156e-05
592.44	0.00090277
592.45	2.6812e-24
592.45	3.4681e-05
592.46	7.3689e-26
592.47	8.4125e-24
592.47	4.7028e-05
592.48	0.0010058
592.48	1.1532e-25
592.49	0.00043687
592.49	5.1545e-26
592.49	3.4965e-25
592.49	2.2643e-27
592.5	8.9068e-26
592.5	0.0002055
592.5	2.8848e-06
592.5	0.00094325
592.51	4.4865e-24
592.51	3.8128e-05
592.51	6.1214e-25
592.51	0.00096763
592.51	0.00010317
592.52	0.0015737
592.52	3.1611e-26
592.54	9.5409e-25
592.54	1.3865e-05
592.54	3.5219e-24
592.54	0.00010974
592.54	0.00062586
592.55	0.0002153
592.57	3.1902e-24
592.58	0.00017635
592.59	9.2776e-27
592.59	7.316e-24
592.59	2.5631e-05
592.6	7.9885e-23
592.6	3.5804e-05
592.6	7.2027e-26
592.61	0.00033919
592.61	8.8384e-27
592.61	2.2003e-26
592.62	5.0599e-27
592.62	2.9166e-24
592.63	0.00088788
592.63	0.00036784
592.63	0.000282
592.64	7.8658e-25
592.64	0.0031783
592.64	8.8815e-05
592.65	0.00091465
592.68	1.6513e-25
592.69	0.00016434
592.69	3.1361e-24
592.69	2.9507e-05
592.7	3.7774e-24
592.7	5.4557e-05
592.7	2.9858e-27
592.71	2.272e-26
592.71	3.3573e-24
592.71	3.3178e-05
592.72	0.00017526
592.73	9.7426e-05
592.74	5.2742e-26
592.74	2.331e-25
592.75	0.00017304
592.75	1.7836e-27
592.76	0.0015076
592.76	1.5793e-05
592.76	1.0655e-24
592.76	0.00024863
592.78	7.4556e-25
592.78	4.3913e-22
592.78	7.7811e-05
592.78	2.5868e-05
592.8	7.2926e-26
592.8	0.0002104
592.82	1.2081e-25
592.82	0.00020956
592.83	2.9522e-26
592.84	1.9983e-24
592.84	4.6276e-24
592.84	0.00034344
592.84	3.1509e-25
592.84	4.5892e-26
592.84	0.0005053
592.84	4.6827e-05
592.85	1.5394e-25
592.85	7.2724e-26
592.86	0.00022631
592.86	0.0015119
592.86	1.1448e-23
592.86	3.438e-25
592.86	2.0448e-22
592.86	2.1629e-05
592.86	0.0012237
592.87	9.8846e-27
592.87	1.1587e-05
592.87	0.00010278
592.87	6.1195e-25
592.88	5.8358e-26
592.88	9.09e-25
592.88	6.7094e-26
592.88	0.00016375
592.88	0.00018146
592.88	3.6653e-05
592.88	7.1036e-26
592.88	0.00020494
592.88	0.00068241
592.88	0.0017136
592.88	1.4045e-05
592.9	7.8446e-25
592.9	8.6192e-05
592.92	4.3864e-26
592.93	1.0245e-25
592.93	2.3989e-05
592.93	7.8822e-05
592.96	6.1475e-27
592.97	5.4427e-26
592.97	1.1009e-26
592.97	5.1333e-25
592.97	0.0004166
592.97	1.4126e-24
592.97	1.5407e-05
592.97	0.0003479
592.98	0.00017694
592.98	3.7114e-24
592.98	1.9956e-05
593.01	3.0807e-25
593.01	1.7736e-05
593.02	0.00064588
593.02	4.6571e-26
593.03	0.00090982
593.04	4.7651e-26
593.04	4.5982e-05
593.05	4.3463e-27
593.05	1.277e-25
593.05	1.9631e-25
593.05	3.6979e-06
593.06	3.8735e-26
593.06	7.4174e-25
593.06	0.00010854
593.06	0.00012174
593.06	0.00040154
593.08	0.0021586
593.09	8.7842e-25
593.09	5.1602e-05
593.11	7.9198e-28
593.14	6.5642e-24
593.14	1.5884e-05
593.16	3.052e-26
593.16	0.00018189
593.16	1.137e-25
593.16	2.7486e-25
593.17	0.00018219
593.17	0.00050818
593.17	4.5991e-26
593.18	0.00037707
593.19	5.0241e-26
593.2	3.3699e-05
593.2	0.00046666
593.2	1.2575e-23
593.2	2.9558e-05
593.21	6.4547e-26
593.21	0.0001581
593.22	2.1615e-25
593.23	1.5118e-25
593.23	0.0002688
593.23	0.00016509
593.24	8.6589e-28
593.25	0.00032626
593.26	2.7539e-27
593.26	1.743e-27
593.26	0.00013196
593.26	1.6618e-26
593.27	2.7363e-26
593.28	0.0010111
593.28	0.00021259
593.28	8.2818e-27
593.29	4.9539e-05
593.29	3.5399e-27
593.29	7.8603e-27
593.29	8.3663e-05
593.3	1.5383e-27
593.3	1.2136e-27
593.3	2.0564e-26
593.31	5.8465e-05
593.31	0.00077688
593.32	4.1851e-25
593.32	0.00029325
593.32	0.00031876
593.32	4.5651e-05
593.33	7.582e-25
593.33	0.00054802
593.33	9.7355e-05
593.35	2.2092e-26
593.35	3.8385e-26
593.36	5.1825e-27
593.36	0.00021666
593.37	0.00023815
593.37	4.641e-26
593.38	8.7781e-05
593.39	5.0698e-27
593.4	4.4426e-27
593.4	0.00055296
593.41	1.4867e-26
593.41	8.796e-05
593.41	1.9798e-05
593.41	9.3369e-26
593.41	3.876e-05
593.42	4.5576e-05
593.42	2.8183e-26
593.42	6.1684e-27
593.42	3.1908e-25
593.42	1.2882e-05
593.42	0.00012742
593.43	0.00035674
593.44	9.388e-27
593.46	1.9448e-24
593.46	0.00011569
593.47	0.00046327
593.48	3.7591e-27
593.49	4.7826e-05
593.49	1.2698e-26
593.49	5.0348e-27
593.5	2.7496e-26
593.5	0.00084149
593.51	5.2121e-26
593.51	0.00023202
593.52	1.4151e-26
593.54	0.00032971
593.54	5.4274e-26
593.54	0.00059271
593.54	1.206e-27
593.55	6.5818e-26
593.56	0.00017766
593.57	0.0016342
593.57	0.00071424
593.57	0.00102
593.58	4.2796e-27
593.59	3.9828e-24
593.59	3.1595e-05
593.59	1.3225e-24
593.59	9.6058e-05
593.59	3.3501e-24
593.6	1.4082e-24
593.6	0.00025223
593.61	5.2466e-26
593.61	0.00027721
593.61	1.7907e-26
593.61	5.1503e-05
593.61	9.4349e-05
593.62	2.1238e-26
593.63	1.4855e-25
593.63	0.00012356
593.63	0.00058418
593.63	0.00019964
593.64	2.6926e-29
593.64	5.6353e-05
593.65	1.7826e-27
593.66	1.8824e-26
593.66	6.3452e-26
593.66	2.7995e-23
593.66	0.00018369
593.67	0.0001201
593.67	5.0178e-25
593.68	0.00025534
593.68	8.0336e-05
593.68	1.317e-25
593.68	8.3362e-26
593.69	0.00035922
593.69	0.00012223
593.7	0.00098248
593.73	3.2508e-24
593.73	1.0642e-05
593.74	1.503e-24
593.74	0.00012515
593.74	1.6511e-26
593.75	1.4606e-27
593.75	2.5441e-24
593.75	3.0927e-05
593.75	3.8871e-25
593.75	0.001038
593.76	1.3119e-05
593.76	1.7725e-24
593.76	1.1297e-26
593.76	0.00035431
593.77	0.00097022
593.77	2.4579e-24
593.78	8.3872e-05
593.78	2.7711e-25
593.78	7.3627e-26
593.78	7.2178e-05
593.79	4.9797e-25
593.79	1.9466e-25
593.79	9.627e-05
593.79	0.00042412
593.79	0.00035216
593.79	0.00090171
593.79	1.3399e-26
593.8	4.7537e-27
593.81	1.967e-24
593.81	4.3726e-26
593.81	0.00062808
593.82	5.99e-05
593.82	9.8158e-05
593.83	8.0568e-27
593.83	1.7076e-27
593.85	0.0002592
593.87	0.00058278
593.87	0.00023748
593.89	5.723e-27
593.89	5.1407e-05
593.89	1.398e-24
593.9	0.00042715
593.9	2.7165e-25
593.91	0.00012908
593.92	2.4476e-26
593.93	4.6171e-05
593.94	6.0816e-28
593.95	1.3104e-25
593.95	2.6021e-26
593.95	0.00031299
593.96	7.3644e-25
593.96	1.2164e-25
593.96	1.0713e-05
593.96	1.0892e-24
593.96	3.2987e-05
593.97	0.00012494
593.97	6.3948e-27
593.98	0.00019423
594	2.3201e-26
594.02	3.5955e-26
594.02	9.7034e-25
594.02	8.4204e-27
594.02	0.00014045
594.02	6.4379e-26
594.03	0.0020334
594.03	0.00016417
594.03	4.1506e-27
594.03	0.00015955
594.04	5.2458e-05
594.04	0.0011936
594.04	0.00011918
594.04	1.2442e-26
594.05	2.4672e-25
594.05	3.1696e-24
594.05	3.6272e-06
594.05	0.00063191
594.06	6.8751e-27
594.06	0.00047192
594.06	0.00024811
594.08	3.4737e-26
594.08	5.4373e-24
594.08	7.4606e-05
594.08	2.1331e-27
594.09	2.652e-25
594.09	7.9174e-05
594.09	5.8779e-26
594.09	3.8906e-05
594.09	0.00014943
594.1	0.00030149
594.1	9.0112e-27
594.1	4.5345e-24
594.11	2.2218e-05
594.11	2.0969e-25
594.11	0.001157
594.11	8.3848e-05
594.13	4.5079e-05
594.13	9.5611e-27
594.14	1.137e-24
594.14	7.0843e-26
594.14	0.0002013
594.14	4.52e-25
594.15	0.00033005
594.15	8.8063e-25
594.16	3.3199e-26
594.16	0.00078921
594.17	0.00017633
594.17	0.0014875
594.17	2.5521e-25
594.17	0.00013067
594.17	6.9262e-05
594.18	6.1735e-27
594.19	8.378e-27
594.2	1.7939e-27
594.2	3.3323e-25
594.2	1.5574e-25
594.2	1.5657e-27
594.21	2.0326e-26
594.21	0.00083846
594.21	0.00014308
594.21	0.00047497
594.22	9.2111e-27
594.22	0.00010546
594.22	0.00027055
594.23	0.00036703
594.23	3.0755e-26
594.24	0.00043802
594.25	0.00064621
594.25	0.00012992
594.26	7.609e-25
594.26	4.7979e-27
594.26	1.545e-24
594.26	5.1992e-26
594.26	0.00018611
594.27	0.00062055
594.27	6.3869e-05
594.27	7.1897e-27
594.27	2.5405e-26
594.27	4.4549e-05
594.28	3.6252e-24
594.28	3.2261e-05
594.28	5.3597e-05
594.3	8.3954e-05
594.3	1.8451e-25
594.31	7.7465e-05
594.33	1.6747e-25
594.33	2.0374e-27
594.34	0.00015107
594.34	5.4027e-05
594.36	4.1288e-27
594.36	1.2722e-25
594.37	0.00074816
594.38	6.7809e-27
594.38	5.865e-25
594.39	7.089e-05
594.39	0.00025343
594.39	1.7248e-27
594.4	3.3675e-26
594.4	0.00015841
594.41	0.00021142
594.42	4.3439e-28
594.42	2.6112e-25
594.42	3.4824e-06
594.42	4.2405e-05
594.42	2.6942e-25
594.42	0.00038222
594.43	1.8843e-26
594.43	2.5494e-25
594.43	0.00019691
594.45	5.6322e-05
594.45	3.6648e-27
594.45	0.0013536
594.46	4.5706e-27
594.46	7.5444e-26
594.47	0.00032703
594.47	7.7575e-24
594.47	0.00016763
594.48	0.00047959
594.49	0.0017043
594.49	1.0238e-25
594.49	3.8202e-05
594.5	1.362e-24
594.5	3.8256e-26
594.5	0.0003735
594.51	7.9134e-26
594.52	1.2181e-26
594.52	6.8894e-27
594.52	2.4775e-05
594.52	0.00016466
594.53	1.1641e-24
594.53	5.4379e-06
594.54	0.0021136
594.54	2.7739e-25
594.54	0.00016947
594.54	2.0792e-26
594.55	0.00058366
594.56	4.6663e-24
594.56	7.1389e-05
594.56	0.0003019
594.58	1.1524e-26
594.58	3.5812e-05
594.58	3.0329e-24
594.58	9.4698e-05
594.58	1.4348e-25
594.59	1.0651e-24
594.59	1.0613e-26
594.59	2.6987e-26
594.59	1.7258e-26
594.6	0.00035546
594.6	0.00042363
594.6	0.00016986
594.61	3.143e-25
594.61	0.0018979
594.61	7.1582e-06
594.62	0.00076243
594.62	1.9583e-27
594.65	1.1317e-26
594.66	2.7008e-27
594.66	4.3196e-25
594.66	0.0001224
594.68	0.00024358
594.68	7.5544e-27
594.68	0.00029624
594.69	0.00014392
594.69	5.026e-28
594.7	1.0683e-25
594.71	0.00028768
594.71	3.2073e-24
594.71	1.023e-24
594.71	0.00029094
594.71	1.6307e-05
594.72	0.0014605
594.72	2.6679e-26
594.73	1.7481e-26
594.74	4.9511e-26
594.74	4.4603e-26
594.75	0.00012923
594.75	7.1255e-06
594.75	0.00070759
594.75	0.0031779
594.75	0.0012814
594.76	1.8088e-25
594.76	5.9534e-26
594.76	2.6736e-26
594.77	8.4045e-05
594.77	0.00027264
594.78	2.9267e-26
594.79	6.0025e-25
594.8	4.7707e-05
594.8	0.0010232
594.8	3.3807e-25
594.81	0.0023174
594.81	9.5378e-26
594.81	3.2796e-05
594.81	0.00013071
594.83	1.1445e-26
594.83	2.2828e-05
594.84	5.9387e-26
594.84	8.6034e-28
594.85	2.2664e-05
594.86	3.1834e-26
594.86	2.7735e-26
594.86	1.4764e-24
594.87	6.5803e-05
594.87	1.4454e-26
594.87	0.0001668
594.87	0.00017739
594.87	0.0012089
594.88	0.00041299
594.88	8.4279e-26
594.88	6.0603e-26
594.89	5.4508e-05
594.89	0.00011306
594.91	6.6605e-27
594.91	2.1688e-25
594.92	6.596e-06
594.92	1.5678e-22
594.93	1.9275e-06
594.93	0.0012773
594.94	7.6862e-25
594.94	4.4771e-05
594.95	4.3337e-29
594.96	0.00025501
594.97	8.9055e-27
594.97	3.9336e-05
594.98	3.9287e-26
594.98	6.3731e-26
594.99	0.00014788
594.99	4.4931e-26
594.99	6.2283e-26
595	8.8642e-05
595	0.00014432
595	1.8743e-25
595	4.6156e-25
595.01	1.0776e-05
595.01	4.4887e-05
595.01	5.6175e-27
595.02	0.0018062
595.02	0.00019784
595.03	4.1129e-25
595.04	3.7419e-27
595.04	0.00039813
595.06	3.9756e-27
595.07	9.8479e-27
595.08	0.0003853
595.08	9.3862e-28
595.09	9.169e-26
595.09	0.0001737
595.09	9.9333e-05
595.09	1.8603e-27
595.1	0.00066959
595.1	4.9753e-25
595.1	0.00016443
595.11	0.0001309
595.12	7.8927e-25
595.12	0.00020261
595.12	7.3713e-27
595.13	1.314e-25
595.13	4.1443e-05
595.14	1.7544e-24
595.14	4.1603e-05
595.14	5.4123e-26
595.15	5.1981e-05
595.15	5.7275e-24
595.15	0.00032152
595.15	9.5839e-05
595.15	0.00010835
595.17	2.049e-27
595.17	4.511e-25
595.17	2.2254e-05
595.17	6.188e-05
595.18	3.7199e-25
595.18	3.9627e-05
595.19	7.5088e-25
595.19	2.572e-05
595.19	4.2088e-26
595.19	6.0948e-25
595.19	3.5484e-05
595.2	0.0002233
595.23	3.2923e-25
595.23	0.00013033
595.24	1.465e-26
595.26	2.2799e-26
595.26	0.0001632
595.26	3.3856e-26
595.28	2.2497e-26
595.28	7.7068e-25
595.28	9.8535e-05
595.29	0.00022705
595.29	8.5234e-27
595.29	9.0699e-25
595.29	0.0010645
595.29	0.00050502
595.29	2.0218e-23
595.3	1.3673e-25
595.3	1.5142e-05
595.3	2.6745e-25
595.3	0.00059477
595.31	0.00083025
595.31	0.00014041
595.32	7.4078e-26
595.33	5.9345e-27
595.33	1.1563e-25
595.33	0.00013381
595.34	0.0003816
595.34	4.5395e-28
595.35	2.0551e-05
595.37	9.3891e-25
595.37	0.00043011
595.39	0.00065707
595.4	2.7516e-27
595.4	0.00060883
595.4	1.25e-26
595.41	6.1901e-26
595.41	7.5323e-05
595.41	1.0003e-22
595.42	2.7108e-27
595.42	0.00013243
595.42	6.6406e-05
595.42	0.00019489
595.43	4.0431e-27
595.43	3.6991e-25
595.43	1.0677e-25
595.44	0.00023149
595.44	0.001047
595.44	3.3199e-24
595.45	0.001254
595.46	2.9708e-25
595.47	0.00035602
595.48	0.00027155
595.48	9.252e-27
595.48	1.2307e-05
595.49	7.4915e-26
595.49	2.4506e-05
595.51	4.4164e-26
595.51	3.4542e-27
595.51	9.5394e-25
595.51	9.3532e-05
595.51	1.2626e-25
595.52	8.8447e-26
595.52	0.00018191
595.52	0.00056846
595.53	2.0426e-26
595.53	7.2317e-26
595.54	0.00015979
595.54	2.3294e-25
595.55	8.6305e-05
595.55	2.9231e-24
595.55	1.8468e-05
595.55	0.0010705
595.55	9.8718e-26
595.56	3.293e-24
595.56	0.00041456
595.56	0.0001361
595.57	2.0079e-27
595.59	1.1003e-23
595.59	0.00010661
595.6	0.0026548
595.61	8.6266e-26
595.61	0.00086344
595.61	3.5932e-26
595.61	0.0011909
595.61	9.6075e-05
595.62	0.0003283
595.62	9.2883e-27
595.63	2.3239e-25
595.63	0.00017922
595.64	0.00042899
595.65	2.9326e-27
595.66	0.00020013
595.66	0.00024165
595.66	1.0682e-24
595.66	1.2028e-05
595.67	3.2428e-25
595.67	2.2787e-25
595.67	5.5835e-06
595.68	0.00086522
595.7	4.8425e-26
595.7	8.2596e-27
595.71	3.4387e-25
595.72	2.4852e-27
595.72	0.00073727
595.72	4.647e-26
595.72	0.00051888
595.72	0.00010259
595.73	2.3535e-25
595.73	0.00051134
595.74	1.8762e-26
595.74	2.1409e-26
595.74	4.3759e-05
595.75	0.00061635
595.76	3.0972e-26
595.76	3.6335e-05
595.76	0.00058801
595.76	2.4588e-23
595.77	2.7332e-26
595.78	1.9325e-05
595.78	1.4835e-05
595.78	7.3741e-26
595.78	6.5447e-25
595.79	1.2588e-26
595.79	0.00024104
595.79	0.00079277
595.8	0.0015634
595.82	0.0017164
595.83	1.5408e-24
595.83	1.2625e-26
595.83	5.1154e-05
595.84	1.5697e-26
595.85	4.7135e-25
595.85	0.00024103
595.86	0.00083093
595.87	3.8179e-27
595.88	3.7401e-25
595.88	9.0543e-05
595.89	1.0876e-25
595.89	0.00025616
595.91	0.00076186
595.91	1.6929e-27
595.92	1.3956e-26
595.93	2.7879e-26
595.93	1.6453e-24
595.94	6.7675e-27
595.94	0.00042252
595.94	0.000268
595.95	0.0019022
595.95	0.0019024
595.95	1.4407e-26
595.96	7.5291e-25
595.96	0.0005985
595.96	1.0428e-23
595.96	0.00018521
595.96	0.00030998
595.97	8.3042e-27
595.97	0.00037595
595.99	9.8557e-27
595.99	0.00016656
595.99	0.00011912
595.99	3.4058e-23
596	3.5085e-26
596.01	0.00017645
596.01	0.0008119
596.01	2.0738e-24
596.01	1.8411e-06
596.02	2.5456e-26
596.04	0.0020042
596.04	2.1571e-05
596.04	1.8949e-23
596.04	1.5495e-05
596.05	1.7636e-26
596.06	1.2533e-24
596.06	2.7175e-26
596.07	0.00052739
596.07	5.4567e-26
596.08	0.0013149
596.08	0.0010868
596.1	0.001511
596.11	1.2585e-25
596.12	0.00054971
596.12	1.0921e-24
596.12	6.3852e-25
596.13	5.2139e-26
596.13	0.00069369
596.13	0.00020006
596.14	1.1692e-25
596.14	7.0515e-05
596.14	0.00022372
596.14	2.5695e-26
596.15	3.2634e-25
596.15	3.8525e-27
596.15	0.00023994
596.17	3.2647e-26
596.18	5.8834e-27
596.19	0.001239
596.19	0.00011956
596.2	4.3411e-25
596.2	0.0010703
596.2	6.1248e-26
596.2	0.00059503
596.2	1.5917e-24
596.21	9.8788e-28
596.23	2.8585e-24
596.23	0.00091916
596.23	0.00021505
596.23	0.00039251
596.23	8.0389e-25
596.24	6.6158e-27
596.24	0.0001862
596.25	6.5399e-26
596.25	7.1378e-05
596.25	0.0021583
596.25	0.00034365
596.26	0.00015717
596.26	2.8629e-27
596.26	7.7004e-26
596.28	0.00048784
596.28	0.00073254
596.28	4.618e-25
596.3	0.00049324
596.3	7.9577e-27
596.3	7.1626e-05
596.31	1.117e-25
596.32	0.00020273
596.33	6.4796e-27
596.35	9.0564e-27
596.37	4.4445e-24
596.37	6.6735e-05
596.37	3.6075e-25
596.37	0.00027046
596.39	5.1725e-28
596.39	7.5936e-25
596.39	0.00016624
596.39	4.5775e-05
596.39	0.0018334
596.4	1.5931e-25
596.41	4.5346e-24
596.41	0.00011881
596.41	3.2896e-26
596.41	7.1452e-05
596.41	7.0982e-27
596.42	0.0001753
596.42	0.0011291
596.42	0.00025821
596.43	4.6072e-26
596.43	2.6956e-05
596.45	2.4349e-27
596.47	6.8039e-27
596.49	8.6664e-26
596.49	0.00053937
596.5	0.0004715
596.5	0.001314
596.5	1.6663e-23
596.5	6.8415e-05
596.51	3.174e-24
596.52	7.5848e-05
596.52	3.2488e-25
596.52	0.00011495
596.54	9.4438e-25
596.54	6.7832e-25
596.54	2.3875e-05
596.54	0.00023335
596.55	9.0588e-26
596.55	1.225e-25
596.56	0.00013665
596.56	4.2955e-25
596.56	0.00012322
596.57	6.8339e-25
596.57	4.6122e-26
596.58	0.00017095
596.58	0.0018063
596.58	3.2866e-25
596.58	0.00089051
596.61	1.2026e-25
596.62	2.493e-27
596.62	5.69e-05
596.63	0.0011676
596.65	0.00023374
596.66	9.1365e-27
596.67	9.3815e-27
596.67	8.2165e-06
596.67	1.1912e-25
596.68	0.00056814
596.68	5.2703e-26
596.68	1.4624e-05
596.68	1.0168e-23
596.68	2.6251e-05
596.69	6.62e-25
596.69	0.00022492
596.7	0.0010149
596.7	9.6805e-25
596.7	9.202e-26
596.7	7.5281e-25
596.7	0.00040767
596.7	0.00034116
596.72	0.00026678
596.72	3.2476e-24
596.73	2.8425e-05
596.73	9.3651e-24
596.73	2.1188e-05
596.75	1.2878e-24
596.75	0.0001274
596.77	5.2265e-26
596.77	0.00024392
596.77	4.3188e-25
596.78	5.0853e-25
596.78	1.095e-25
596.78	1.0969e-25
596.78	0.00014175
596.79	6.2149e-26
596.79	4.4864e-05
596.79	0.00064928
596.81	3.6404e-23
596.81	0.00011774
596.81	3.7597e-05
596.81	0.00040857
596.82	5.305e-25
596.82	2.8634e-24
596.82	0.00012299
596.82	0.00011446
596.82	5.28e-24
596.82	8.4313e-05
596.83	4.295e-27
596.85	2.2516e-05
596.87	2.377e-24
596.87	0.00010689
596.88	2.6241e-25
596.89	0.00023171
596.9	4.4772e-26
596.9	0.00020685
596.93	1.9515e-24
596.94	0.00055099
596.94	2.7436e-27
596.94	4.074e-26
596.94	1.7597e-27
596.95	1.7493e-05
596.95	3.8503e-06
596.95	1.1509e-26
596.97	3.0134e-26
596.97	0.00067942
596.98	0.0012984
596.99	3.6421e-27
596.99	6.8956e-21
596.99	0.0012438
596.99	3.0455e-05
597.02	9.4294e-26
597.04	2.2496e-26
597.04	0.00054811
597.05	2.595e-26
597.05	0.00015541
597.06	0.00013431
597.07	3.6236e-23
597.07	5.6941e-05
597.07	1.1529e-24
597.07	5.0222e-27
597.08	6.3679e-05
597.08	4.4181e-24
597.08	3.0091e-05
597.09	6.8633e-05
597.09	1.6672e-25
597.09	1.1158e-25
597.1	0.00020619
597.1	2.8793e-25
597.1	0.00035983
597.1	0.00021226
597.12	7.0738e-27
597.12	1.0313e-25
597.12	0.00014908
597.12	0.000678
597.13	1.3059e-26
597.14	0.0014959
597.14	2.9046e-26
597.15	0.00018384
597.15	0.00037618
597.16	4.6976e-24
597.16	0.00026565
597.17	6.2491e-25
597.18	0.0016938
597.18	5.5708e-23
597.18	5.0457e-06
597.2	7.8245e-25
597.2	1.0201e-05
597.2	2.8345e-25
597.21	0.00023637
597.23	1.0158e-26
597.24	4.9104e-27
597.25	0.00013412
597.25	1.9708e-27
597.28	9.3226e-27
597.28	2.9467e-26
597.29	0.0010466
597.29	0.0002247
597.3	0.0009999
597.31	1.4065e-27
597.34	0.0017901
597.34	1.4146e-24
597.35	0.00021689
597.36	0.0005538
597.37	1.1806e-25
597.37	4.5971e-24
597.38	0.00013482
597.4	3.4953e-26
597.4	0.0016085
597.44	3.3401e-26
597.44	1.6659e-26
597.47	4.1671e-25
597.47	0.00093697
597.47	7.8145e-25
597.47	3.0729e-05
597.47	0.0010723
597.48	0.00012048
597.48	0.00069096
597.51	7.3712e-23
597.51	1.6814e-05
597.52	2.534e-25
597.53	1.0883e-26
597.53	0.00023814
597.53	6.9703e-05
597.55	1.7717e-25
597.55	0.00022283
597.56	2.0311e-25
597.57	2.0041e-23
597.57	8.9447e-05
597.57	6.0593e-25
597.57	0.00019511
597.58	0.00023911
597.58	1.3037e-25
597.58	0.00014176
597.6	1.09e-23
597.6	0.00023191
597.62	5.5042e-26
597.64	5.5434e-27
597.65	0.00030844
597.65	2.3229e-26
597.66	0.0023355
597.66	4.3096e-24
597.66	0.00012621
597.67	1.2018e-24
597.67	0.00016124
597.68	8.6987e-25
597.68	0.00049643
597.69	1.0968e-24
597.69	0.00016752
597.72	4.6632e-24
597.72	0.00016394
597.74	3.2888e-26
597.74	4.1215e-25
597.74	0.0012144
597.75	0.00038489
597.75	0.00047489
597.78	5.5737e-25
597.79	2.0358e-26
597.79	4.6276e-26
597.8	0.00023769
597.8	0.00061574
597.8	0.00054639
597.82	8.6575e-27
597.83	4.8098e-26
597.83	1.7501e-28
597.84	0.00054718
597.84	3.9404e-26
597.84	8.6136e-05
597.87	0.0015243
597.87	1.1431e-23
597.87	0.00012339
597.87	3.0725e-25
597.87	1.6885e-24
597.87	8.951e-05
597.88	1.5925e-25
597.88	0.00011347
597.9	5.2064e-25
597.9	1.3421e-26
597.91	0.0015909
597.91	5.4199e-25
597.91	0.00025456
597.91	0.00036189
597.92	0.00038339
597.93	1.858e-24
597.94	0.00014694
597.94	1.9992e-24
597.94	2.3035e-05
597.94	1.0252e-25
597.95	0.00079602
597.96	3.3185e-26
597.96	1.4732e-26
597.96	0.00042431
597.99	0.00063768
597.99	0.0010795
598.04	6.2378e-25
598.05	0.00075604
598.08	1.7015e-25
598.08	2.2164e-25
598.09	0.00022693
598.09	1.0676e-23
598.09	3.5182e-05
598.1	3.8949e-26
598.1	4.6099e-26
598.1	0.00020858
598.1	0.0015221
598.13	1.3276e-26
598.14	0.00011285
598.15	0.0018182
598.15	3.0866e-23
598.15	9.1874e-27
598.16	6.0896e-05
598.17	0.00025335
598.18	6.4168e-27
598.18	5.1039e-24
598.18	0.00016279
598.18	1.677e-26
598.19	1.9267e-24
598.19	0.00036867
598.2	0.00064001
598.2	8.3658e-26
598.21	3.9056e-05
598.21	5.1808e-25
598.21	6.0444e-05
598.23	1.041e-25
598.23	2.1027e-25
598.24	0.00021925
598.25	0.0018181
598.25	6.9004e-24
598.25	2.3446e-05
598.27	0.0028015
598.28	3.7932e-26
598.28	0.00020979
598.29	7.8772e-26
598.3	0.00012903
598.32	5.2128e-25
598.32	8.5929e-24
598.33	0.00070576
598.33	0.0016577
598.37	5.286e-27
598.37	1.803e-26
598.37	1.7191e-25
598.38	0.00027061
598.38	1.4021e-26
598.39	2.8202e-24
598.39	0.00010803
598.4	5.1714e-05
598.41	0.00019738
598.41	6.0788e-24
598.41	7.0551e-06
598.42	2.7399e-24
598.43	0.00037456
598.43	0.001655
598.44	3.0941e-24
598.44	0.00012549
598.44	8.682e-27
598.45	0.00018419
598.47	2.2947e-24
598.48	8.1491e-05
598.49	1.2204e-26
598.49	5.9439e-27
598.51	5.7893e-25
598.51	0.00022272
598.52	0.00042
598.52	0.00076006
598.54	2.2921e-25
598.55	0.0004282
598.56	2.2319e-27
598.57	1.2358e-26
598.58	4.6857e-27
598.6	0.00033936
598.61	6.3386e-24
598.61	7.3292e-06
598.62	1.5765e-26
598.62	6.4752e-27
598.63	0.00025026
598.63	0.00024041
598.64	2.0807e-24
598.64	5.6121e-05
598.64	0.0022085
598.68	1.9289e-27
598.69	0.00010884
598.71	0.0017804
598.76	8.8333e-27
598.76	8.9134e-27
598.77	0.00034309
598.78	0.00030363
598.78	1.1632e-24
598.79	5.6556e-27
598.79	0.00032749
598.79	1.345e-24
598.79	4.0369e-05
598.8	0.0002998
598.81	1.685e-25
598.81	5.3949e-26
598.82	1.6141e-24
598.82	0.00016858
598.82	0.0001853
598.83	0.00091797
598.83	2.8087e-25
598.83	0.00031139
598.85	5.1867e-26
598.85	1.2475e-26
598.85	0.00029098
598.86	0.00067526
598.86	2.3188e-25
598.88	0.0010239
598.88	5.3126e-24
598.89	0.00067484
598.89	1.7767e-25
598.91	2.81e-25
598.91	1.7481e-23
598.91	0.0012352
598.91	0.00018675
598.91	0.00020264
598.93	1.1773e-26
598.94	7.9386e-26
598.94	1.5718e-24
598.94	2.4648e-05
598.94	5.9337e-25
598.95	6.652e-05
598.95	6.6284e-05
598.95	0.00064234
598.96	1.9192e-25
598.96	6.1088e-05
599	1.2619e-24
599.01	0.00027669
599.01	1.5009e-26
599.02	1.0713e-24
599.02	0.0014816
599.02	0.00022444
599.04	7.2028e-24
599.04	2.1812e-05
599.06	1.4653e-25
599.06	0.00022542
599.08	1.7772e-27
599.08	5.8381e-26
599.09	0.0005434
599.09	4.1267e-24
599.09	8.1597e-05
599.09	0.00021412
599.11	6.7268e-23
599.11	8.5631e-05
599.14	7.9136e-25
599.15	0.0003951
599.2	3.7385e-24
599.2	0.00030593
599.23	3.8595e-25
599.26	0.0014944
599.27	3.3207e-25
599.28	0.00069822
599.3	1.4683e-26
599.3	7.087e-24
599.3	5.5118e-25
599.3	0.00017247
599.3	0.00020155
599.31	0.00014446
599.32	7.4691e-25
599.32	0.00015275
599.35	1.2089e-25
599.35	0.00017629
599.4	2.0079e-26
599.4	8.2573e-05
599.43	9.6857e-26
599.43	3.5635e-22
599.43	2.0692e-05
599.44	8.4865e-25
599.44	0.00020504
599.44	0.00089296
599.46	1.3408e-27
599.46	0.00010101
599.52	1.7031e-27
599.52	2.6319e-25
599.52	1.5431e-26
599.52	7.6585e-27
599.52	4.4479e-05
599.52	2.2341e-26
599.52	0.00012864
599.52	2.3638e-24
599.53	7.2832e-05
599.53	8.1181e-26
599.53	0.00081371
599.53	6.0962e-05
599.53	2.7599e-26
599.54	5.2781e-26
599.54	0.00063606
599.55	0.00020029
599.55	0.002568
599.56	0.00096379
599.59	2.7834e-26
599.59	3.0648e-26
599.59	4.8564e-05
599.61	0.0010462
599.64	4.5292e-25
599.64	1.2659e-05
599.64	1.0664e-25
599.64	2.8264e-24
599.65	0.00029734
599.66	0.0003523
599.67	1.3883e-26
599.7	0.0016336
599.7	2.3041e-24
599.7	0.00013681
599.71	6.5852e-25
599.71	0.00010332
599.73	1.8226e-24
599.74	0.00050302
599.76	6.5549e-25
599.76	0.00010752
599.77	2.2074e-24
599.77	7.9513e-05
599.79	2.2289e-25
599.79	3.8711e-26
599.79	5.6769e-05
599.8	0.00030187
599.83	5.3696e-28
599.85	3.4958e-25
599.85	0.00038409
599.87	4.5913e-24
599.87	0.00019251
599.88	8.1182e-24
599.88	0.00016188
599.88	1.2676e-25
599.89	1.7512e-24
599.89	0.00055524
599.91	0.0024362
599.92	0.00085434
599.94	2.3939e-25
599.97	4.1162e-24
599.97	8.9767e-05
599.99	1.5843e-25
599.99	0.00012628
599.99	0.0051495


==> fig/water_cluster_20H2O_refsol.dat <==
540	0.018129
540.06	0.018285
540.12	0.018442
540.18	0.018602
540.24	0.018765
540.3	0.018929
540.36	0.019097
540.42	0.019266
540.48	0.019438
540.54	0.019612
540.6	0.01979
540.66	0.019969
540.72	0.020152
540.78	0.020337
540.84	0.020525
540.9	0.020716
540.96	0.02091
541.02	0.021106
541.08	0.021306
541.14	0.021509
541.2	0.021715
541.26	0.021925
541.32	0.022138
541.38	0.022354
541.44	0.022574
541.5	0.022797
541.56	0.023024
541.62	0.023255
541.68	0.02349
541.74	0.023728
541.8	0.023971
541.86	0.024218
541.92	0.024468
541.98	0.024724
542.04	0.024983
542.1	0.025248
542.16	0.025517
542.22	0.02579
542.28	0.026069
542.34	0.026352
542.4	0.026641
542.46	0.026935
542.52	0.027234
542.58	0.027539
542.64	0.02785
542.7	0.028167
542.76	0.028489
542.82	0.028818
542.88	0.029153
542.94	0.029494
543	0.029842
543.06	0.030198
543.12	0.03056
543.18	0.030929
543.24	0.031306
543.3	0.031691
543.36	0.032083
543.42	0.032484
543.48	0.032893
543.54	0.03331
543.6	0.033737
543.66	0.034173
543.72	0.034618
543.78	0.035073
543.84	0.035538
543.9	0.036013
543.96	0.036499
544.02	0.036996
544.08	0.037504
544.14	0.038025
544.2	0.038557
544.26	0.039102
544.32	0.039659
544.38	0.04023
544.44	0.040815
544.5	0.041415
544.56	0.042029
544.62	0.042659
544.68	0.043304
544.74	0.043966
544.8	0.044645
544.86	0.045342
544.92	0.046057
544.98	0.046791
545.04	0.047545
545.1	0.048319
545.16	0.049115
545.22	0.049933
545.28	0.050774
545.34	0.051639
545.4	0.052529
545.46	0.053444
545.52	0.054387
545.58	0.055358
545.64	0.056359
545.7	0.05739
545.76	0.058453
545.82	0.05955
545.88	0.060681
545.94	0.061849
546	0.063056
546.06	0.064302
546.12	0.06559
546.18	0.066921
546.24	0.068299
546.3	0.069725
546.36	0.071202
546.42	0.072732
546.48	0.074318
546.54	0.075962
546.6	0.077669
546.66	0.079441
546.72	0.081281
546.78	0.083194
546.84	0.085184
546.9	0.087255
546.96	0.089411
547.02	0.091658
547.08	0.094001
547.14	0.096445
547.2	0.098998
547.26	0.10167
547.32	0.10445
547.38	0.10737
547.44	0.11043
547.5	0.11363
547.56	0.11699
547.62	0.12052
547.68	0.12423
547.74	0.12812
547.8	0.13223
547.86	0.13655
547.92	0.1411
547.98	0.1459
548.04	0.15098
548.1	0.15634
548.16	0.16201
548.22	0.16801
548.28	0.17436
548.34	0.18109
548.4	0.18822
548.46	0.19579
548.52	0.20381
548.58	0.21232
548.64	0.22134
548.7	0.2309
548.76	0.24102
548.82	0.25172
548.88	0.26303
548.94	0.27494
549	0.28746
549.06	0.30059
549.12	0.31431
549.18	0.32859
549.24	0.34339
549.3	0.35866
549.36	0.37435
549.42	0.39037
549.48	0.40666
549.54	0.42313
549.6	0.43972
549.66	0.45633
549.72	0.4729
549.78	0.48937
549.84	0.50568
549.9	0.52179
549.96	0.5377
550.02	0.55338
550.08	0.56888
550.14	0.58421
550.2	0.59943
550.26	0.61459
550.32	0.62976
550.38	0.64497
550.44	0.66028
550.5	0.6757
550.56	0.69124
550.62	0.7069
550.68	0.72263
550.74	0.7384
550.8	0.75414
550.86	0.7698
550.92	0.78531
550.98	0.80059
551.04	0.81558
551.1	0.83019
551.16	0.84433
551.22	0.85793
551.28	0.87088
551.34	0.88308
551.4	0.89446
551.46	0.90491
551.52	0.91437
551.58	0.92278
551.64	0.93012
551.7	0.93637
551.76	0.94158
551.82	0.94579
551.88	0.94909
551.94	0.95162
552	0.95353
552.06	0.95499
552.12	0.9562
552.18	0.95736
552.24	0.95865
552.3	0.96025
552.36	0.96228
552.42	0.96482
552.48	0.9679
552.54	0.9715
552.6	0.97552
552.66	0.97983
552.72	0.98423
552.78	0.98853
552.84	0.99247
552.9	0.99583
552.96	0.99835
553.02	0.99981
553.08	1
553.14	0.99876
553.2	0.99594
553.26	0.99148
553.32	0.98532
553.38	0.97748
553.44	0.968
553.5	0.95699
553.56	0.94454
553.62	0.93078
553.68	0.91583
553.74	0.8998
553.8	0.88282
553.86	0.86495
553.92	0.84628
553.98	0.82688
554.04	0.80682
554.1	0.78618
554.16	0.76504
554.22	0.74351
554.28	0.72171
554.34	0.69977
554.4	0.67782
554.46	0.65599
554.52	0.63443
554.58	0.61322
554.64	0.59249
554.7	0.5723
554.76	0.55273
554.82	0.53381
554.88	0.51556
554.94	0.49801
555	0.48113
555.06	0.46493
555.12	0.44939
555.18	0.43448
555.24	0.4202
555.3	0.40654
555.36	0.39349
555.42	0.38107
555.48	0.36928
555.54	0.35815
555.6	0.34767
555.66	0.33786
555.72	0.32873
555.78	0.32029
555.84	0.31253
555.9	0.30545
555.96	0.29903
556.02	0.29328
556.08	0.28817
556.14	0.28369
556.2	0.27983
556.26	0.27657
556.32	0.27389
556.38	0.27177
556.44	0.2702
556.5	0.26916
556.56	0.26864
556.62	0.2686
556.68	0.26904
556.74	0.26994
556.8	0.27127
556.86	0.27303
556.92	0.27519
556.98	0.27775
557.04	0.2807
557.1	0.28404
557.16	0.28778
557.22	0.2919
557.28	0.29643
557.34	0.30135
557.4	0.30668
557.46	0.3124
557.52	0.31849
557.58	0.32494
557.64	0.3317
557.7	0.33873
557.76	0.34598
557.82	0.35339
557.88	0.3609
557.94	0.36845
558	0.37599
558.06	0.38344
558.12	0.39077
558.18	0.39793
558.24	0.40487
558.3	0.41155
558.36	0.41792
558.42	0.42396
558.48	0.42962
558.54	0.43488
558.6	0.43972
558.66	0.44413
558.72	0.44808
558.78	0.4516
558.84	0.45467
558.9	0.4573
558.96	0.45951
559.02	0.46129
559.08	0.46267
559.14	0.46365
559.2	0.46424
559.26	0.46446
559.32	0.46431
559.38	0.46381
559.44	0.46298
559.5	0.46183
559.56	0.46037
559.62	0.45864
559.68	0.45663
559.74	0.45439
559.8	0.45192
559.86	0.44926
559.92	0.44643
559.98	0.44346
560.04	0.44037
560.1	0.43719
560.16	0.43395
560.22	0.43067
560.28	0.42738
560.34	0.42411
560.4	0.42089
560.46	0.41774
560.52	0.41469
560.58	0.41177
560.64	0.409
560.7	0.40641
560.76	0.40401
560.82	0.40182
560.88	0.39985
560.94	0.39809
561	0.39655
561.06	0.39521
561.12	0.39403
561.18	0.393
561.24	0.39207
561.3	0.3912
561.36	0.39036
561.42	0.3895
561.48	0.38859
561.54	0.38758
561.6	0.38647
561.66	0.38521
561.72	0.3838
561.78	0.38221
561.84	0.38043
561.9	0.37846
561.96	0.3763
562.02	0.37395
562.08	0.37143
562.14	0.36877
562.2	0.36601
562.26	0.36318
562.32	0.36034
562.38	0.35753
562.44	0.3548
562.5	0.35221
562.56	0.34978
562.62	0.34755
562.68	0.34554
562.74	0.34377
562.8	0.34225
562.86	0.34098
562.92	0.33996
562.98	0.33921
563.04	0.3387
563.1	0.33846
563.16	0.33846
563.22	0.33873
563.28	0.33924
563.34	0.34001
563.4	0.34103
563.46	0.3423
563.52	0.34381
563.58	0.34558
563.64	0.34759
563.7	0.34984
563.76	0.35235
563.82	0.3551
563.88	0.35812
563.94	0.36139
564	0.36494
564.06	0.36876
564.12	0.37285
564.18	0.37724
564.24	0.3819
564.3	0.38685
564.36	0.39208
564.42	0.39758
564.48	0.40335
564.54	0.40939
564.6	0.41569
564.66	0.42224
564.72	0.42906
564.78	0.43613
564.84	0.44348
564.9	0.45111
564.96	0.45904
565.02	0.46731
565.08	0.47595
565.14	0.48502
565.2	0.49455
565.26	0.50462
565.32	0.51528
565.38	0.5266
565.44	0.53863
565.5	0.55143
565.56	0.56503
565.62	0.57946
565.68	0.5947
565.74	0.61075
565.8	0.62754
565.86	0.64501
565.92	0.66304
565.98	0.68151
566.04	0.70026
566.1	0.71911
566.16	0.73786
566.22	0.75632
566.28	0.77428
566.34	0.79156
566.4	0.80798
566.46	0.82341
566.52	0.83771
566.58	0.85079
566.64	0.86258
566.7	0.87305
566.76	0.88215
566.82	0.88987
566.88	0.8962
566.94	0.90116
567	0.90476
567.06	0.90703
567.12	0.90801
567.18	0.90774
567.24	0.90627
567.3	0.90367
567.36	0.89998
567.42	0.89528
567.48	0.88962
567.54	0.88306
567.6	0.87567
567.66	0.86751
567.72	0.85864
567.78	0.84913
567.84	0.83907
567.9	0.82852
567.96	0.81756
568.02	0.80628
568.08	0.79475
568.14	0.78304
568.2	0.77123
568.26	0.75936
568.32	0.74749
568.38	0.73564
568.44	0.72382
568.5	0.71203
568.56	0.70027
568.62	0.6885
568.68	0.67672
568.74	0.6649
568.8	0.65304
568.86	0.64114
568.92	0.62924
568.98	0.61736
569.04	0.60556
569.1	0.59392
569.16	0.5825
569.22	0.5714
569.28	0.5607
569.34	0.55048
569.4	0.54081
569.46	0.53174
569.52	0.52331
569.58	0.51555
569.64	0.50846
569.7	0.50205
569.76	0.49628
569.82	0.49115
569.88	0.48662
569.94	0.48265
570	0.47923
570.06	0.47631
570.12	0.47389
570.18	0.47194
570.24	0.47045
570.3	0.46943
570.36	0.46886
570.42	0.46877
570.48	0.46914
570.54	0.46998
570.6	0.47128
570.66	0.473
570.72	0.47512
570.78	0.47759
570.84	0.48033
570.9	0.48329
570.96	0.48637
571.02	0.48951
571.08	0.4926
571.14	0.49559
571.2	0.49839
571.26	0.50094
571.32	0.5032
571.38	0.50513
571.44	0.50671
571.5	0.50791
571.56	0.50876
571.62	0.50926
571.68	0.50944
571.74	0.50935
571.8	0.50904
571.86	0.50856
571.92	0.50798
571.98	0.50738
572.04	0.50685
572.1	0.50645
572.16	0.50626
572.22	0.50638
572.28	0.50685
572.34	0.50776
572.4	0.50914
572.46	0.51103
572.52	0.51346
572.58	0.51644
572.64	0.51998
572.7	0.52407
572.76	0.52871
572.82	0.53389
572.88	0.53959
572.94	0.54579
573	0.55245
573.06	0.55952
573.12	0.56694
573.18	0.57464
573.24	0.58253
573.3	0.5905
573.36	0.59846
573.42	0.60628
573.48	0.61386
573.54	0.62112
573.6	0.62796
573.66	0.63433
573.72	0.64016
573.78	0.64545
573.84	0.65016
573.9	0.65433
573.96	0.65796
574.02	0.66109
574.08	0.66379
574.14	0.66608
574.2	0.66804
574.26	0.66969
574.32	0.67107
574.38	0.6722
574.44	0.67306
574.5	0.67365
574.56	0.67395
574.62	0.67393
574.68	0.67358
574.74	0.67289
574.8	0.67187
574.86	0.67056
574.92	0.66901
574.98	0.66729
575.04	0.66548
575.1	0.66365
575.16	0.66188
575.22	0.66025
575.28	0.6588
575.34	0.65758
575.4	0.6566
575.46	0.65587
575.52	0.65539
575.58	0.65514
575.64	0.65512
575.7	0.65531
575.76	0.65572
575.82	0.65634
575.88	0.65721
575.94	0.65833
576	0.65972
576.06	0.66143
576.12	0.66345
576.18	0.66581
576.24	0.66851
576.3	0.67155
576.36	0.67491
576.42	0.67858
576.48	0.68254
576.54	0.68676
576.6	0.6912
576.66	0.69581
576.72	0.70053
576.78	0.70531
576.84	0.71007
576.9	0.7147
576.96	0.7191
577.02	0.72316
577.08	0.72672
577.14	0.72966
577.2	0.73181
577.26	0.73304
577.32	0.73324
577.38	0.73229
577.44	0.73015
577.5	0.72679
577.56	0.72224
577.62	0.71655
577.68	0.70981
577.74	0.70212
577.8	0.69361
577.86	0.68439
577.92	0.67458
577.98	0.6643
578.04	0.65365
578.1	0.64273
578.16	0.63165
578.22	0.6205
578.28	0.6094
578.34	0.59843
578.4	0.58772
578.46	0.57737
578.52	0.56746
578.58	0.55809
578.64	0.54932
578.7	0.54118
578.76	0.53369
578.82	0.52682
578.88	0.5205
578.94	0.51464
579	0.50912
579.06	0.50381
579.12	0.49854
579.18	0.49315
579.24	0.48751
579.3	0.48149
579.36	0.47498
579.42	0.46792
579.48	0.46028
579.54	0.45208
579.6	0.44333
579.66	0.43411
579.72	0.42449
579.78	0.41458
579.84	0.40446
579.9	0.39426
579.96	0.38406
580.02	0.37397
580.08	0.36406
580.14	0.3544
580.2	0.34504
580.26	0.33604
580.32	0.32742
580.38	0.3192
580.44	0.31139
580.5	0.30399
580.56	0.29701
580.62	0.29043
580.68	0.28425
580.74	0.27845
580.8	0.27302
580.86	0.26794
580.92	0.26319
580.98	0.25874
581.04	0.25458
581.1	0.25067
581.16	0.24698
581.22	0.24349
581.28	0.24017
581.34	0.237
581.4	0.23394
581.46	0.23098
581.52	0.2281
581.58	0.22529
581.64	0.22253
581.7	0.21983
581.76	0.21717
581.82	0.21456
581.88	0.212
581.94	0.20947
582	0.20698
582.06	0.20452
582.12	0.2021
582.18	0.1997
582.24	0.19731
582.3	0.19494
582.36	0.19258
582.42	0.19023
582.48	0.18788
582.54	0.18553
582.6	0.1832
582.66	0.18089
582.72	0.1786
582.78	0.17634
582.84	0.17413
582.9	0.17196
582.96	0.16985
583.02	0.16779
583.08	0.16578
583.14	0.16384
583.2	0.16195
583.26	0.16011
583.32	0.15832
583.38	0.15658
583.44	0.15489
583.5	0.15324
583.56	0.15163
583.62	0.15007
583.68	0.14855
583.74	0.14707
583.8	0.14563
583.86	0.14423
583.92	0.14287
583.98	0.14154
584.04	0.14025
584.1	0.13898
584.16	0.13773
584.22	0.13651
584.28	0.1353
584.34	0.1341
584.4	0.13292
584.46	0.13175
584.52	0.13058
584.58	0.12943
584.64	0.12828
584.7	0.12713
584.76	0.126
584.82	0.12487
584.88	0.12375
584.94	0.12264
585	0.12155
585.06	0.12047
585.12	0.1194
585.18	0.11835
585.24	0.11733
585.3	0.11632
585.36	0.11534
585.42	0.11439
585.48	0.11347
585.54	0.11259
585.6	0.11174
585.66	0.11092
585.72	0.11015
585.78	0.10942
585.84	0.10874
585.9	0.10809
585.96	0.10749
586.02	0.10692
586.08	0.10639
586.14	0.10589
586.2	0.10541
586.26	0.10496
586.32	0.10452
586.38	0.10409
586.44	0.10365
586.5	0.10321
586.56	0.10276
586.62	0.10228
586.68	0.10177
586.74	0.10124
586.8	0.10067
586.86	0.10006
586.92	0.099426
586.98	0.098755
587.04	0.098052
587.1	0.097321
587.16	0.096563
587.22	0.095782
587.28	0.09498
587.34	0.094161
587.4	0.093326
587.46	0.092479
587.52	0.091621
587.58	0.090756
587.64	0.089886
587.7	0.089013
587.76	0.088138
587.82	0.087264
587.88	0.086391
587.94	0.085522
588	0.084655
588.06	0.083793
588.12	0.082936
588.18	0.082082
588.24	0.081232
588.3	0.080387
588.36	0.079545
588.42	0.078706
588.48	0.07787
588.54	0.077037
588.6	0.076207
588.66	0.075382
588.72	0.074561
588.78	0.073747
588.84	0.072941
588.9	0.072147
588.96	0.071366
589.02	0.070602
589.08	0.069857
589.14	0.069135
589.2	0.068439
589.26	0.067772
589.32	0.067135
589.38	0.066532
589.44	0.065964
589.5	0.065432
589.56	0.064938
589.62	0.06448
589.68	0.064059
589.74	0.063674
589.8	0.063322
589.86	0.063001
589.92	0.062709
589.98	0.062442
590.04	0.062197
590.1	0.06197
590.16	0.061757
590.22	0.061557
590.28	0.061363
590.34	0.061175
590.4	0.060987
590.46	0.060798
590.52	0.060606
590.58	0.060408
590.64	0.060202
590.7	0.059987
590.76	0.059763
590.82	0.059529
590.88	0.059284
590.94	0.059028
591	0.05876
591.06	0.058482
591.12	0.058194
591.18	0.057895
591.24	0.057588
591.3	0.057272
591.36	0.056948
591.42	0.056619
591.48	0.056284
591.54	0.055944
591.6	0.055603
591.66	0.05526
591.72	0.054919
591.78	0.05458
591.84	0.054246
591.9	0.053918
591.96	0.053599
592.02	0.05329
592.08	0.052992
592.14	0.052705
592.2	0.052429
592.26	0.052164
592.32	0.051909
592.38	0.051663
592.44	0.051424
592.5	0.051191
592.56	0.050963
592.62	0.050738
592.68	0.050517
592.74	0.050298
592.8	0.050084
592.86	0.049873
592.92	0.049668
592.98	0.04947
593.04	0.04928
593.1	0.049101
593.16	0.048934
593.22	0.04878
593.28	0.048641
593.34	0.048516
593.4	0.048406
593.46	0.048311
593.52	0.04823
593.58	0.048163
593.64	0.048108
593.7	0.048064
593.76	0.048031
593.82	0.048006
593.88	0.047989
593.94	0.047978
594	0.047972
594.06	0.04797
594.12	0.047969
594.18	0.047969
594.24	0.047967
594.3	0.047962
594.36	0.047953
594.42	0.047938
594.48	0.047916
594.54	0.047885
594.6	0.047846
594.66	0.047797
594.72	0.04774
594.78	0.047676
594.84	0.047606
594.9	0.047534
594.96	0.047462
595.02	0.047392
595.08	0.047327
595.14	0.047268
595.2	0.047217
595.26	0.047173
595.32	0.047136
595.38	0.047104
595.44	0.047073
595.5	0.047041
595.56	0.047004
595.62	0.046957
595.68	0.046897
595.74	0.046819
595.8	0.046721
595.86	0.046599
595.92	0.046451
595.98	0.046274
596.04	0.04607
596.1	0.045837
596.16	0.045577
596.22	0.045292
596.28	0.044985
596.34	0.044659
596.4	0.044318
596.46	0.043967
596.52	0.043609
596.58	0.043249
596.64	0.04289
596.7	0.042536
596.76	0.04219
596.82	0.041854
596.88	0.041529
596.94	0.041217
597	0.040919
597.06	0.040633
597.12	0.040359
597.18	0.040098
597.24	0.039846
597.3	0.039604
597.36	0.039369
597.42	0.039141
597.48	0.038918
597.54	0.038698
597.6	0.038479
597.66	0.038261
597.72	0.03804
597.78	0.037816
597.84	0.037586
597.9	0.037348
597.96	0.037101
598.02	0.036843
598.08	0.036574
598.14	0.036291
598.2	0.035995
598.26	0.035685
598.32	0.035362
598.38	0.035026
598.44	0.034677
598.5	0.034317
598.56	0.033947
598.62	0.033567
598.68	0.03318
598.74	0.032784
598.8	0.032383
598.86	0.031976
598.92	0.031565
598.98	0.031149
599.04	0.030731
599.1	0.030311
599.16	0.029888
599.22	0.029462
599.28	0.029033
599.34	0.028599
599.4	0.02816
599.46	0.027712
599.52	0.027255
599.58	0.026786
599.64	0.026303
599.7	0.025806
599.76	0.025293
599.82	0.024764
599.88	0.02422
599.94	0.023663
600	0.023095


==> fig/water_cluster_20H2O_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
546.56	0
548.44	0
550.31	0
552.19	0
554.06	0
555.94	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
585.94	0
587.81	0
589.69	0
591.56	0
593.44	0
595.31	0
597.19	0
552.66	0
553.59	0
554.53	0
557.34	0
558.28	0
559.22	0
560.16	0
561.09	0
562.03	0
562.97	0
563.91	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
570.47	0
571.41	0
572.34	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
578.91	0
579.84	0
580.78	0
582.66	0


==> fig/water_cluster_25H2O_cq.dat <==
540	0.021129
540.06	0.021293
540.12	0.021461
540.18	0.02163
540.24	0.021802
540.3	0.021977
540.36	0.022154
540.42	0.022333
540.48	0.022516
540.54	0.022701
540.6	0.022889
540.66	0.023079
540.72	0.023273
540.78	0.02347
540.84	0.023669
540.9	0.023872
540.96	0.024078
541.02	0.024287
541.08	0.024499
541.14	0.024715
541.2	0.024934
541.26	0.025157
541.32	0.025383
541.38	0.025614
541.44	0.025847
541.5	0.026085
541.56	0.026327
541.62	0.026572
541.68	0.026822
541.74	0.027076
541.8	0.027335
541.86	0.027598
541.92	0.027865
541.98	0.028137
542.04	0.028414
542.1	0.028696
542.16	0.028983
542.22	0.029275
542.28	0.029573
542.34	0.029875
542.4	0.030184
542.46	0.030498
542.52	0.030818
542.58	0.031144
542.64	0.031476
542.7	0.031814
542.76	0.032159
542.82	0.032511
542.88	0.03287
542.94	0.033235
543	0.033608
543.06	0.033989
543.12	0.034377
543.18	0.034773
543.24	0.035177
543.3	0.035589
543.36	0.036011
543.42	0.036441
543.48	0.03688
543.54	0.037328
543.6	0.037787
543.66	0.038255
543.72	0.038734
543.78	0.039223
543.84	0.039723
543.9	0.040235
543.96	0.040758
544.02	0.041294
544.08	0.041842
544.14	0.042402
544.2	0.042976
544.26	0.043564
544.32	0.044166
544.38	0.044783
544.44	0.045415
544.5	0.046063
544.56	0.046727
544.62	0.047408
544.68	0.048107
544.74	0.048824
544.8	0.04956
544.86	0.050315
544.92	0.051091
544.98	0.051887
545.04	0.052706
545.1	0.053548
545.16	0.054413
545.22	0.055302
545.28	0.056218
545.34	0.05716
545.4	0.05813
545.46	0.059128
545.52	0.060157
545.58	0.061218
545.64	0.062311
545.7	0.063439
545.76	0.064603
545.82	0.065804
545.88	0.067044
545.94	0.068325
546	0.06965
546.06	0.071019
546.12	0.072435
546.18	0.073902
546.24	0.07542
546.3	0.076993
546.36	0.078623
546.42	0.080314
546.48	0.082068
546.54	0.083889
546.6	0.085782
546.66	0.087748
546.72	0.089794
546.78	0.091923
546.84	0.094139
546.9	0.096449
546.96	0.098858
547.02	0.10137
547.08	0.104
547.14	0.10674
547.2	0.10961
547.26	0.11261
547.32	0.11575
547.38	0.11904
547.44	0.1225
547.5	0.12613
547.56	0.12994
547.62	0.13395
547.68	0.13816
547.74	0.14261
547.8	0.14729
547.86	0.15223
547.92	0.15745
547.98	0.16296
548.04	0.16878
548.1	0.17495
548.16	0.18147
548.22	0.18838
548.28	0.19569
548.34	0.20344
548.4	0.21165
548.46	0.22034
548.52	0.22953
548.58	0.23925
548.64	0.24952
548.7	0.26034
548.76	0.27172
548.82	0.28365
548.88	0.29614
548.94	0.30915
549	0.32265
549.06	0.33661
549.12	0.35098
549.18	0.3657
549.24	0.38074
549.3	0.39603
549.36	0.41154
549.42	0.42725
549.48	0.44315
549.54	0.45924
549.6	0.47553
549.66	0.49207
549.72	0.50886
549.78	0.52595
549.84	0.54334
549.9	0.56104
549.96	0.57904
550.02	0.59734
550.08	0.61588
550.14	0.63462
550.2	0.6535
550.26	0.67244
550.32	0.69135
550.38	0.71014
550.44	0.72873
550.5	0.74703
550.56	0.76497
550.62	0.78248
550.68	0.7995
550.74	0.81599
550.8	0.8319
550.86	0.8472
550.92	0.86186
550.98	0.87584
551.04	0.88909
551.1	0.90157
551.16	0.91323
551.22	0.92401
551.28	0.93388
551.34	0.94278
551.4	0.95069
551.46	0.95759
551.52	0.96348
551.58	0.96838
551.64	0.97234
551.7	0.97544
551.76	0.97776
551.82	0.97943
551.88	0.9806
551.94	0.98142
552	0.98204
552.06	0.9826
552.12	0.98324
552.18	0.98403
552.24	0.98505
552.3	0.98632
552.36	0.98783
552.42	0.98954
552.48	0.9914
552.54	0.99332
552.6	0.9952
552.66	0.99693
552.72	0.99839
552.78	0.99945
552.84	1
552.9	0.99994
552.96	0.99919
553.02	0.99769
553.08	0.9954
553.14	0.9923
553.2	0.98837
553.26	0.98361
553.32	0.978
553.38	0.9715
553.44	0.96408
553.5	0.95571
553.56	0.94635
553.62	0.93597
553.68	0.92455
553.74	0.9121
553.8	0.89865
553.86	0.8842
553.92	0.8688
553.98	0.85246
554.04	0.83522
554.1	0.8171
554.16	0.79815
554.22	0.77844
554.28	0.75804
554.34	0.73707
554.4	0.71565
554.46	0.69393
554.52	0.67206
554.58	0.65021
554.64	0.62852
554.7	0.60714
554.76	0.58617
554.82	0.56573
554.88	0.54587
554.94	0.52667
555	0.50815
555.06	0.49034
555.12	0.47326
555.18	0.4569
555.24	0.44128
555.3	0.4264
555.36	0.41227
555.42	0.39888
555.48	0.38625
555.54	0.37437
555.6	0.36326
555.66	0.3529
555.72	0.34329
555.78	0.33443
555.84	0.3263
555.9	0.3189
555.96	0.3122
556.02	0.30619
556.08	0.30086
556.14	0.29618
556.2	0.29215
556.26	0.28874
556.32	0.28593
556.38	0.28371
556.44	0.28206
556.5	0.28097
556.56	0.28044
556.62	0.28044
556.68	0.28097
556.74	0.28203
556.8	0.28361
556.86	0.2857
556.92	0.28828
556.98	0.29136
557.04	0.29491
557.1	0.2989
557.16	0.30332
557.22	0.30812
557.28	0.31326
557.34	0.3187
557.4	0.32439
557.46	0.33029
557.52	0.33634
557.58	0.3425
557.64	0.34873
557.7	0.355
557.76	0.36129
557.82	0.36757
557.88	0.37383
557.94	0.38006
558	0.38627
558.06	0.39245
558.12	0.3986
558.18	0.4047
558.24	0.41076
558.3	0.41675
558.36	0.42266
558.42	0.42846
558.48	0.43415
558.54	0.43969
558.6	0.44508
558.66	0.45028
558.72	0.45528
558.78	0.46005
558.84	0.46455
558.9	0.46876
558.96	0.47263
559.02	0.47612
559.08	0.47918
559.14	0.48177
559.2	0.48383
559.26	0.48533
559.32	0.48626
559.38	0.48658
559.44	0.48632
559.5	0.48549
559.56	0.48413
559.62	0.48231
559.68	0.48007
559.74	0.47748
559.8	0.47459
559.86	0.47144
559.92	0.46808
559.98	0.46452
560.04	0.4608
560.1	0.45693
560.16	0.45293
560.22	0.44883
560.28	0.44465
560.34	0.44041
560.4	0.43615
560.46	0.4319
560.52	0.42768
560.58	0.42354
560.64	0.41952
560.7	0.41564
560.76	0.41193
560.82	0.40843
560.88	0.40515
560.94	0.40209
561	0.39926
561.06	0.39664
561.12	0.3942
561.18	0.39192
561.24	0.38976
561.3	0.38768
561.36	0.38563
561.42	0.38359
561.48	0.38152
561.54	0.37939
561.6	0.37719
561.66	0.37491
561.72	0.37256
561.78	0.37014
561.84	0.36768
561.9	0.36519
561.96	0.3627
562.02	0.36023
562.08	0.35781
562.14	0.35545
562.2	0.35319
562.26	0.35103
562.32	0.34901
562.38	0.34714
562.44	0.34543
562.5	0.34391
562.56	0.34259
562.62	0.34147
562.68	0.34056
562.74	0.33989
562.8	0.33944
562.86	0.33924
562.92	0.33928
562.98	0.33958
563.04	0.34013
563.1	0.34093
563.16	0.342
563.22	0.34332
563.28	0.34491
563.34	0.34677
563.4	0.3489
563.46	0.35131
563.52	0.35401
563.58	0.35699
563.64	0.36027
563.7	0.36383
563.76	0.36768
563.82	0.37181
563.88	0.37621
563.94	0.38087
564	0.38578
564.06	0.39093
564.12	0.3963
564.18	0.40188
564.24	0.40766
564.3	0.4136
564.36	0.41969
564.42	0.42591
564.48	0.43224
564.54	0.43867
564.6	0.4452
564.66	0.45183
564.72	0.45858
564.78	0.46545
564.84	0.47249
564.9	0.4797
564.96	0.48713
565.02	0.49481
565.08	0.50276
565.14	0.51105
565.2	0.5197
565.26	0.52876
565.32	0.53828
565.38	0.5483
565.44	0.55887
565.5	0.57001
565.56	0.58176
565.62	0.59415
565.68	0.60719
565.74	0.62088
565.8	0.63521
565.86	0.65014
565.92	0.66561
565.98	0.68154
566.04	0.69782
566.1	0.71431
566.16	0.73086
566.22	0.74732
566.28	0.7635
566.34	0.77928
566.4	0.7945
566.46	0.80906
566.52	0.82286
566.58	0.83586
566.64	0.848
566.7	0.85928
566.76	0.86968
566.82	0.8792
566.88	0.88785
566.94	0.89564
567	0.90259
567.06	0.9087
567.12	0.91399
567.18	0.91847
567.24	0.92215
567.3	0.92502
567.36	0.92708
567.42	0.92831
567.48	0.9287
567.54	0.92822
567.6	0.92685
567.66	0.92458
567.72	0.92141
567.78	0.91734
567.84	0.91238
567.9	0.90653
567.96	0.89982
568.02	0.89227
568.08	0.88388
568.14	0.87469
568.2	0.86473
568.26	0.85402
568.32	0.84261
568.38	0.83055
568.44	0.8179
568.5	0.80471
568.56	0.79104
568.62	0.77697
568.68	0.76257
568.74	0.7479
568.8	0.73305
568.86	0.71809
568.92	0.7031
568.98	0.68817
569.04	0.67338
569.1	0.6588
569.16	0.64452
569.22	0.63059
569.28	0.61709
569.34	0.60404
569.4	0.59149
569.46	0.57946
569.52	0.56797
569.58	0.55702
569.64	0.54661
569.7	0.53674
569.76	0.5274
569.82	0.51859
569.88	0.5103
569.94	0.50254
570	0.4953
570.06	0.48859
570.12	0.4824
570.18	0.47676
570.24	0.47166
570.3	0.46711
570.36	0.46312
570.42	0.45971
570.48	0.45687
570.54	0.45462
570.6	0.45295
570.66	0.45187
570.72	0.45135
570.78	0.45137
570.84	0.45189
570.9	0.45286
570.96	0.45424
571.02	0.45595
571.08	0.45793
571.14	0.46011
571.2	0.46245
571.26	0.46488
571.32	0.46737
571.38	0.46988
571.44	0.4724
571.5	0.4749
571.56	0.47739
571.62	0.47987
571.68	0.48233
571.74	0.4848
571.8	0.48727
571.86	0.48977
571.92	0.4923
571.98	0.49488
572.04	0.49751
572.1	0.50021
572.16	0.50299
572.22	0.50588
572.28	0.50889
572.34	0.51206
572.4	0.51542
572.46	0.51901
572.52	0.52284
572.58	0.52696
572.64	0.53138
572.7	0.5361
572.76	0.54115
572.82	0.5465
572.88	0.55215
572.94	0.55808
573	0.56427
573.06	0.5707
573.12	0.57734
573.18	0.58417
573.24	0.59118
573.3	0.59835
573.36	0.60567
573.42	0.61312
573.48	0.62068
573.54	0.62835
573.6	0.63609
573.66	0.64389
573.72	0.6517
573.78	0.6595
573.84	0.66725
573.9	0.6749
573.96	0.68242
574.02	0.68976
574.08	0.6969
574.14	0.7038
574.2	0.71045
574.26	0.71682
574.32	0.7229
574.38	0.72867
574.44	0.73413
574.5	0.73925
574.56	0.74403
574.62	0.74845
574.68	0.7525
574.74	0.75618
574.8	0.75947
574.86	0.76235
574.92	0.76479
574.98	0.76678
575.04	0.76828
575.1	0.76927
575.16	0.76975
575.22	0.7697
575.28	0.76913
575.34	0.76805
575.4	0.76648
575.46	0.76446
575.52	0.76201
575.58	0.75918
575.64	0.75603
575.7	0.75264
575.76	0.74909
575.82	0.74546
575.88	0.74185
575.94	0.73836
576	0.73506
576.06	0.73201
576.12	0.72925
576.18	0.72681
576.24	0.72467
576.3	0.72282
576.36	0.72125
576.42	0.71992
576.48	0.71883
576.54	0.71797
576.6	0.71736
576.66	0.71701
576.72	0.71695
576.78	0.71718
576.84	0.71773
576.9	0.71858
576.96	0.7197
577.02	0.72106
577.08	0.72261
577.14	0.72426
577.2	0.72593
577.26	0.72754
577.32	0.72896
577.38	0.73008
577.44	0.73077
577.5	0.73092
577.56	0.73042
577.62	0.72916
577.68	0.72708
577.74	0.72415
577.8	0.72034
577.86	0.71567
577.92	0.71016
577.98	0.70387
578.04	0.69685
578.1	0.68916
578.16	0.68087
578.22	0.67207
578.28	0.66282
578.34	0.65321
578.4	0.64332
578.46	0.63322
578.52	0.62299
578.58	0.61268
578.64	0.60235
578.7	0.59204
578.76	0.58179
578.82	0.57163
578.88	0.5616
578.94	0.5517
579	0.54195
579.06	0.53237
579.12	0.52295
579.18	0.51368
579.24	0.50453
579.3	0.49547
579.36	0.48645
579.42	0.47743
579.48	0.46837
579.54	0.45924
579.6	0.45003
579.66	0.44074
579.72	0.43139
579.78	0.42202
579.84	0.41267
579.9	0.40339
579.96	0.39422
580.02	0.38522
580.08	0.37641
580.14	0.36781
580.2	0.35945
580.26	0.35134
580.32	0.34346
580.38	0.33583
580.44	0.32844
580.5	0.32127
580.56	0.31434
580.62	0.30764
580.68	0.30115
580.74	0.2949
580.8	0.28886
580.86	0.28303
580.92	0.27742
580.98	0.27202
581.04	0.26683
581.1	0.26183
581.16	0.25704
581.22	0.25243
581.28	0.24802
581.34	0.24379
581.4	0.23973
581.46	0.23585
581.52	0.23213
581.58	0.22857
581.64	0.22517
581.7	0.22192
581.76	0.21882
581.82	0.21585
581.88	0.21301
581.94	0.21028
582	0.20766
582.06	0.20514
582.12	0.20271
582.18	0.20036
582.24	0.19807
582.3	0.19585
582.36	0.19369
582.42	0.19158
582.48	0.18951
582.54	0.18748
582.6	0.18549
582.66	0.18354
582.72	0.18163
582.78	0.17975
582.84	0.17792
582.9	0.17613
582.96	0.17438
583.02	0.17267
583.08	0.171
583.14	0.16935
583.2	0.16773
583.26	0.16614
583.32	0.16456
583.38	0.163
583.44	0.16144
583.5	0.15988
583.56	0.15831
583.62	0.15675
583.68	0.15519
583.74	0.15364
583.8	0.1521
583.86	0.15059
583.92	0.14912
583.98	0.14769
584.04	0.14631
584.1	0.14497
584.16	0.14367
584.22	0.14241
584.28	0.14118
584.34	0.13996
584.4	0.13875
584.46	0.13756
584.52	0.13637
584.58	0.13521
584.64	0.13408
584.7	0.13298
584.76	0.13193
584.82	0.13094
584.88	0.13001
584.94	0.12913
585	0.12831
585.06	0.12752
585.12	0.12675
585.18	0.126
585.24	0.12524
585.3	0.12447
585.36	0.12368
585.42	0.12287
585.48	0.12205
585.54	0.12122
585.6	0.12039
585.66	0.11958
585.72	0.11878
585.78	0.118
585.84	0.11724
585.9	0.11648
585.96	0.11573
586.02	0.11497
586.08	0.1142
586.14	0.1134
586.2	0.11258
586.26	0.11174
586.32	0.11089
586.38	0.11004
586.44	0.10921
586.5	0.1084
586.56	0.10762
586.62	0.1069
586.68	0.10622
586.74	0.10559
586.8	0.10499
586.86	0.10443
586.92	0.10388
586.98	0.10334
587.04	0.10278
587.1	0.10221
587.16	0.10161
587.22	0.10099
587.28	0.10034
587.34	0.099676
587.4	0.098999
587.46	0.098314
587.52	0.097624
587.58	0.096929
587.64	0.096224
587.7	0.095504
587.76	0.09476
587.82	0.093986
587.88	0.093175
587.94	0.092326
588	0.09144
588.06	0.090523
588.12	0.089584
588.18	0.088636
588.24	0.087691
588.3	0.086761
588.36	0.085856
588.42	0.084982
588.48	0.084142
588.54	0.083332
588.6	0.08255
588.66	0.081787
588.72	0.081035
588.78	0.080287
588.84	0.079537
588.9	0.078784
588.96	0.078027
589.02	0.077271
589.08	0.076523
589.14	0.075792
589.2	0.075087
589.26	0.074416
589.32	0.073785
589.38	0.073197
589.44	0.072652
589.5	0.072149
589.56	0.07168
589.62	0.07124
589.68	0.07082
589.74	0.070413
589.8	0.070015
589.86	0.06962
589.92	0.069231
589.98	0.068847
590.04	0.068474
590.1	0.068117
590.16	0.06778
590.22	0.067469
590.28	0.067183
590.34	0.066924
590.4	0.066686
590.46	0.066463
590.52	0.066247
590.58	0.066026
590.64	0.065793
590.7	0.065538
590.76	0.065255
590.82	0.064943
590.88	0.064601
590.94	0.064235
591	0.063853
591.06	0.063462
591.12	0.063071
591.18	0.062689
591.24	0.062323
591.3	0.061974
591.36	0.061645
591.42	0.061334
591.48	0.061035
591.54	0.060746
591.6	0.06046
591.66	0.060173
591.72	0.059882
591.78	0.059588
591.84	0.059292
591.9	0.058999
591.96	0.058713
592.02	0.058441
592.08	0.058187
592.14	0.057955
592.2	0.057747
592.26	0.057561
592.32	0.057394
592.38	0.05724
592.44	0.057093
592.5	0.056944
592.56	0.056787
592.62	0.056617
592.68	0.056432
592.74	0.05623
592.8	0.056014
592.86	0.055789
592.92	0.055561
592.98	0.055338
593.04	0.055124
593.1	0.054924
593.16	0.054741
593.22	0.054576
593.28	0.054424
593.34	0.054282
593.4	0.054143
593.46	0.054
593.52	0.053848
593.58	0.053681
593.64	0.053497
593.7	0.053295
593.76	0.053079
593.82	0.052853
593.88	0.052624
593.94	0.052397
594	0.052181
594.06	0.05198
594.12	0.051796
594.18	0.051632
594.24	0.051486
594.3	0.051355
594.36	0.051235
594.42	0.051122
594.48	0.051013
594.54	0.050904
594.6	0.050796
594.66	0.05069
594.72	0.050591
594.78	0.050502
594.84	0.050431
594.9	0.050382
594.96	0.050359
595.02	0.050366
595.08	0.050401
595.14	0.050463
595.2	0.050544
595.26	0.050638
595.32	0.050735
595.38	0.050824
595.44	0.050895
595.5	0.050941
595.56	0.050956
595.62	0.050936
595.68	0.050883
595.74	0.050799
595.8	0.050692
595.86	0.050567
595.92	0.050432
595.98	0.050292
596.04	0.050151
596.1	0.050011
596.16	0.04987
596.22	0.049725
596.28	0.049572
596.34	0.049404
596.4	0.049218
596.46	0.049009
596.52	0.048777
596.58	0.048525
596.64	0.048256
596.7	0.047977
596.76	0.047697
596.82	0.047424
596.88	0.047166
596.94	0.04693
597	0.046719
597.06	0.046535
597.12	0.046376
597.18	0.046239
597.24	0.046116
597.3	0.045999
597.36	0.045879
597.42	0.045749
597.48	0.045601
597.54	0.04543
597.6	0.045235
597.66	0.045017
597.72	0.044778
597.78	0.044524
597.84	0.044262
597.9	0.043997
597.96	0.043735
598.02	0.043479
598.08	0.043229
598.14	0.042985
598.2	0.042743
598.26	0.042497
598.32	0.042243
598.38	0.041973
598.44	0.041683
598.5	0.041371
598.56	0.041036
598.62	0.04068
598.68	0.040308
598.74	0.039928
598.8	0.039548
598.86	0.039177
598.92	0.038825
598.98	0.038498
599.04	0.038204
599.1	0.037947
599.16	0.037727
599.22	0.037544
599.28	0.037394
599.34	0.037272
599.4	0.037169
599.46	0.037077
599.52	0.036985
599.58	0.036883
599.64	0.036763
599.7	0.036618
599.76	0.036443
599.82	0.036236
599.88	0.036001
599.94	0.035742
600	0.035467


==> fig/water_cluster_25H2O_oscstr.dat <==
547.55	3.759e-27
547.62	4.3656e-28
548.08	2.528e-27
548.32	7.1278e-27
548.64	5.3071e-27
548.67	3.6644e-28
548.69	3.0423e-27
548.89	7.6772e-28
548.95	4.7247e-28
549.07	3.4589e-27
549.16	1.9621e-26
549.25	5.6879e-27
549.37	0.13441
549.4	5.9167e-26
549.43	3.2425e-27
549.46	0.13266
549.49	9.8071e-27
549.63	4.4373e-27
549.7	8.3452e-27
549.84	3.3394e-26
549.88	1.7964e-26
549.91	0.13379
549.93	3.2141e-26
550.03	1.8527e-26
550.1	2.323e-27
550.15	0.129
550.26	1.1127e-26
550.46	5.7824e-27
550.46	0.13023
550.46	0.11638
550.47	4.0979e-27
550.51	0.1202
550.58	7.9566e-26
550.7	0.11516
550.73	0.11505
550.78	1.1804e-27
550.84	8.4813e-28
550.85	0.11713
550.87	7.1331e-27
550.98	0.10396
551.07	0.11955
551.07	6.8568e-27
551.12	9.0965e-28
551.14	9.8004e-28
551.18	1.9867e-26
551.21	0.12628
551.26	0.1501
551.28	0.10064
551.35	5.5755e-27
551.4	5.671e-28
551.41	2.6213e-27
551.41	0.15336
551.48	0.10486
551.63	0.16225
551.68	2.5639e-27
551.69	0.11648
551.71	0.14059
551.72	3.4683e-27
551.81	0.14298
551.83	1.5933e-25
551.84	1.0704e-26
551.88	0.11211
551.89	5.3799e-28
551.9	0.099876
552	3.0232e-27
552.15	5.6625e-27
552.22	0.13353
552.28	0.090999
552.37	1.7908e-27
552.37	0.1395
552.4	2.0125e-28
552.42	2.8933e-27
552.43	4.1995e-27
552.45	5.8641e-27
552.6	0.11776
552.66	0.11701
552.69	0.12535
552.86	1.4209e-27
552.89	0.13321
552.9	0.12153
552.91	0.096777
552.94	0.15418
553.13	0.12838
553.21	0.10988
553.23	0.11511
553.42	3.8324e-26
553.48	0.12204
553.51	0.13099
553.57	0.13831
553.61	0.12425
553.66	0.12066
553.79	0.15568
553.87	0.11594
554.15	0.12043
554.21	0.13243
554.21	0.11719
554.23	0.11989
554.26	0.12594
554.59	0.13754
554.7	9.2117e-26
554.84	0.011519
555.15	0.12327
555.51	2.1386e-28
555.54	0.0022519
555.84	3.3329e-24
555.86	0.0018837
556.01	1.4911e-24
556.03	0.0012658
556.48	2.0153e-27
556.5	4.9687e-25
556.52	5.5901e-26
556.54	0.0029097
556.59	9.0486e-29
556.6	0.0054931
556.69	0.0088539
556.7	7.967e-25
556.71	0.00037417
556.75	1.7473e-26
556.76	3.8322e-24
556.78	0.0013858
556.84	2.5119e-25
556.85	0.00019342
556.94	6.9755e-27
556.94	2.0734e-27
556.99	8.0876e-26
556.99	5.1395e-24
557	0.00028826
557.01	0.0017254
557.25	1.1976e-24
557.26	0.00037275
557.27	8.6296e-24
557.28	0.0011608
557.37	3.1204e-25
557.39	2.4743e-26
557.4	2.6853e-23
557.41	0.038628
557.43	0.0011713
557.45	0.0056555
557.5	7.5339e-28
557.51	0.0013631
557.51	6.0683e-24
557.51	4.3768e-05
557.58	1.3859e-25
557.58	4.3023e-27
557.59	0.067448
557.64	1.9068e-26
557.66	1.0221e-26
557.68	6.542e-26
557.72	0.0052892
557.72	6.9365e-24
557.73	0.00017717
557.73	3.3252e-25
557.75	0.0029969
557.76	2.3341e-23
557.76	0.025982
557.76	0.00021468
557.79	6.8405e-24
557.79	7.7704e-27
557.84	0.037962
557.84	0.0079265
557.84	4.5771e-24
557.86	2.7178e-26
557.87	0.0037909
557.87	0.0019492
557.93	0.062679
557.94	4.3026e-26
558.01	3.1391e-26
558.01	6.0999e-27
558.03	1.4165e-23
558.03	0.00019941
558.06	9.1592e-23
558.06	3.5533e-05
558.07	0.010887
558.1	1.4841e-26
558.12	0.00093616
558.15	1.4842e-26
558.19	3.1028e-25
558.25	1.0824e-22
558.25	0.00020026
558.26	0.026502
558.26	0.031371
558.26	0.015044
558.27	7.6141e-25
558.28	9.0672e-24
558.28	0.00027852
558.29	0.00067276
558.29	1.864e-25
558.3	1.1113e-24
558.39	0.048072
558.41	1.0487e-24
558.44	4.0822e-25
558.45	9.3978e-26
558.47	0.011698
558.48	0.0019262
558.51	1.2028e-26
558.51	6.0318e-25
558.52	4.6878e-25
558.54	0.013527
558.54	0.0022084
558.55	0.00162
558.55	0.00047975
558.55	6.0308e-23
558.57	0.0019683
558.57	3.0172e-25
558.57	0.045127
558.57	0.049991
558.58	2.075e-24
558.58	4.056e-26
558.63	9.5976e-25
558.63	8.6405e-05
558.64	0.0064693
558.66	0.047334
558.66	9.4659e-26
558.68	1.1149e-26
558.68	0.023821
558.7	7.0974e-24
558.71	0.00076555
558.72	8.1865e-25
558.72	1.1198e-25
558.73	2.6102e-24
558.74	0.00044264
558.75	2.0882e-25
558.75	2.8805e-26
558.77	0.0028246
558.78	0.0024297
558.78	1.0278e-23
558.79	1.0442e-22
558.79	0.0007254
558.79	7.7438e-24
558.81	0.0017643
558.83	0.0076734
558.88	0.0089299
558.88	6.4141e-26
558.92	6.6429e-25
558.92	8.2273e-26
558.93	2.7766e-26
558.95	1.2665e-25
558.96	6.9316e-25
558.97	2.8414e-24
558.97	0.010455
558.97	1.5756e-22
558.98	0.00075168
558.98	0.00071472
558.99	0.0055829
559	4.3759e-23
559	0.000122
559.02	0.0048654
559.06	0.070358
559.06	4.1298e-24
559.07	0.00062585
559.08	9.8893e-25
559.1	0.011667
559.1	0.033623
559.11	3.1923e-24
559.12	0.0021932
559.14	2.3012e-25
559.15	0.0024468
559.16	0.04967
559.17	0.0058924
559.18	3.183e-25
559.19	0.0001354
559.19	2.7021e-26
559.2	0.057596
559.21	1.803e-22
559.21	3.8653e-05
559.21	1.9922e-25
559.21	2.4977e-24
559.21	5.3995e-25
559.22	9.1574e-23
559.22	0.00083535
559.23	5.9049e-26
559.23	5.4315e-26
559.24	0.0020445
559.26	5.1328e-26
559.26	0.0069102
559.27	3.3995e-27
559.28	9.1062e-26
559.31	0.0045184
559.32	0.034026
559.33	3.2839e-24
559.33	0.042417
559.34	0.00043173
559.34	3.0562e-25
559.36	0.052395
559.36	0.0020678
559.37	2.677e-27
559.38	2.1036e-26
559.41	4.5735e-23
559.42	5.7782e-05
559.42	0.01304
559.42	3.6421e-26
559.42	6.6501e-24
559.44	0.0040122
559.44	0.0015938
559.46	5.0119e-25
559.48	0.0010474
559.5	0.023286
559.5	0.059648
559.51	1.1059e-25
559.52	0.00099465
559.52	2.0109e-24
559.53	9.7318e-25
559.54	0.0015874
559.57	1.2037e-24
559.59	1.7059e-23
559.59	1.7238e-25
559.59	3.5039e-05
559.59	0.00067387
559.6	0.049982
559.61	0.00092161
559.63	1.0443e-24
559.63	2.2617e-25
559.64	0.0010825
559.64	0.00051205
559.64	7.4721e-25
559.66	0.02257
559.67	1.0271e-27
559.69	2.4151e-25
559.69	0.0023812
559.7	0.011947
559.7	0.0030226
559.71	0.044611
559.72	1.4e-24
559.73	0.0010996
559.75	0.02035
559.75	4.5524e-25
559.8	1.5484e-24
559.81	0.00056723
559.82	2.946e-24
559.82	7.0473e-05
559.84	0.014743
559.87	7.5718e-25
559.89	5.2008e-27
559.9	0.0018039
559.91	0.0023611
559.92	1.7218e-23
559.92	0.00015908
559.92	6.0019e-25
559.95	0.023691
559.98	1.1232e-25
560	0.00062165
560	1.4045e-24
560.02	9.6271e-26
560.03	6.2026e-24
560.03	0.00023482
560.03	5.1768e-24
560.03	0.0016537
560.03	2.4459e-24
560.04	0.00020632
560.04	3.5808e-27
560.04	1.3323e-24
560.04	0.00037557
560.05	0.00039098
560.05	0.0001584
560.06	1.0412e-24
560.06	0.032932
560.07	1.3631e-25
560.09	4.0557e-24
560.09	0.065663
560.1	1.2631e-24
560.1	0.00037548
560.12	5.9148e-25
560.12	4.3458e-24
560.12	0.0062837
560.13	0.00086887
560.14	0.0048259
560.14	0.0010966
560.15	0.018642
560.16	1.4518e-23
560.16	0.00017387
560.19	7.9647e-25
560.19	3.3811e-25
560.2	0.010304
560.2	1.0559e-24
560.22	0.0018349
560.23	0.0022781
560.23	0.0033777
560.24	8.8903e-24
560.24	0.00019899
560.24	7.6843e-24
560.25	2.7018e-23
560.25	1.9493e-26
560.25	0.00054425
560.25	0.00012804
560.25	1.1605e-24
560.26	0.00125
560.3	5.6803e-24
560.3	0.0002613
560.32	9.862e-25
560.32	0.046831
560.32	4.4097e-24
560.33	0.00073639
560.33	0.00052887
560.35	0.047189
560.36	9.7633e-25
560.37	2.3576e-25
560.39	5.712e-25
560.39	0.004147
560.39	6.8995e-24
560.39	0.00086405
560.41	2.6566e-26
560.42	0.0010334
560.44	1.4005e-25
560.44	9.9107e-26
560.45	2.2198e-20
560.45	0.0010491
560.45	4.1071e-26
560.46	4.1414e-25
560.46	0.0016398
560.46	1.3276e-23
560.46	2.7281e-25
560.47	0.0001523
560.47	0.0009105
560.47	0.00068256
560.49	1.9916e-24
560.49	0.0053984
560.49	6.2294e-25
560.51	1.2808e-24
560.51	0.0015865
560.52	7.4906e-26
560.52	3.915e-24
560.53	0.0044206
560.53	0.0003033
560.53	0.0033684
560.53	3.7629e-27
560.55	0.0078946
560.56	0.046631
560.56	5.7111e-25
560.57	2.0649e-24
560.57	1.4729e-26
560.58	0.00071469
560.58	0.0071569
560.58	0.010279
560.59	0.004747
560.6	0.01518
560.61	0.0063101
560.62	2.0396e-25
560.62	5.9608e-24
560.62	1.4137e-25
560.62	0.00021521
560.66	4.7894e-24
560.66	3.4895e-26
560.66	0.00026245
560.67	0.0019545
560.7	0.0066711
560.71	1.2418e-25
560.71	1.7188e-23
560.71	0.00021
560.73	0.0024459
560.74	2.8901e-26
560.75	4.3425e-25
560.75	2.132e-24
560.76	0.0001827
560.76	2.0714e-24
560.77	0.00059856
560.77	9.2124e-26
560.77	0.0011684
560.78	3.2032e-23
560.78	0.003037
560.78	0.00022451
560.79	0.00166
560.82	3.1469e-24
560.82	0.00015752
560.82	2.3438e-25
560.83	0.00018255
560.84	3.2887e-26
560.85	1.1907e-26
560.85	2.3331e-24
560.86	1.8633e-25
560.86	1.0249e-24
560.86	0.00080583
560.88	3.0137e-25
560.88	0.0019686
560.89	0.001886
560.89	0.0020838
560.89	6.1776e-24
560.92	0.0076654
560.92	7.0658e-24
560.92	0.00071929
560.93	0.011775
560.93	1.6357e-24
560.93	0.00083261
560.93	0.0012057
560.93	2.1594e-22
560.94	5.3185e-25
560.95	0.00073841
560.96	0.00086569
560.97	1.8519e-25
560.97	5.652e-23
560.98	3.512e-24
560.98	0.00056758
560.98	1.2549e-23
560.98	1.1354e-23
560.98	0.00020871
560.99	0.00025257
560.99	0.00050854
560.99	2.8102e-26
561	1.8187e-25
561	3.6749e-24
561.01	0.0012295
561.03	0.0028453
561.03	6.5542e-26
561.05	1.0314e-23
561.06	0.00015659
561.07	6.3571e-26
561.08	7.59e-24
561.08	7.3735e-25
561.08	0.0008559
561.09	5.729e-25
561.09	0.00054895
561.1	0.0022867
561.11	2.6703e-24
561.11	0.0005558
561.11	0.00030187
561.11	0.0013521
561.15	1.2973e-26
561.15	0.0037283
561.15	2.0636e-25
561.15	8.4292e-24
561.16	4.667e-05
561.17	0.0081647
561.17	1.7098e-24
561.18	7.645e-25
561.18	0.072201
561.18	0.001052
561.19	5.9659e-25
561.19	0.001086
561.21	2.6256e-24
561.22	3.2737e-24
561.22	0.0022702
561.22	0.0016784
561.22	0.00044946
561.22	1.0518e-26
561.22	0.00088079
561.23	1.3237e-24
561.23	1.5728e-25
561.24	0.00054024
561.25	0.0014223
561.25	7.102e-05
561.25	7.005e-24
561.26	0.00015883
561.26	7.9096e-25
561.27	0.00044828
561.28	6.194e-26
561.31	1.7783e-24
561.31	3.373e-24
561.32	0.00019386
561.32	2.181e-26
561.32	0.00027813
561.32	2.5737e-25
561.33	0.0012524
561.33	4.7262e-25
561.34	0.00076698
561.35	0.0012065
561.35	0.0023283
561.35	1.2776e-25
561.36	6.0077e-24
561.37	0.00093718
561.37	7.2609e-26
561.37	5.5989e-24
561.37	0.0009421
561.38	0.00045709
561.38	0.00090102
561.39	1.2337e-25
561.4	6.0899e-24
561.4	0.00062288
561.41	1.3226e-24
561.41	0.0019387
561.43	7.4945e-25
561.43	0.00058177
561.44	2.1152e-25
561.46	1.3197e-26
561.46	2.7187e-24
561.47	0.057198
561.47	0.0037157
561.49	1.2836e-24
561.49	2.0629e-26
561.49	1.0339e-23
561.5	0.00035981
561.5	3.0024e-25
561.5	7.8669e-23
561.5	6.3061e-05
561.5	1.1175e-24
561.51	0.019716
561.51	0.0059177
561.51	8.2987e-24
561.51	0.00020742
561.51	6.0102e-23
561.52	0.0001859
561.52	0.00048346
561.52	0.0036853
561.53	1.7622e-24
561.54	0.0098241
561.54	4.0831e-23
561.54	2.0247e-05
561.55	0.0010267
561.56	8.3891e-25
561.57	0.0032142
561.57	0.00024854
561.57	1.0211e-24
561.57	0.0080222
561.61	0.0018528
561.61	2.799e-25
561.66	1.5721e-24
561.68	1.5775e-25
561.68	2.0838e-21
561.68	0.0023986
561.68	0.061315
561.68	0.00017159
561.69	1.3447e-24
561.69	3.9066e-27
561.71	1.815e-22
561.71	0.011028
561.71	1.8531e-24
561.71	3.2574e-24
561.72	0.0014593
561.73	0.0011892
561.73	0.0016317
561.74	0.0029317
561.74	1.9097e-26
561.75	0.0017805
561.76	0.0042531
561.77	2.1747e-23
561.77	0.00011871
561.78	0.0053929
561.79	8.271e-26
561.79	1.308e-25
561.81	5.4639e-25
561.81	7.4391e-24
561.81	8.159e-25
561.82	0.001814
561.82	0.0002448
561.83	4.4578e-26
561.83	1.7155e-25
561.84	1.4844e-25
561.84	8.3461e-28
561.84	0.00051897
561.85	9.9078e-26
561.85	0.0046518
561.86	0.0040836
561.86	0.0086057
561.86	2.1703e-24
561.87	1.5698e-25
561.88	0.0009505
561.89	1.7629e-23
561.89	0.00016949
561.89	0.0013875
561.89	2.6256e-24
561.9	0.0036445
561.91	0.0092613
561.91	2.972e-25
561.91	0.0022367
561.92	2.4886e-24
561.92	2.8335e-05
561.92	0.012622
561.93	4.762e-24
561.93	0.00043428
561.94	0.0037483
561.95	1.4591e-24
561.97	0.0010327
561.97	6.978e-26
561.97	0.002037
562.01	8.1824e-25
562.03	0.0022887
562.03	1.4003e-26
562.05	3.6158e-23
562.05	6.6192e-06
562.06	3.2655e-25
562.06	2.6407e-25
562.08	8.6723e-27
562.08	0.0032121
562.09	8.6594e-26
562.1	0.0013919
562.1	0.0027782
562.1	4.165e-25
562.1	0.00060089
562.11	0.0017209
562.11	0.0014259
562.12	1.1315e-25
562.14	0.028146
562.14	2.619e-24
562.15	1.0986e-24
562.15	7.0005e-26
562.15	3.0505e-26
562.15	0.0026515
562.16	1.0251e-24
562.17	4.0966e-24
562.17	0.0012508
562.17	0.0008257
562.18	3.8999e-24
562.18	7.995e-23
562.18	5.9766e-05
562.18	0.0028623
562.18	0.00039483
562.18	0.0017731
562.19	0.0012899
562.2	7.3447e-25
562.21	3.7406e-24
562.22	0.0046546
562.22	0.00019521
562.22	6.1162e-24
562.22	0.0002145
562.24	2.3415e-24
562.24	0.0019623
562.25	0.0011925
562.28	7.9145e-27
562.29	4.9262e-24
562.31	0.00092552
562.31	0.00034422
562.32	1.7945e-25
562.32	1.4135e-24
562.32	4.7905e-25
562.33	0.00022404
562.34	4.0682e-25
562.36	4.0776e-24
562.36	0.0023317
562.37	0.00049058
562.38	0.0015089
562.39	1.5281e-26
562.39	0.046587
562.4	1.0486e-23
562.4	0.0011199
562.4	0.00020624
562.41	1.1904e-24
562.41	2.3009e-24
562.42	0.00019498
562.42	8.8855e-26
562.42	3.875e-24
562.42	9.5829e-05
562.43	3.9383e-25
562.47	1.2763e-24
562.47	0.0013745
562.47	0.00023945
562.48	2.6949e-23
562.48	0.0028937
562.48	2.0173e-25
562.49	0.0052168
562.5	1.9522e-19
562.5	0.015692
562.51	0.0012903
562.52	1.3381e-25
562.52	3.8389e-24
562.53	9.029e-05
562.53	0.0024299
562.55	1.842e-25
562.55	1.6318e-25
562.56	4.535e-25
562.57	0.00031621
562.57	0.0027976
562.57	0.00021701
562.58	6.7716e-25
562.58	1.3587e-23
562.58	5.8026e-05
562.59	0.0005782
562.6	2.1208e-27
562.6	1.993e-25
562.61	0.0068124
562.61	2.4608e-23
562.62	0.00026228
562.64	0.0020209
562.65	0.0038017
562.66	4.0975e-24
562.67	0.00066954
562.68	3.5574e-26
562.69	1.8346e-23
562.69	3.4999e-05
562.69	1.9094e-25
562.69	1.2713e-25
562.69	0.0001948
562.7	3.3339e-25
562.7	0.00070793
562.71	8.7315e-24
562.71	1.295e-23
562.71	0.0080106
562.72	0.0002122
562.72	0.00024692
562.74	0.0038132
562.74	1.4253e-26
562.75	6.6778e-26
562.75	2.2392e-23
562.76	2.631e-24
562.76	3.9013e-24
562.76	1.413e-23
562.76	0.0031497
562.76	0.0015678
562.76	0.00017505
562.77	0.00046705
562.77	0.00081395
562.79	2.1987e-24
562.79	0.00108
562.8	7.0492e-25
562.8	0.0016691
562.81	2.2182e-26
562.83	1.3616e-26
562.83	0.0023352
562.84	4.3929e-24
562.85	0.0023027
562.86	1.3594e-24
562.86	7.861e-26
562.86	0.0005403
562.86	1.6309e-24
562.87	1.2242e-25
562.87	0.000149
562.87	8.4032e-26
562.87	8.0847e-26
562.88	0.00043685
562.88	0.0016677
562.9	0.010831
562.9	7.624e-26
562.9	1.0828e-24
562.91	0.0010202
562.91	1.0375e-23
562.91	2.0983e-23
562.91	0.00063848
562.92	1.8414e-24
562.92	0.0010011
562.92	0.00041268
562.92	0.0063395
562.93	1.0959e-23
562.93	0.0002237
562.93	0.0018657
562.94	1.1434e-24
562.95	2.0128e-24
562.95	2.6764e-24
562.95	5.5868e-24
562.95	0.00019557
562.96	0.00029072
562.96	0.00062676
562.96	4.0968e-23
562.96	0.00011552
562.97	0.0016952
562.97	0.0041126
562.97	1.0704e-24
562.98	0.00048191
562.98	1.2709e-24
563	0.0010438
563	9.1696e-28
563	8.6863e-25
563.02	0.010956
563.02	0.00062402
563.03	6.7428e-26
563.04	0.0046536
563.06	8.7223e-26
563.08	1.379e-23
563.08	3.1676e-27
563.09	3.0308e-23
563.09	0.00014396
563.09	0.0010863
563.09	0.0016536
563.1	4.8883e-25
563.1	2.5802e-27
563.1	7.8175e-26
563.11	0.0060026
563.12	4.2292e-25
563.13	0.00028739
563.13	9.5743e-26
563.14	0.0028085
563.14	3.8076e-25
563.14	0.00021541
563.15	0.0023765
563.15	8.7472e-25
563.15	2.7576e-25
563.16	1.0404e-24
563.17	0.0018301
563.18	4.5968e-26
563.19	0.011742
563.19	0.00054584
563.19	0.0041315
563.21	0.0055889
563.21	2.5132e-22
563.21	3.2661e-05
563.22	1.3103e-27
563.22	7.3601e-27
563.23	0.0023732
563.24	7.9414e-26
563.25	1.965e-25
563.25	0.0025902
563.27	9.3956e-26
563.27	0.0016027
563.28	5.1527e-26
563.28	0.00085791
563.29	3.9288e-25
563.3	5.1558e-26
563.3	1.0877e-26
563.3	0.0088274
563.31	0.00092636
563.31	2.7357e-23
563.31	3.2427e-26
563.31	0.00026663
563.33	1.8733e-24
563.33	1.7162e-25
563.34	0.00047151
563.34	0.0030874
563.36	1.6667e-25
563.36	0.0030868
563.37	0.0015813
563.37	0.0036142
563.38	1.9026e-25
563.38	6.7641e-24
563.39	0.00019277
563.42	0.0068678
563.43	3.9441e-26
563.44	1.7157e-24
563.44	8.7232e-24
563.45	0.0011994
563.45	1.6494e-25
563.46	7.1688e-25
563.46	0.001596
563.46	4.5255e-25
563.47	0.00096251
563.47	0.00019979
563.47	0.0020043
563.48	1.741e-23
563.48	2.3393e-05
563.48	0.0020876
563.49	2.8387e-25
563.5	1.8278e-24
563.5	0.00041207
563.53	0.0055367
563.56	0.010376
563.56	0.007818
563.57	0.0060598
563.58	1.5226e-26
563.6	0.0012754
563.6	4.7561e-25
563.62	2.8338e-25
563.63	7.7091e-25
563.63	0.0051973
563.63	0.0010028
563.64	7.962e-05
563.65	3.4108e-23
563.65	0.00031751
563.66	3.6083e-24
563.66	4.8375e-24
563.67	0.0056262
563.67	0.00013268
563.67	7.5256e-26
563.67	2.6439e-25
563.68	4.8791e-25
563.68	7.3375e-25
563.68	7.0504e-25
563.68	0.00018819
563.69	0.0010237
563.7	4.1352e-26
563.7	0.0017623
563.7	0.0019523
563.71	1.5368e-24
563.72	1.4963e-25
563.72	0.00017797
563.72	0.00049749
563.73	2.2977e-24
563.73	0.00012267
563.76	6.8342e-24
563.76	9.2886e-26
563.76	3.5334e-05
563.77	3.6156e-24
563.77	0.00013132
563.77	7.216e-26
563.78	0.019148
563.79	0.01443
563.8	3.9147e-26
563.81	2.9832e-24
563.81	0.0027685
563.81	0.00061196
563.83	9.0596e-26
563.83	0.00033789
563.83	0.00066111
563.83	1.0224e-25
563.84	6.6189e-25
563.86	0.00036961
563.87	0.0018587
563.88	9.1755e-28
563.88	1.3219e-24
563.88	0.00048171
563.89	2.3936e-26
563.89	4.8011e-27
563.89	1.5575e-26
563.9	7.9946e-25
563.91	0.00023629
563.91	0.0022773
563.91	8.9392e-24
563.91	0.0031331
563.91	0.0015132
563.92	4.5993e-26
563.93	0.00052764
563.93	4.3028e-25
563.94	0.0098045
563.94	0.0003884
563.95	7.4059e-26
563.96	3.441e-25
563.96	7.655e-25
563.97	9.6286e-05
563.97	0.0010365
563.97	0.0007344
563.99	1.0364e-24
563.99	1.104e-25
563.99	0.00037915
564	1.1953e-25
564.01	4.8324e-25
564.01	4.266e-24
564.01	2.5717e-25
564.02	0.00037614
564.02	1.6972e-24
564.02	0.00040571
564.03	4.6918e-26
564.04	0.0049162
564.04	0.0025718
564.05	1.6226e-25
564.06	9.2317e-25
564.06	3.6027e-26
564.08	0.0029072
564.08	0.0019394
564.09	2.5051e-27
564.1	0.0033955
564.1	1.6981e-22
564.1	0.00060887
564.12	7.9232e-26
564.12	5.1793e-25
564.13	5.2595e-25
564.13	0.00089409
564.14	1.129e-25
564.14	1.4132e-27
564.14	0.0036001
564.15	4.9532e-26
564.15	8.6325e-24
564.16	1.4893e-25
564.16	5.0526e-26
564.16	0.00045897
564.16	0.00034814
564.16	0.0025717
564.17	6.4868e-25
564.17	0.0008013
564.18	0.0025589
564.18	0.00026749
564.18	1.91e-22
564.18	0.0024614
564.18	0.0055875
564.19	0.0026687
564.2	1.1534e-25
564.21	0.0067343
564.21	0.0014335
564.21	0.0036821
564.21	1.9466e-24
564.22	0.00023882
564.22	0.008401
564.23	4.6343e-25
564.24	2.5846e-25
564.24	0.0014653
564.25	1.4865e-25
564.25	0.010129
564.25	4.6007e-25
564.27	0.0022922
564.27	1.161e-23
564.27	9.111e-25
564.27	1.4185e-24
564.28	1.7477e-25
564.28	0.00059889
564.28	1.4205e-25
564.28	1.9131e-23
564.29	6.8193e-05
564.29	0.0033343
564.29	4.1305e-26
564.3	5.0906e-26
564.3	1.0056e-23
564.31	0.00063594
564.31	0.00033008
564.32	1.8177e-24
564.33	1.1087e-24
564.33	0.014744
564.34	0.0014711
564.34	0.00088829
564.35	1.9753e-26
564.35	0.00013175
564.35	1.1495e-26
564.35	5.498e-23
564.36	0.0056489
564.36	2.2132e-26
564.37	4.5361e-26
564.38	0.010845
564.38	0.0027816
564.38	4.1109e-26
564.38	2.1684e-25
564.38	3.5727e-27
564.39	0.0002211
564.39	0.01066
564.4	4.3958e-25
564.41	0.00058281
564.42	0.003424
564.42	1.1769e-24
564.43	1.1955e-22
564.43	0.018832
564.43	2.2798e-24
564.44	0.0025298
564.45	0.0019944
564.45	4.4618e-26
564.46	0.00040253
564.47	5.747e-24
564.48	0.00030112
564.48	0.0011793
564.48	0.0033523
564.48	0.01202
564.48	7.3242e-25
564.49	0.0019917
564.5	1.3845e-24
564.51	4.2442e-25
564.51	4.0806e-25
564.52	7.6194e-26
564.52	4.8331e-26
564.52	6.9757e-24
564.52	0.00016488
564.52	0.00039235
564.52	2.3423e-27
564.52	1.07e-24
564.52	3.8483e-25
564.52	0.0015387
564.52	2.2851e-25
564.53	0.00019501
564.55	0.0009865
564.55	0.001962
564.55	0.0039011
564.58	8.1389e-26
564.59	0.0074352
564.6	0.0057646
564.6	4.089e-25
564.6	3.9279e-06
564.62	1.9245e-26
564.62	7.3735e-26
564.62	5.3382e-25
564.64	0.00048336
564.64	0.0065891
564.65	0.021634
564.65	3.3349e-25
564.66	0.018328
564.66	0.00057729
564.69	0.0075105
564.69	0.0048055
564.69	2.2278e-24
564.69	0.00032397
564.69	1.3497e-26
564.7	2.5142e-24
564.7	6.0417e-24
564.7	0.00038037
564.73	1.8256e-27
564.74	6.3612e-25
564.75	1.9912e-25
564.75	1.3391e-23
564.76	0.00012024
564.77	0.0010398
564.77	1.8579e-24
564.77	7.5076e-24
564.77	0.00016802
564.78	2.8953e-24
564.78	2.3207e-25
564.78	4.4527e-25
564.79	1.052e-24
564.79	0.002053
564.79	0.00049454
564.8	0.012065
564.8	1.0161e-23
564.8	0.023771
564.8	0.0016029
564.81	0.0032944
564.81	0.0010755
564.81	0.0099318
564.82	0.00068937
564.82	0.0030916
564.83	7.6265e-25
564.83	2.3885e-24
564.83	5.8954e-26
564.83	2.4193e-28
564.83	7.1891e-27
564.84	0.00047591
564.84	6.3725e-26
564.84	0.010284
564.87	0.0012356
564.88	1.4601e-26
564.9	6.9242e-05
564.9	4.1553e-25
564.9	8.0885e-24
564.9	0.00066116
564.9	0.0011117
564.91	0.0010674
564.91	3.3662e-25
564.92	0.032296
564.93	4.6366e-23
564.93	0.0088807
564.93	2.6285e-24
564.93	0.0006816
564.93	4.2627e-26
564.94	2.5892e-26
564.95	3.1276e-25
564.96	0.00046925
564.96	2.5193e-25
564.96	0.00065695
564.97	1.1905e-23
564.97	0.00020216
564.99	0.0007282
565.01	1.5352e-25
565.02	0.0048497
565.02	4.7914e-25
565.03	8.6504e-25
565.03	4.4446e-25
565.03	4.3126e-25
565.03	1.6346e-24
565.04	2.6846e-25
565.04	0.00098551
565.04	0.0057468
565.04	0.0010257
565.05	0.0033547
565.05	0.0074184
565.05	5.8642e-25
565.06	0.0050585
565.06	0.0005049
565.07	1.3262e-23
565.07	0.00018749
565.08	5.7108e-24
565.08	6.8427e-26
565.08	0.00017783
565.08	1.5805e-24
565.08	2.3417e-25
565.08	0.00035494
565.09	0.00045944
565.09	5.5753e-25
565.09	7.2956e-05
565.09	1.1662e-26
565.09	3.8654e-26
565.09	8.5145e-26
565.1	0.00045334
565.1	0.00043957
565.1	0.0018729
565.1	0.00042499
565.11	9.8251e-26
565.11	1.353e-24
565.12	1.4606e-24
565.13	0.0038964
565.14	3.9123e-23
565.14	0.0098393
565.14	1.5e-24
565.14	0.00067571
565.15	0.015826
565.15	0.00064052
565.15	0.0084037
565.16	1.0916e-24
565.17	2.3846e-23
565.17	0.00040839
565.17	0.0044851
565.17	0.00043623
565.18	0.00029572
565.19	2.8283e-25
565.19	1.7701e-25
565.19	2.0645e-24
565.2	0.001079
565.22	1.4751e-25
565.22	1.0798e-24
565.22	8.2277e-05
565.23	1.5551e-26
565.23	1.3784e-26
565.24	5.4278e-25
565.25	0.0002617
565.26	3.9701e-25
565.26	4.8241e-24
565.26	0.0028054
565.26	2.6818e-22
565.26	0.011574
565.26	1.0033e-24
565.26	0.00023319
565.27	0.00056437
565.28	7.4514e-26
565.28	1.0542e-25
565.29	0.0044468
565.29	0.0012502
565.29	0.0011156
565.29	2.9199e-23
565.3	0.0053431
565.3	0.0046094
565.31	7.2117e-26
565.32	1.8145e-25
565.32	4.1754e-25
565.33	1.2867e-26
565.33	7.4132e-26
565.33	0.00051644
565.34	0.0025952
565.34	0.0086484
565.35	3.2455e-25
565.35	0.002312
565.35	6.7055e-25
565.36	0.00052226
565.36	0.0010068
565.37	3.218e-24
565.37	0.00025281
565.37	4.0796e-25
565.38	0.0011876
565.38	0.00011406
565.39	9.1382e-27
565.39	1.2973e-25
565.39	1.0072e-24
565.4	0.012898
565.41	0.0018055
565.41	0.024797
565.41	0.0020577
565.42	1.2553e-25
565.42	0.01573
565.43	5.2528e-25
565.43	0.00094254
565.43	2.819e-25
565.44	1.1186e-25
565.44	0.0006152
565.44	2.2038e-25
565.47	7.5299e-25
565.47	4.919e-24
565.47	0.00058595
565.48	0.0012268
565.5	0.0015129
565.52	0.042881
565.54	0.0027496
565.54	1.7604e-23
565.55	7.9977e-24
565.55	0.00064395
565.55	3.698e-26
565.56	1.0081e-25
565.56	0.00010193
565.56	4.7939e-28
565.57	9.9101e-25
565.58	0.001106
565.58	6.4901e-25
565.58	3.6988e-25
565.59	0.0005162
565.6	0.0088402
565.6	3.5941e-25
565.6	6.2246e-25
565.6	0.0010177
565.6	2.1871e-22
565.61	0.0031216
565.62	0.0039101
565.63	1.737e-24
565.63	2.2873e-26
565.63	0.00015366
565.64	0.0006175
565.64	1.7163e-25
565.64	2.1009e-25
565.65	5.426e-25
565.66	0.0025312
565.67	9.9626e-26
565.68	0.0024663
565.69	4.7701e-24
565.69	0.00064901
565.7	4.0983e-26
565.7	0.0077431
565.7	3.9701e-25
565.7	0.0015265
565.71	0.0029907
565.71	2.3863e-24
565.72	0.00075336
565.72	2.4248e-23
565.72	0.00035308
565.72	8.6437e-25
565.72	6.6675e-23
565.72	0.00029062
565.72	0.0010159
565.74	0.0053887
565.75	7.1017e-25
565.76	0.010363
565.77	0.0062446
565.77	0.005964
565.78	4.5739e-25
565.79	2.9141e-26
565.79	0.00035612
565.8	2.5436e-25
565.8	6.9016e-25
565.8	1.7035e-24
565.8	2.5444e-25
565.81	0.00045911
565.82	1.2797e-25
565.82	2.6767e-26
565.82	0.0017587
565.82	4.0778e-26
565.83	0.00016936
565.83	0.0053169
565.85	2.208e-25
565.85	3.5815e-25
565.85	4.2526e-25
565.85	0.00021355
565.85	0.0025906
565.86	0.00043201
565.87	0.0038095
565.88	0.0090346
565.91	7.7473e-24
565.91	8.6223e-05
565.91	4.5591e-25
565.91	1.1688e-25
565.92	2.2416e-22
565.92	0.00015775
565.92	0.00019123
565.92	0.0057592
565.92	7.4087e-25
565.92	1.6959e-24
565.93	0.00027348
565.94	0.0016145
565.95	2.4145e-25
565.96	6.9505e-25
565.97	2.9455e-26
565.97	6.9883e-25
565.97	0.0011127
565.97	0.0050242
565.98	0.00033998
565.99	0.0012955
566	3.2013e-23
566	0.0025311
566	0.00019758
566.01	6.8328e-25
566.01	4.1905e-25
566.01	0.022376
566.02	0.0038877
566.02	1.8075e-25
566.02	0.0015114
566.04	1.2614e-26
566.04	3.5882e-25
566.06	7.7042e-24
566.06	8.7887e-05
566.07	1.9047e-25
566.07	0.049533
566.07	1.019e-24
566.07	7.3751e-25
566.08	2.1969e-23
566.08	4.1287e-25
566.08	0.00025476
566.08	2.6103e-25
566.08	0.00074916
566.09	0.00099544
566.1	0.00098566
566.1	9.2578e-25
566.1	0.0010701
566.13	1.374e-24
566.13	2.1008e-25
566.13	0.00014256
566.13	0.011476
566.14	1.0409e-24
566.14	2.4801e-25
566.15	0.00047272
566.16	1.2307e-23
566.16	5.989e-23
566.16	0.00033667
566.16	0.00043606
566.17	0.001418
566.17	5.228e-26
566.18	1.874e-24
566.18	0.00035686
566.19	0.0048424
566.19	8.6521e-25
566.2	0.0088513
566.2	0.00020101
566.2	2.9493e-24
566.21	0.0011056
566.21	0.0026918
566.22	6.3481e-23
566.23	1.7259e-24
566.23	4.5975e-25
566.24	2.6572e-26
566.24	1.9024e-24
566.24	0.0017445
566.24	9.0308e-27
566.26	0.00012283
566.26	5.2789e-22
566.26	0.0049096
566.26	7.5263e-25
566.27	0.00071003
566.27	0.0010055
566.3	0.0037686
566.3	6.3864e-25
566.3	1.0273e-24
566.31	4.6072e-23
566.31	0.18886
566.31	4.5665e-26
566.31	0.027822
566.31	0.00027479
566.32	2.1062e-24
566.32	0.00075334
566.32	7.6989e-24
566.33	8.5054e-24
566.33	0.0072142
566.33	0.00034845
566.33	8.0336e-24
566.33	2.6822e-24
566.34	0.011527
566.35	1.5143e-24
566.36	0.0026195
566.36	1.3858e-25
566.36	0.005043
566.36	0.00062703
566.38	7.9548e-25
566.39	0.00056597
566.41	0.0051879
566.41	1.2864e-23
566.42	0.0052927
566.42	1.9184e-23
566.43	1.7121e-24
566.43	0.00057622
566.44	0.0053169
566.44	1.9146e-25
566.44	0.00036815
566.44	3.143e-25
566.45	3.4977e-27
566.45	2.7665e-24
566.45	2.4628e-23
566.46	0.0015209
566.46	0.0011107
566.48	0.14718
566.48	0.0090623
566.48	0.0076273
566.49	0.00061543
566.49	0.066653
566.49	1.3745e-23
566.5	1.0099e-24
566.5	0.00019504
566.5	7.6426e-25
566.51	4.2538e-26
566.53	2.4973e-25
566.54	2.9523e-23
566.55	6.1897e-25
566.55	1.3897e-24
566.56	0.00055686
566.57	0.0037513
566.57	0.001286
566.57	0.056442
566.58	2.6566e-25
566.58	1.6116e-23
566.58	0.00029105
566.58	0.00045354
566.59	4.7689e-26
566.59	0.00037151
566.6	8.8559e-26
566.6	0.020872
566.62	0.017417
566.62	2.6395e-23
566.62	0.0001089
566.62	0.0021816
566.63	5.8427e-23
566.63	6.7897e-26
566.63	0.0019974
566.63	1.0267e-24
566.65	8.1187e-24
566.65	0.056457
566.65	0.0010739
566.65	0.0017702
566.65	2.2255e-25
566.66	0.0017767
566.66	4.9254e-24
566.67	0.00093979
566.68	6.7467e-26
566.69	0.00031321
566.69	0.011137
566.69	6.3856e-21
566.72	5.7877e-24
566.77	0.044164
566.77	0.072412
566.78	0.04272
566.79	1.2301e-24
566.81	0.032565
566.81	1.071e-22
566.81	0.00012909
566.81	1.3994e-24
566.83	7.1669e-25
566.84	5.4843e-26
566.85	0.0020005
566.85	0.0011784
566.85	0.011838
566.86	0.11219
566.87	8.5319e-24
566.87	8.2236e-25
566.88	4.3544e-25
566.88	0.0014929
566.9	9.8657e-25
566.9	0.060214
566.9	2.1139e-25
566.91	0.0010261
566.91	8.7507e-23
566.91	0.00023387
566.93	7.8458e-25
566.93	5.7636e-05
566.93	2.6314e-25
566.93	0.0021745
566.94	3.4081e-25
566.94	0.0031441
566.95	9.2098e-24
566.96	1.1809e-23
566.96	0.00022048
566.97	1.0474e-24
566.97	1.1941e-23
566.98	9.296e-26
566.98	3.0975e-26
566.98	1.7626e-24
566.98	4.94e-25
566.98	0.00020258
566.99	0.0038786
566.99	1.3396e-24
566.99	2.3286e-25
567	0.0017238
567	0.034186
567.01	0.00058666
567.01	0.011542
567.02	4.1532e-25
567.02	0.0032553
567.02	1.1861e-24
567.02	0.0010579
567.03	0.00089368
567.04	1.4098e-22
567.04	1.1477e-24
567.04	0.00018415
567.05	0.0020574
567.05	0.0022963
567.06	2.2909e-24
567.06	0.0012735
567.06	0.015253
567.06	1.0735e-23
567.07	2.6852e-24
567.07	7.266e-25
567.08	1.6471e-24
567.09	0.020289
567.1	0.012943
567.1	4.4644e-27
567.11	0.00051447
567.11	0.013109
567.12	1.8719e-25
567.12	0.053066
567.12	1.0441e-24
567.13	0.00010231
567.13	5.1473e-26
567.13	0.0034331
567.14	2.7647e-24
567.14	0.011783
567.15	0.0040296
567.15	6.6239e-26
567.16	0.00456
567.17	3.496e-24
567.18	3.7848e-24
567.18	0.0010003
567.18	2.0858e-25
567.19	2.1324e-26
567.19	1.4878e-24
567.19	0.00066022
567.19	1.2937e-27
567.2	7.1095e-25
567.21	5.6368e-25
567.21	2.343e-24
567.21	9.7038e-05
567.22	0.019725
567.22	0.0043868
567.22	0.0050622
567.23	0.020099
567.23	1.5542e-24
567.24	0.0056272
567.24	0.0017587
567.24	7.6779e-22
567.24	0.00024781
567.24	4.4194e-25
567.25	1.0198e-25
567.25	0.00048996
567.25	1.5906e-24
567.26	0.00051558
567.26	0.0018306
567.27	2.0653e-26
567.27	8.9357e-23
567.27	0.046106
567.27	9.5763e-25
567.27	3.4862e-05
567.28	4.9766e-23
567.29	0.0030181
567.3	3.8176e-25
567.3	0.066154
567.31	2.2452e-25
567.32	0.0099307
567.32	5.1918e-25
567.32	0.0087037
567.33	0.003226
567.34	0.018892
567.35	0.00053737
567.35	1.347e-25
567.35	0.0019076
567.35	6.6747e-25
567.35	1.0588e-24
567.36	6.7789e-24
567.38	0.0028381
567.39	0.063347
567.39	0.0013521
567.39	0.10106
567.39	7.0018e-22
567.39	1.5223e-23
567.39	0.025998
567.4	0.00020875
567.4	2.2596e-20
567.43	0.014408
567.43	6.9662e-25
567.44	4.2361e-25
567.44	1.1932e-24
567.45	0.00091076
567.46	2.4656e-24
567.46	0.0036174
567.46	0.00050527
567.47	0.0020853
567.48	0.0022222
567.5	0.06128
567.51	3.9648e-26
567.52	4.2471e-26
567.52	0.0035509
567.52	0.023019
567.53	7.7978e-22
567.53	5.3215e-25
567.53	3.7604e-25
567.53	2.3501e-27
567.53	1.5433e-23
567.54	0.0013799
567.54	1.348e-22
567.55	0.0019576
567.57	3.8655e-25
567.57	5.8441e-26
567.58	6.2507e-24
567.58	0.00044663
567.6	3.8667e-24
567.61	0.008867
567.61	0.017142
567.62	6.8057e-26
567.63	6.3763e-24
567.63	0.00018828
567.64	1.3049e-24
567.64	6.7848e-26
567.64	0.0020153
567.64	0.0084683
567.65	0.13632
567.65	8.0564e-25
567.66	0.092897
567.66	6.7076e-23
567.66	0.0011356
567.67	0.0089108
567.67	7.8136e-25
567.68	0.011419
567.69	7.2275e-26
567.69	6.3587e-25
567.7	0.0057514
567.7	0.007108
567.71	0.0008205
567.71	0.047345
567.73	7.4727e-26
567.75	0.022092
567.75	5.8006e-24
567.76	1.5238e-23
567.76	0.052731
567.76	0.0024213
567.76	0.0022154
567.77	2.6699e-25
567.78	1.3915e-25
567.78	3.7417e-21
567.78	6.7405e-05
567.78	0.0028522
567.8	0.0034053
567.8	2.5886e-26
567.8	2.0492e-25
567.83	0.0066629
567.83	9.1264e-26
567.83	2.0607e-25
567.84	0.00048883
567.84	1.8469e-25
567.84	7.7844e-25
567.84	0.0010356
567.84	1.3742e-23
567.86	0.001461
567.86	7.0159e-25
567.88	8.5935e-24
567.89	0.0014798
567.9	8.2396e-24
567.9	0.005976
567.92	0.00075841
567.92	2.4063e-27
567.93	6.7599e-25
567.93	0.033324
567.93	0.016871
567.93	6.0956e-24
567.93	1.2496e-24
567.95	0.021693
567.95	0.0076633
567.95	0.0027491
567.96	0.0040613
567.98	3.7587e-23
567.98	0.00015116
567.99	6.2626e-25
567.99	0.0156
568	7.1495e-25
568.01	2.2794e-25
568.01	2.9067e-25
568.02	0.075826
568.02	0.0067655
568.03	1.09e-24
568.03	1.2978e-25
568.03	0.0014994
568.03	1.0847e-24
568.04	0.0005091
568.04	1.6903e-24
568.04	6.9306e-25
568.05	0.022976
568.05	0.0039972
568.05	0.012241
568.07	2.0686e-24
568.07	9.737e-24
568.07	2.7333e-24
568.08	0.00096926
568.08	4.9475e-25
568.08	6.1106e-25
568.08	2.0776e-24
568.09	4.998e-25
568.09	0.0025335
568.09	0.0009042
568.1	0.0011544
568.11	0.0025589
568.11	0.022027
568.11	6.9531e-24
568.12	8.3043e-24
568.12	1.0643e-25
568.12	5.5091e-22
568.12	0.00066798
568.13	0.0028576
568.13	0.0066592
568.14	0.0017713
568.14	0.001319
568.14	3.0918e-25
568.14	0.11496
568.15	0.040225
568.15	0.0010721
568.16	4.1232e-24
568.16	6.4574e-24
568.16	1.6958e-25
568.16	0.00023101
568.17	0.009354
568.17	9.6959e-24
568.18	0.037234
568.21	0.061208
568.21	0.014421
568.21	5.7647e-24
568.23	3.1681e-24
568.23	6.3041e-23
568.23	0.0055916
568.23	0.0023432
568.24	0.0021764
568.24	1.3774e-25
568.24	1.2983e-24
568.25	0.015585
568.25	0.001653
568.27	2.5703e-25
568.28	0.0086211
568.28	0.00037717
568.3	5.5702e-24
568.3	1.0047e-25
568.31	0.0011548
568.31	1.7251e-25
568.31	4.1878e-26
568.32	4.0583e-25
568.34	0.0015072
568.34	5.4559e-23
568.34	0.00088576
568.35	0.0016221
568.35	0.0035523
568.35	4.4246e-25
568.36	0.064829
568.37	0.0095266
568.37	1.2182e-24
568.37	0.00019491
568.38	0.0022518
568.38	1.731e-22
568.39	0.027172
568.42	0.046289
568.44	1.8686e-25
568.45	0.00096741
568.46	8.8086e-24
568.46	2.1723e-23
568.47	2.4789e-24
568.47	2.3895e-25
568.48	8.7532e-24
568.48	0.00078684
568.48	0.00048585
568.48	0.020851
568.51	0.085415
568.52	8.365e-25
568.52	1.3579e-23
568.53	0.06586
568.53	0.00089857
568.53	2.4618e-26
568.53	0.00048279
568.53	1.2133e-24
568.55	0.0013623
568.55	2.5255e-23
568.55	3.7737e-25
568.55	0.0021923
568.56	0.00062035
568.56	4.6624e-25
568.6	1.263e-24
568.6	0.0005134
568.61	0.022752
568.61	1.436e-24
568.62	4.908e-25
568.64	3.0016e-25
568.64	0.00070103
568.64	0.010858
568.65	1.1806e-24
568.66	0.001002
568.67	2.8176e-24
568.67	0.0049802
568.67	0.0097979
568.67	2.7142e-24
568.67	6.0581e-25
568.68	0.00034346
568.68	2.9476e-23
568.68	0.00010221
568.68	2.1401e-24
568.68	0.00053336
568.69	2.7079e-25
568.69	9.289e-05
568.69	1.7506e-25
568.7	1.253e-24
568.71	0.00073582
568.71	0.00012689
568.73	3.1716e-23
568.73	0.0001638
568.73	3.3821e-26
568.74	0.010049
568.75	2.0273e-24
568.75	1.5165e-26
568.76	6.2207e-25
568.76	0.00031271
568.76	2.901e-25
568.77	4.5762e-24
568.77	0.0029374
568.77	2.3562e-24
568.78	0.057059
568.78	3.8037e-21
568.78	0.001765
568.79	0.0026591
568.8	0.015543
568.81	0.0075652
568.81	7.5378e-26
568.82	7.5636e-25
568.83	0.00070385
568.84	0.0010904
568.85	0.027089
568.87	2.5054e-24
568.87	6.2006e-25
568.89	0.0017093
568.89	0.090442
568.9	1.1226e-25
568.9	4.2531e-24
568.9	6.9584e-25
568.91	0.0062205
568.91	1.974e-22
568.91	0.066156
568.91	0.00068003
568.92	0.009161
568.93	2.3547e-24
568.94	0.0027142
568.94	3.4966e-24
568.94	0.0025554
568.94	2.482e-24
568.95	0.0003302
568.95	0.00084212
568.95	2.716e-23
568.96	0.0009825
568.96	5.065e-25
568.96	0.00034186
568.96	0.018425
568.98	1.1776e-23
568.98	0.00018376
568.99	1.585e-25
569	0.00051221
569.01	1.8014e-24
569.02	2.2037e-27
569.03	1.3264e-25
569.03	0.00088272
569.04	0.0042439
569.05	1.449e-25
569.07	7.91e-24
569.07	4.6898e-24
569.08	0.0023015
569.09	0.0035452
569.11	0.0068756
569.15	2.2981e-25
569.15	0.00024579
569.16	1.8762e-23
569.16	0.0014477
569.18	1.2689e-24
569.2	2.3429e-24
569.21	1.789e-24
569.21	7.1812e-05
569.21	3.308e-23
569.21	0.0057637
569.21	0.00028861
569.21	7.9421e-26
569.22	1.5836e-24
569.22	0.0016362
569.22	0.00039788
569.22	0.00035514
569.22	0.00031611
569.24	1.4379e-24
569.24	1.8545e-23
569.24	0.00020184
569.25	3.4041e-24
569.25	0.00021704
569.25	0.03869
569.26	2.4577e-23
569.26	0.00034733
569.26	4.7295e-24
569.27	0.00017443
569.29	7.3539e-25
569.29	2.7153e-24
569.3	0.000798
569.33	9.2965e-26
569.33	3.233e-25
569.34	9.3044e-26
569.35	1.6403e-23
569.35	3.0859e-25
569.36	0.00088439
569.36	0.015538
569.36	1.3e-21
569.36	0.0014278
569.37	6.8279e-24
569.37	1.9863e-24
569.37	7.3917e-25
569.37	0.0096854
569.37	9.6795e-24
569.38	9.0282e-26
569.38	0.00012116
569.38	0.00067848
569.39	1.1218e-24
569.39	0.0049513
569.4	0.0074639
569.4	9.2721e-24
569.41	0.0012099
569.42	0.002284
569.43	0.019086
569.44	0.041488
569.45	7.1237e-25
569.45	2.2984e-24
569.45	0.00049902
569.45	0.019292
569.46	1.0891e-24
569.46	9.3929e-25
569.46	0.00022311
569.47	0.00087686
569.48	1.9915e-24
569.48	0.00036165
569.48	2.2195e-23
569.5	0.0069207
569.5	0.0060464
569.5	8.9205e-24
569.51	0.00015824
569.54	8.5591e-25
569.55	2.4196e-24
569.56	0.00085121
569.57	0.0023391
569.57	2.5517e-24
569.58	3.7836e-24
569.58	3.4956e-24
569.58	0.00087602
569.59	0.0015214
569.6	1.7362e-26
569.61	0.00038401
569.61	1.1268e-23
569.62	0.00065592
569.62	4.2394e-24
569.62	7.8042e-25
569.63	0.00025272
569.63	0.00028404
569.63	0.013446
569.65	8.0134e-25
569.66	0.0018132
569.67	7.5515e-26
569.68	0.0005234
569.68	3.1385e-23
569.69	0.00088545
569.7	0.04334
569.71	1.7606e-25
569.73	0.0011481
569.81	1.3496e-23
569.81	1.4475e-24
569.81	3.6475e-25
569.81	8.1944e-05
569.81	9.4528e-05
569.82	5.8035e-26
569.83	0.0014477
569.83	2.834e-24
569.83	0.00016668
569.85	0.0020528
569.86	0.0042357
569.87	7.8135e-24
569.87	0.00020531
569.87	3.689e-24
569.88	0.00067459
569.88	1.6713e-23
569.88	0.00020839
569.88	4.955e-24
569.88	5.3652e-25
569.9	1.4655e-23
569.9	1.3228e-25
569.9	3.8198e-25
569.9	0.00026678
569.9	5.3811e-23
569.9	0.00020251
569.91	0.00031589
569.91	4.4865e-25
569.92	2.7294e-24
569.93	8.24e-05
569.93	0.012261
569.94	7.687e-25
569.94	0.0026466
569.95	0.00064138
569.96	7.1854e-26
569.96	8.5781e-05
569.97	6.594e-25
569.97	8.977e-05
569.98	8.9915e-26
570	1.6541e-25
570.01	0.00085781
570.02	3.0524e-24
570.02	0.00122
570.03	0.036944
570.03	2.0103e-24
570.03	5.4152e-24
570.03	5.9946e-06
570.03	0.00024272
570.04	1.4834e-23
570.04	0.0007011
570.05	1.7956e-24
570.06	0.00096094
570.07	0.0031851
570.08	8.2722e-23
570.08	1.1799e-26
570.1	0.0054231
570.11	5.5936e-24
570.11	0.00042715
570.13	2.9531e-24
570.13	0.00011519
570.15	2.1701e-24
570.15	0.00043613
570.18	7.2825e-25
570.19	0.00023375
570.21	4.4968e-23
570.21	0.00042506
570.22	0.09942
570.23	7.2705e-24
570.23	1.6534e-24
570.23	7.0132e-24
570.24	6.1478e-05
570.24	5.0096e-25
570.24	0.000938
570.24	0.00035006
570.24	8.1679e-25
570.25	0.00088452
570.26	0.0020283
570.28	5.3446e-25
570.28	3.2037e-26
570.28	4.923e-27
570.29	0.00040003
570.32	1.7857e-24
570.32	0.0010524
570.32	0.0013752
570.32	0.0034028
570.34	0.0035953
570.35	6.6573e-25
570.35	1.4569e-26
570.36	0.00056225
570.37	5.9815e-24
570.39	0.0036521
570.41	1.5621e-26
570.42	2.6988e-26
570.42	0.00013488
570.43	0.0054599
570.45	3.4487e-23
570.46	0.00043219
570.46	3.5869e-23
570.46	5.7179e-05
570.49	1.0532e-25
570.5	8.6178e-26
570.5	4.6334e-24
570.5	6.7964e-25
570.5	0.00040597
570.51	7.8367e-05
570.51	0.001534
570.51	2.1695e-24
570.52	0.0048116
570.53	0.0042107
570.55	4.7595e-24
570.56	0.00075438
570.57	3.5533e-26
570.57	4.4445e-26
570.58	1.2837e-23
570.58	0.00036752
570.61	3.4445e-26
570.61	2.8701e-24
570.61	3.1352e-05
570.62	3.3512e-27
570.62	1.6005e-25
570.64	0.00044307
570.66	1.7287e-24
570.67	2.5755e-25
570.67	0.0013824
570.68	1.5951e-23
570.68	6.0615e-05
570.72	0.0033005
570.72	5.3193e-23
570.72	8.067e-05
570.73	2.3309e-25
570.73	0.00010496
570.73	8.3015e-24
570.73	0.0016894
570.74	3.1532e-23
570.74	0.00028998
570.74	0.0012012
570.76	0.0060497
570.76	5.2244e-25
570.77	0.0083659
570.78	7.2016e-24
570.78	0.00048854
570.79	1.5721e-25
570.79	0.0031204
570.79	6.2226e-27
570.8	1.5531e-22
570.8	8.5611e-05
570.8	5.6093e-24
570.82	1.8002e-25
570.82	0.00085627
570.83	0.00097522
570.83	7.7948e-25
570.84	8.6464e-25
570.85	4.9334e-23
570.85	0.00014735
570.86	0.0021709
570.87	0.0025088
570.87	1.6094e-23
570.88	0.00018008
570.88	3.2748e-26
570.9	1.0999e-24
570.91	2.23e-25
570.91	0.0005185
570.92	0.0015897
570.93	0.001026
570.93	1.4517e-23
570.97	0.0037344
570.98	5.0687e-25
570.98	9.6574e-05
571	1.1359e-24
571.01	8.5424e-24
571.02	0.00031198
571.03	1.3951e-25
571.04	0.00042031
571.05	0.00089886
571.05	5.0076e-25
571.05	6.2154e-25
571.06	1.1046e-23
571.06	0.00017686
571.06	0.033917
571.09	3.8335e-26
571.1	1.9043e-23
571.1	9.4584e-05
571.12	1.7179e-27
571.12	1.2946e-22
571.12	0.00011413
571.13	4.2883e-25
571.13	1.9036e-25
571.14	3.2487e-24
571.15	0.00022808
571.15	0.013927
571.16	0.0046439
571.18	7.7015e-25
571.2	0.0044605
571.2	0.0012951
571.21	0.00021373
571.21	1.721e-23
571.21	1.0225e-23
571.22	0.048581
571.23	1.5551e-23
571.23	1.8301e-05
571.24	2.5568e-23
571.24	0.0017622
571.24	0.00056014
571.25	0.040992
571.27	2.9269e-26
571.29	0.0011446
571.3	1.3744e-24
571.31	2.4144e-25
571.32	1.0692e-26
571.33	0.012967
571.33	2.1959e-25
571.34	4.2071e-25
571.35	5.232e-24
571.35	0.00015033
571.36	0.0013764
571.37	0.0012761
571.38	0.045883
571.39	4.7872e-26
571.39	0.00080314
571.4	1.3709e-25
571.4	0.0046315
571.4	0.00050839
571.43	1.0288e-22
571.43	0.00015495
571.43	0.022044
571.46	0.056334
571.47	0.027746
571.48	1.8559e-22
571.48	6.8568e-05
571.49	3.8253e-26
571.5	7.1946e-25
571.51	0.00071048
571.53	1.405e-22
571.53	0.00019432
571.54	3.3469e-24
571.54	3.3916e-05
571.54	2.1242e-24
571.54	1.5376e-25
571.55	0.00075318
571.56	0.0012252
571.56	0.0025238
571.58	2.3311e-25
571.63	2.2521e-24
571.64	8.3121e-24
571.64	2.5808e-06
571.64	0.0014333
571.64	0.00070919
571.65	3.7342e-25
571.66	6.8916e-24
571.66	6.6046e-05
571.68	1.0636e-28
571.69	1.0526e-26
571.69	3.5471e-25
571.69	1.0647e-25
571.7	3.4503e-25
571.7	0.0010358
571.7	5.1601e-25
571.71	9.1483e-26
571.72	2.1732e-24
571.73	1.9033e-24
571.73	0.00084687
571.74	0.010224
571.74	0.00014762
571.76	0.0001929
571.76	2.4134e-21
571.78	0.0011036
571.78	0.0042451
571.8	4.8644e-25
571.85	0.0029536
571.85	4.7014e-24
571.86	0.00039533
571.93	0.033776
571.94	1.5315e-25
571.95	2.8823e-22
571.95	5.5878e-07
571.95	0.02109
571.97	1.0165e-22
571.98	0.08153
572	0.024184
572	4.4908e-25
572.04	2.3469e-26
572.05	7.9431e-26
572.05	0.0018697
572.06	7.4555e-25
572.06	0.013509
572.06	0.00037675
572.07	0.033532
572.07	9.8645e-25
572.1	0.010537
572.1	9.2782e-25
572.1	1.1036e-24
572.11	0.00014359
572.12	0.0032386
572.15	1.1191e-27
572.17	1.9585e-23
572.17	8.2075e-26
572.17	0.00068374
572.18	1.3275e-24
572.22	4.4968e-25
572.22	2.0387e-24
572.22	0.00023168
572.24	0.01936
572.25	1.5263e-25
572.25	1.4262e-25
572.26	5.087e-25
572.27	1.9221e-23
572.27	5.4686e-25
572.27	0.0027416
572.27	0.0014978
572.28	0.0018378
572.28	0.0037249
572.28	0.0006082
572.31	0.017169
572.32	1.8916e-26
572.32	0.00038041
572.34	4.3581e-25
572.4	1.0984e-23
572.4	0.029803
572.4	8.9167e-05
572.4	2.5014e-27
572.41	0.00011004
572.41	9.5185e-24
572.41	0.025722
572.42	0.00092186
572.44	0.0090851
572.45	0.0014587
572.46	1.2362e-26
572.49	1.3047e-25
572.5	1.6615e-26
572.53	0.0015967
572.55	3.8273e-24
572.55	1.7656e-24
572.55	0.00055397
572.58	2.2364e-26
572.58	1.5074e-24
572.59	3.643e-24
572.59	0.00012172
572.59	0.0050642
572.62	1.0096e-24
572.63	1.3517e-24
572.63	0.099089
572.63	2.7019e-24
572.63	0.00085271
572.65	1.037e-25
572.65	0.0003584
572.66	1.3685e-22
572.66	4.6119e-05
572.67	0.00097701
572.68	1.2031e-23
572.68	2.7688e-24
572.68	0.0005681
572.7	0.0033259
572.73	1.1706e-24
572.74	3.0498e-06
572.74	2.5328e-26
572.75	5.964e-26
572.77	0.012796
572.84	5.3806e-25
572.85	7.7272e-28
572.85	0.00090043
572.86	6.5515e-27
572.87	5.7915e-26
572.88	2.014e-23
572.89	3.106e-27
572.89	1.5785e-25
572.89	0.020695
572.94	7.608e-22
572.94	0.0007377
572.94	9.8605e-25
572.95	0.0027235
572.95	0.00068508
572.97	3.116e-26
572.97	0.035288
572.97	0.033147
572.98	1.9374e-27
572.99	0.0074509
573	0.001497
573.01	1.3853e-23
573.02	0.00038415
573.02	2.8679e-25
573.02	1.5151e-25
573.04	3.1501e-24
573.04	0.00070972
573.04	0.00023008
573.04	9.6238e-25
573.04	1.164e-05
573.05	2.1832e-22
573.05	1.7384e-05
573.06	9.8049e-27
573.09	0.0082461
573.12	0.0079218
573.13	2.8024e-27
573.16	1.6428e-26
573.16	6.2492e-25
573.16	3.6755e-24
573.17	8.6395e-21
573.17	0.022289
573.18	0.0032397
573.19	0.041233
573.2	0.0057515
573.22	0.018664
573.24	2.1678e-26
573.27	1.8766e-24
573.28	5.2892e-25
573.29	0.00182
573.29	0.094845
573.29	2.7297e-24
573.29	0.0043606
573.33	7.8415e-27
573.37	7.7679e-27
573.37	1.3602e-26
573.37	2.7911e-22
573.37	9.8534e-05
573.38	8.4294e-27
573.41	5.5324e-26
573.45	0.056962
573.48	2.2466e-26
573.52	0.0055723
573.56	1.9512e-22
573.56	0.0024309
573.58	0.0001841
573.58	2.2224e-20
573.59	0.053723
573.6	3.186e-26
573.61	2.2235e-25
573.63	0.002088
573.65	1.3302e-26
573.65	4.4828e-05
573.65	8.5833e-23
573.67	0.00092681
573.67	0.023537
573.69	0.017766
573.69	6.6002e-25
573.7	0.0019915
573.71	1.9603e-25
573.72	3.5092e-27
573.73	0.073831
573.73	6.322e-26
573.8	2.1934e-26
573.81	0.0040905
573.82	3.74e-27
573.82	0.0039205
573.83	9.8219e-24
573.84	0.055271
573.84	3.5898e-23
573.85	0.0008971
573.86	0.025525
573.89	3.3723e-26
573.89	1.7016e-05
573.9	7.858e-26
573.9	1.3646e-25
573.91	2.0971e-24
573.93	0.0086978
573.93	0.0026485
573.94	1.4376e-23
573.94	1.9007e-22
573.94	0.00043463
573.97	4.9074e-25
573.98	0.00051841
574.01	0.079431
574.01	0.049536
574.01	0.0066498
574.03	1.8385e-27
574.05	0.018517
574.07	0.027497
574.09	0.0010746
574.1	1.9648e-24
574.1	0.013807
574.16	0.00037767
574.17	4.1518e-23
574.17	1.3179e-27
574.17	0.00098006
574.17	2.5941e-22
574.2	1.1003e-27
574.2	0.00070437
574.2	8.1981e-23
574.22	3.8129e-23
574.22	0.00017454
574.24	1.1485e-26
574.25	0.0022875
574.26	0.025757
574.27	0.0026082
574.28	8.47e-24
574.28	1.7638e-26
574.29	0.0040535
574.3	2.7184e-25
574.3	0.054869
574.32	1.619e-22
574.33	0.1264
574.34	0.027411
574.36	1.4805e-26
574.42	0.018957
574.43	0.061089
574.45	4.6913e-26
574.45	2.4357e-26
574.48	8.0123e-27
574.49	2.7132e-24
574.49	8.4915e-26
574.5	0.0027974
574.5	0.0040618
574.51	0.00049538
574.51	1.8804e-23
574.53	0.073066
574.54	1.6616e-27
574.55	2.5551e-25
574.57	0.014736
574.65	0.0082524
574.65	0.0029052
574.71	0.00013078
574.71	4.6617e-25
574.74	3.5817e-25
574.76	0.01088
574.76	1.0855e-21
574.76	0.074143
574.77	0.030923
574.78	0.13095
574.81	6.2878e-27
574.83	0.0018915
574.84	5.036e-26
574.84	6.8068e-24
574.84	8.223e-27
574.85	5.8102e-05
574.85	0.0077364
574.86	1.97e-24
574.89	0.02358
574.91	0.00016945
574.91	4.1709e-22
574.91	2.2992e-23
574.95	3.27e-27
574.95	2.9465e-26
574.96	0.055614
574.99	6.5817e-26
575	0.11293
575.05	1.2973e-23
575.05	0.00016769
575.13	3.0491e-23
575.13	0.00079649
575.14	0.00032914
575.14	0.0012443
575.15	1.4272e-24
575.15	4.6875e-24
575.17	0.097366
575.17	4.2957e-26
575.18	0.0072184
575.18	3.7425e-26
575.19	1.5002e-26
575.23	0.074046
575.24	1.6482e-25
575.29	0.104
575.3	4.7244e-26
575.31	4.9034e-22
575.31	0.00025586
575.32	5.1828e-26
575.35	0.0015861
575.41	0.037585
575.46	0.067177
575.46	3.2036e-25
575.48	0.0081863
575.48	0.017954
575.5	0.0454
575.51	2.6631e-27
575.52	1.2007e-26
575.53	0.00046133
575.54	0.055653
575.54	1.1651e-22
575.54	5.6643e-25
575.54	0.00039446
575.59	0.080477
575.59	8.2048e-26
575.61	2.1023e-27
575.61	2.1826e-24
575.61	0.029069
575.62	0.037422
575.63	0.0066833
575.7	0.055878
575.77	6.1005e-25
575.77	0.037634
575.82	0.10577
575.82	8.2206e-23
575.83	0.00060162
575.92	2.0342e-26
575.98	7.4943e-27
575.99	0.00026818
575.99	1.4581e-25
576.01	7.2427e-25
576.02	0.00077022
576.07	0.00077044
576.08	2.1237e-23
576.17	0.048733
576.18	5.5568e-28
576.2	0.10802
576.21	6.8965e-27
576.31	3.093e-22
576.31	6.099e-05
576.32	0.017213
576.33	0.040579
576.33	0.0006306
576.33	2.8396e-21
576.36	2.5281e-26
576.37	1.2019e-25
576.37	5.7389e-25
576.39	3.5258e-24
576.39	4.477e-06
576.4	0.038338
576.42	0.00092829
576.42	0.11212
576.5	2.2877e-26
576.5	7.471e-28
576.54	0.067065
576.54	1.1956e-25
576.55	1.0237e-27
576.57	1.5184e-26
576.58	4.5443e-26
576.63	0.097462
576.64	9.8567e-27
576.65	0.036024
576.68	1.9362e-27
576.73	1.173e-24
576.75	0.00089181
576.83	0.0043302
576.87	0.057808
576.87	3.193e-26
576.9	5.9682e-26
576.9	8.3255e-27
576.92	4.3843e-26
576.92	1.8719e-23
576.92	5.4184e-25
576.93	1.4984e-05
576.93	0.0031748
576.93	1.5056e-24
576.94	0.032297
576.94	0.0038206
576.94	0.036389
577	1.1235e-27
577.01	3.0208e-25
577.03	6.9943e-27
577.08	0.031172
577.12	1.3156e-26
577.13	6.6248e-27
577.18	0.063061
577.18	2.0366e-24
577.19	7.4924e-05
577.2	0.0041067
577.21	0.072697
577.23	7.6642e-25
577.25	0.021075
577.27	5.7821e-27
577.29	9.0813e-27
577.33	0.031523
577.4	2.5718e-26
577.42	0.082382
577.44	6.8709e-25
577.45	0.0019116
577.47	3.4088e-26
577.48	0.030814
577.5	2.8118e-05
577.51	5.9105e-24
577.52	0.098603
577.52	0.058673
577.54	1.2225e-26
577.54	0.02949
577.55	1.2717e-24
577.55	6.5908e-26
577.57	0.00087549
577.57	0.075548
577.64	0.039503
577.68	1.0433e-23
577.69	0.0029998
577.69	3.5827e-25
577.71	0.057898
577.71	0.0029245
577.72	1.2399e-23
577.77	2.4785e-24
577.81	0.0068888
577.85	0.023612
577.86	0.097534
577.87	2.1136e-25
577.88	3.8323e-27
577.9	1.585e-24
577.9	0.044311
577.92	5.9375e-27
577.92	0.098172
577.93	0.10408
577.93	0.006968
578	1.9714e-23
578	0.00014714
578.05	0.013868
578.07	2.1538e-23
578.08	3.8536e-26
578.08	0.0047231
578.18	0.11292
578.18	0.060623
578.19	0.061271
578.23	4.4083e-26
578.24	5.4876e-25
578.25	8.498e-24
578.26	0.0017679
578.26	0.00050646
578.39	9.5813e-28
578.41	0.057049
578.48	7.7962e-25
578.51	0.0016456
578.52	4.7537e-23
578.52	4.4588e-25
578.52	0.00020169
578.53	1.3e-23
578.53	6.7381e-05
578.53	2.9367e-24
578.56	9.4091e-24
578.57	0.0044094
578.57	0.0019546
578.61	0.043326
578.64	3.98e-24
578.64	2.8714e-25
578.65	0.00079815
578.67	1.1098e-24
578.68	0.070082
578.68	0.0016449
578.69	0.058494
578.7	0.076263
578.72	1.8494e-25
578.74	0.0061174
578.74	2.8068e-23
578.74	0.00014628
578.76	0.066137
578.77	0.0058969
578.81	2.9444e-23
578.81	3.8673e-26
578.81	0.0004778
578.82	4.4133e-26
578.84	5.1283e-24
578.85	0.0011843
578.85	1.1667e-21
578.85	2.8141e-05
578.88	7.7733e-23
578.88	3.3075e-07
578.89	9.064e-26
578.9	3.4598e-05
578.92	2.1072e-24
578.94	0.0029434
579.01	7.6627e-26
579.04	4.5769e-26
579.05	2.9081e-27
579.07	0.0039888
579.08	3.3734e-26
579.08	0.00015803
579.11	6.3262e-25
579.11	3.4244e-25
579.12	2.612e-23
579.12	0.024642
579.12	0.0012003
579.12	0.00042424
579.12	0.0017502
579.15	0.0016156
579.15	1.7021e-24
579.17	3.0983e-23
579.17	9.7589e-05
579.17	4.8123e-25
579.21	0.034198
579.23	5.0152e-24
579.23	0.00020172
579.26	3.8914e-26
579.29	1.9317e-25
579.31	1.6501e-23
579.32	0.00042873
579.33	1.1348e-25
579.34	0.028669
579.36	0.07049
579.37	2.2479e-24
579.38	0.0015205
579.39	9.3294e-25
579.4	0.01087
579.4	0.0011795
579.41	0.0016041
579.41	5.3568e-23
579.41	0.00020063
579.43	1.7844e-24
579.43	0.00016712
579.44	2.0559e-24
579.46	2.2544e-24
579.46	5.9585e-05
579.47	2.6365e-25
579.47	0.026557
579.47	0.0035425
579.48	9.1179e-27
579.48	1.2571e-24
579.49	0.00056467
579.49	0.069804
579.49	2.0419e-24
579.5	0.00099077
579.5	0.00062764
579.51	8.2088e-27
579.53	3.1116e-27
579.55	3.2878e-24
579.57	0.0013152
579.57	1.1057e-25
579.58	0.0026128
579.59	0.029283
579.6	0.037341
579.6	4.9158e-25
579.61	7.2225e-25
579.61	0.0010103
579.63	0.0074188
579.63	3.7703e-24
579.64	6.0809e-25
579.64	0.00070617
579.65	0.0018538
579.66	0.041582
579.67	0.0093134
579.68	2.9745e-24
579.68	2.8621e-25
579.68	2.2806e-05
579.69	0.00015058
579.71	2.954e-24
579.71	2.4685e-27
579.74	0.0046057
579.75	0.012562
579.76	7.949e-26
579.77	9.5167e-24
579.77	0.00022897
579.82	3.0321e-24
579.84	2.1655e-25
579.84	4.9585e-25
579.84	2.5942e-25
579.84	0.0026711
579.86	2.741e-24
579.86	0.0019857
579.87	2.7322e-26
579.87	0.00058185
579.87	0.0024668
579.88	0.0040294
579.88	1.3192e-24
579.89	1.1386e-22
579.89	6.0927e-05
579.9	0.0010536
579.9	0.014383
579.91	2.6621e-22
579.91	5.8945e-05
579.92	3.0286e-24
579.94	0.0012073
579.99	5.6793e-25
580.01	0.0019249
580.02	7.6641e-26
580.03	3.8723e-25
580.03	8.652e-26
580.05	8.0412e-25
580.06	1.7653e-24
580.06	7.7446e-26
580.06	0.0001799
580.06	0.002866
580.06	1.743e-05
580.08	4.4806e-26
580.08	2.5342e-23
580.08	1.6702e-24
580.08	0.00019057
580.09	3.0534e-25
580.1	0.00019911
580.1	0.0029522
580.1	0.003557
580.11	0.012614
580.11	1.9785e-25
580.12	3.8557e-25
580.13	0.027564
580.14	0.0012103
580.15	0.00037781
580.15	0.0048861
580.15	2.5566e-24
580.16	0.0092904
580.18	1.0858e-24
580.2	0.0010964
580.21	1.0964e-24
580.22	0.0020963
580.24	0.0074734
580.24	8.1587e-20
580.24	1.1187e-24
580.25	0.00068934
580.29	1.7076e-25
580.3	0.0040583
580.31	0.0016991
580.31	3.9801e-24
580.32	5.3318e-25
580.32	0.00094963
580.33	1.6162e-25
580.34	6.5713e-05
580.34	9.4417e-24
580.35	4.0001e-26
580.35	0.00032365
580.35	0.00033727
580.37	8.4177e-25
580.37	0.00043047
580.38	0.0013494
580.38	3.4056e-25
580.39	1.1931e-24
580.4	7.576e-05
580.42	0.046123
580.43	1.8652e-25
580.43	7.4849e-26
580.45	8.3828e-24
580.46	0.002297
580.46	0.00045367
580.47	5.0084e-27
580.47	9.5805e-26
580.48	7.4189e-25
580.48	1.4731e-25
580.48	0.0031941
580.49	1.703e-23
580.49	0.00029102
580.49	0.0016995
580.49	0.0064312
580.5	0.00046816
580.51	0.001284
580.51	1.8314e-23
580.51	0.00022966
580.56	1.702e-25
580.56	0.0013337
580.58	8.8131e-26
580.6	2.9442e-26
580.61	1.3775e-24
580.61	0.00050385
580.62	9.7714e-26
580.63	0.002918
580.64	0.00064615
580.64	2.1401e-25
580.65	9.814e-26
580.65	0.0071649
580.66	8.0327e-24
580.66	0.00037218
580.68	2.5746e-25
580.68	6.2284e-24
580.68	0.0042995
580.68	2.1603e-24
580.69	0.00016376
580.69	3.1776e-25
580.69	0.0010654
580.7	4.4385e-24
580.7	0.0049235
580.72	0.0029922
580.73	0.0042893
580.74	0.0044558
580.79	1.8236e-24
580.79	2.5821e-24
580.79	1.4687e-27
580.79	0.00039232
580.81	0.0017649
580.84	1.2036e-25
580.84	6.7204e-25
580.84	0.020258
580.86	0.0015541
580.86	0.0086119
580.86	1.2966e-24
580.88	6.286e-26
580.88	7.1343e-25
580.89	0.002063
580.89	0.00039161
580.89	0.0016818
580.89	0.00080546
580.9	3.8846e-24
580.91	0.00036764
580.92	1.4457e-27
580.94	5.9644e-24
580.95	0.00011705
580.95	1.9258e-23
580.95	1.1957e-24
580.96	0.00021467
580.97	3.758e-24
580.98	3.9997e-25
580.98	0.0025893
580.98	0.0005918
580.98	6.3184e-24
580.98	9.8363e-23
580.98	0.00010119
580.98	4.51e-25
580.99	0.0010947
580.99	0.001569
581	0.0014362
581.02	0.015454
581.03	1.5134e-25
581.04	2.2572e-24
581.05	0.00052278
581.07	2.1915e-23
581.07	2.656e-26
581.07	0.00013607
581.09	8.2202e-25
581.1	0.00036434
581.11	8.3185e-25
581.11	0.00040123
581.12	0.00015045
581.13	1.5486e-26
581.13	6.3276e-27
581.14	7.8257e-25
581.15	3.0421e-24
581.15	1.6415e-23
581.15	0.0001324
581.15	1.0278e-24
581.15	0.00063062
581.15	6.0654e-05
581.16	0.000897
581.16	1.1781e-25
581.17	0.00073611
581.18	0.00032749
581.18	4.0007e-27
581.2	1.5346e-25
581.21	0.0158
581.22	7.6075e-24
581.22	9.2813e-06
581.23	6.7085e-24
581.23	0.00059774
581.24	3.782e-05
581.25	0.004824
581.29	6.0703e-25
581.3	3.2008e-25
581.3	0.00084776
581.31	1.4848e-25
581.31	3.8969e-25
581.32	0.00012601
581.32	3.9805e-23
581.32	0.00013418
581.33	0.015125
581.33	1.1153e-24
581.33	4.251e-27
581.34	5.2232e-24
581.34	0.00023401
581.34	8.0633e-05
581.34	0.0012802
581.35	2.7473e-27
581.35	6.5759e-25
581.36	0.0058817
581.37	0.001103
581.39	0.00095011
581.39	1.9429e-23
581.4	0.0019119
581.41	1.5406e-24
581.42	4.658e-24
581.42	0.001334
581.43	0.00072808
581.44	0.005958
581.45	1.6762e-23
581.46	0.00034413
581.46	1.1295e-24
581.47	1.6804e-24
581.47	0.00027301
581.47	6.463e-26
581.48	9.2595e-26
581.48	0.00067275
581.48	1.1521e-25
581.49	0.0008529
581.49	5.4828e-24
581.5	0.00040065
581.5	4.5516e-25
581.5	6.5491e-25
581.51	0.00033874
581.51	0.00117
581.51	0.0019612
581.52	0.0020823
581.54	2.1894e-23
581.54	0.0003287
581.55	1.071e-24
581.57	3.2897e-26
581.57	0.0025722
581.57	0.00066943
581.58	2.9786e-24
581.59	0.00091529
581.6	5.2918e-26
581.61	3.4657e-25
581.61	0.00090363
581.63	2.5846e-25
581.64	0.00031119
581.64	1.2855e-26
581.65	2.5056e-25
581.66	1.5555e-23
581.66	4.6171e-05
581.66	0.0032581
581.66	2.4766e-05
581.67	6.9116e-24
581.68	0.00038907
581.68	9.1386e-28
581.69	0.0019101
581.69	9.4795e-25
581.69	9.1248e-26
581.69	2.4427e-24
581.69	0.00012971
581.7	1.5731e-24
581.71	0.0025562
581.71	0.0015187
581.73	0.0031343
581.73	1.7594e-24
581.74	0.00019787
581.74	7.9571e-27
581.75	9.3584e-24
581.75	4.5019e-25
581.75	0.00039503
581.75	0.00029033
581.76	2.7547e-25
581.76	2.7804e-23
581.76	0.00077284
581.77	3.1797e-26
581.77	0.00035986
581.78	1.6246e-24
581.78	7.2054e-05
581.79	2.1901e-24
581.79	9.6782e-26
581.79	0.0047906
581.8	0.00078924
581.8	0.0007381
581.8	8.0052e-24
581.8	5.1738e-24
581.8	0.00016214
581.82	1.6053e-23
581.82	0.0058325
581.82	0.0015883
581.82	1.1415e-25
581.82	0.00022647
581.82	5.1031e-26
581.83	0.00066383
581.83	7.7059e-25
581.84	0.0017072
581.84	1.2534e-25
581.85	2.2173e-24
581.85	0.00026374
581.85	0.00064635
581.87	0.0015258
581.87	0.00071516
581.87	7.7226e-26
581.87	6.7465e-26
581.89	6.8298e-28
581.9	0.0024484
581.91	3.673e-26
581.91	4.6973e-26
581.92	1.374e-23
581.92	0.00034044
581.92	9.4513e-26
581.93	0.0016661
581.93	2.9143e-24
581.93	0.00017399
581.93	0.0036107
581.93	0.0013272
581.94	0.00082903
581.95	6.4004e-25
581.96	3.4318e-24
581.96	4.6138e-05
581.97	0.0021283
581.98	1.6373e-24
581.99	1.0094e-26
582	0.0016162
582.01	4.9001e-26
582.01	0.0088066
582.02	2.3281e-24
582.02	0.0001237
582.02	1.4391e-24
582.04	0.00045233
582.05	9.1446e-28
582.05	7.4977e-27
582.06	6.4929e-26
582.07	0.0047049
582.07	9.0759e-25
582.07	0.00037852
582.08	0.00016587
582.08	1.5588e-26
582.09	0.0013814
582.1	0.0012346
582.11	3.5622e-24
582.11	0.00022181
582.11	1.167e-26
582.12	8.4968e-26
582.13	7.7045e-24
582.13	0.00015513
582.13	2.5393e-23
582.14	0.0017172
582.14	0.00036394
582.14	2.4292e-21
582.14	0.00046903
582.15	1.8644e-25
582.16	0.00058147
582.17	4.1812e-25
582.17	1.8896e-24
582.17	4.2359e-27
582.17	0.0003166
582.19	5.8252e-24
582.19	0.00013994
582.19	5.7126e-26
582.2	0.0041533
582.2	0.0014347
582.21	1.0195e-24
582.21	1.0486e-24
582.21	6.567e-26
582.21	1.6517e-22
582.22	2.7365e-05
582.22	0.00010126
582.22	0.00071907
582.22	0.0014729
582.23	0.001768
582.23	0.00015958
582.24	7.6468e-24
582.24	0.00013919
582.25	0.0058312
582.25	1.1758e-24
582.27	2.181e-25
582.27	7.4137e-27
582.28	9.9345e-25
582.28	0.00017457
582.29	0.0016664
582.29	0.0017959
582.3	9.2878e-26
582.3	6.0427e-25
582.3	7.1327e-24
582.3	0.0062748
582.3	4.9907e-26
582.31	0.00078515
582.31	5.631e-26
582.31	0.0035529
582.32	1.3648e-25
582.32	0.00023757
582.32	4.5525e-05
582.32	0.0028914
582.33	0.0031569
582.33	5.4154e-24
582.34	0.00029357
582.34	1.4679e-24
582.35	0.00065974
582.36	1.5158e-24
582.38	7.3739e-25
582.39	4.7912e-27
582.39	0.0044881
582.4	9.7233e-25
582.4	7.6178e-25
582.41	0.0011362
582.42	1.2239e-21
582.42	0.0023296
582.42	2.4399e-25
582.42	0.0011595
582.43	0.00041353
582.43	0.0023671
582.43	0.0011953
582.44	5.2054e-25
582.44	1.4849e-26
582.45	8.4884e-25
582.46	6.6126e-05
582.46	0.0033667
582.47	0.0020911
582.48	1.3761e-25
582.49	3.5339e-25
582.5	0.00024474
582.51	8.4849e-25
582.51	1.6092e-23
582.51	4.4108e-05
582.51	5.1268e-05
582.52	2.2355e-24
582.52	1.1037e-24
582.52	4.0859e-26
582.52	0.00093035
582.52	0.0036793
582.53	0.0012096
582.53	5.3936e-25
582.54	6.0748e-27
582.54	1.0363e-25
582.54	8.3964e-24
582.54	0.00063357
582.54	0.00044298
582.54	1.9879e-24
582.54	7.0242e-06
582.54	0.00017801
582.56	0.0014637
582.56	0.00069142
582.56	3.6295e-24
582.57	1.0284e-24
582.57	8.1225e-24
582.57	0.00019426
582.57	0.00040978
582.58	3.012e-25
582.58	0.0017604
582.59	0.00077074
582.6	9.4158e-25
582.6	2.2893e-26
582.61	6.401e-26
582.61	9.5726e-26
582.62	0.0019852
582.62	0.0014774
582.62	0.00048215
582.63	0.00072401
582.63	0.00017169
582.63	1.7182e-24
582.64	0.00079356
582.65	2.4031e-26
582.66	4.0952e-26
582.67	1.1387e-25
582.67	1.0327e-25
582.68	2.992e-25
582.68	2.1887e-25
582.69	0.0012519
582.69	1.3492e-23
582.69	0.0013805
582.69	0.00011797
582.7	1.2232e-24
582.71	0.0022802
582.71	0.0023328
582.71	0.0005421
582.72	0.0012811
582.73	1.0231e-24
582.74	9.9907e-25
582.74	0.0011425
582.74	6.6178e-25
582.74	2.4354e-24
582.75	0.0011696
582.75	0.00030481
582.76	1.9433e-24
582.76	0.00092309
582.76	3.5021e-26
582.77	6.5584e-24
582.77	0.0018026
582.77	0.0011815
582.77	3.4566e-25
582.77	0.00067501
582.78	0.00013697
582.79	3.7998e-27
582.79	3.8389e-25
582.79	1.6321e-26
582.8	7.3681e-28
582.81	0.0021605
582.81	2.7523e-27
582.82	0.0023393
582.82	8.3741e-26
582.82	1.4241e-05
582.82	6.0331e-25
582.82	3.5942e-25
582.83	0.00010714
582.83	0.00023501
582.84	0.0075066
582.85	0.00018071
582.86	0.0017386
582.87	5.5919e-27
582.87	1.8371e-25
582.88	0.00062222
582.89	2.5567e-26
582.9	8.7425e-25
582.91	0.00010802
582.91	1.2042e-25
582.91	3.9632e-27
582.92	0.00014527
582.92	0.0004121
582.93	1.2128e-25
582.93	4.4398e-26
582.93	0.00054441
582.93	5.0755e-23
582.93	0.00011536
582.93	0.0002749
582.93	0.00051905
582.94	4.8757e-25
582.94	3.0674e-25
582.94	2.2565e-05
582.95	6.6369e-25
582.95	0.00013789
582.95	0.0019314
582.95	0.00027613
582.95	2.6294e-26
582.96	3.0415e-27
582.96	0.0019097
582.97	3.4258e-26
582.98	1.0747e-25
582.98	8.1795e-23
582.98	6.4268e-06
582.99	3.2645e-25
582.99	0.00025974
582.99	9.5279e-26
582.99	1.416e-05
583	0.00026031
583	9.7759e-25
583.01	0.0013476
583.01	7.1117e-26
583.02	0.00048803
583.04	0.0054108
583.04	4.4189e-25
583.04	0.00037189
583.05	8.3444e-26
583.05	1.9264e-23
583.05	0.00023766
583.05	0.00070595
583.05	1.4017e-24
583.06	3.2271e-25
583.07	1.7738e-26
583.07	5.8768e-27
583.07	7.6778e-25
583.07	7.5714e-05
583.08	0.00031966
583.08	3.1504e-25
583.08	0.0012045
583.09	0.0011044
583.09	3.8848e-25
583.1	5.0788e-26
583.1	3.3385e-26
583.11	0.0037819
583.12	7.8879e-25
583.12	1.2311e-25
583.12	0.0059416
583.12	0.00021342
583.12	0.0011181
583.12	0.00024911
583.14	0.0013817
583.15	6.3718e-27
583.15	3.0261e-27
583.16	1.7687e-25
583.16	1.651e-26
583.16	5.4485e-27
583.17	7.4584e-27
583.17	0.0021868
583.18	0.0010002
583.18	0.0017197
583.2	0.00070623
583.2	0.00051725
583.2	5.369e-25
583.21	3.9642e-24
583.21	1.1334e-24
583.21	7.8588e-25
583.21	3.4779e-26
583.22	9.1872e-25
583.22	0.0011597
583.22	0.00015438
583.22	0.0019132
583.23	8.1516e-26
583.23	1.1961e-24
583.23	3.803e-24
583.23	8.1982e-05
583.23	0.00040467
583.23	0.0011673
583.24	3.627e-25
583.24	0.0010441
583.25	0.0009927
583.25	0.00021599
583.26	0.0011539
583.26	2.7853e-23
583.26	7.2396e-05
583.27	0.0010564
583.27	0.0031839
583.27	2.8115e-26
583.28	3.9877e-26
583.28	0.00057816
583.28	0.00064089
583.29	9.0031e-24
583.29	2.5316e-25
583.29	0.00043772
583.29	4.4183e-23
583.29	3.2677e-25
583.29	7.2087e-05
583.29	0.00075633
583.3	4.1497e-25
583.3	9.2175e-25
583.31	1.4941e-25
583.31	0.00021244
583.32	4.373e-25
583.33	9.0413e-06
583.33	1.8005e-25
583.33	0.00014249
583.33	1.1391e-25
583.34	0.0044035
583.34	1.4619e-24
583.34	0.00024836
583.35	0.00018864
583.36	8.0049e-26
583.36	2.8594e-25
583.36	0.0019742
583.37	0.0010842
583.37	2.6158e-23
583.37	0.00016716
583.37	6.2268e-25
583.38	7.0928e-25
583.39	0.0022057
583.39	0.0022014
583.4	3.2987e-26
583.41	0.0023725
583.41	0.00014702
583.42	1.4885e-25
583.43	0.001342
583.43	1.8603e-23
583.44	2.431e-26
583.44	7.282e-26
583.45	0.00054143
583.45	1.6964e-25
583.45	3.2954e-24
583.45	0.00063349
583.45	0.00053502
583.45	0.00048835
583.46	1.5007e-26
583.47	3.9261e-24
583.48	0.0031239
583.48	2.3407e-24
583.48	0.0011379
583.48	0.00040692
583.49	4.4983e-26
583.49	6.398e-24
583.49	1.2119e-26
583.49	3.2541e-26
583.49	3.4058e-25
583.49	0.00093446
583.49	2.8331e-23
583.5	0.00014028
583.5	0.0029408
583.51	1.5586e-25
583.52	0.00032751
583.52	0.0028354
583.52	0.0012467
583.52	0.0002226
583.52	0.0007171
583.53	0.0014135
583.54	6.8063e-05
583.54	3.0309e-24
583.54	2.2131e-05
583.55	3.4525e-25
583.55	1.003e-25
583.55	3.7569e-24
583.55	0.00025444
583.56	0.00039363
583.56	2.8018e-26
583.57	3.1141e-26
583.58	2.975e-26
583.58	6.8488e-26
583.58	3.7055e-26
583.58	1.6573e-24
583.59	5.6156e-05
583.59	1.518e-25
583.6	0.0028801
583.6	0.00062351
583.6	0.00069375
583.6	0.00011082
583.61	3.2253e-23
583.61	1.8295e-24
583.61	4.7208e-05
583.61	3.3178e-26
583.62	0.00014787
583.62	0.0004724
583.63	1.1418e-24
583.63	7.5947e-26
583.63	1.7075e-25
583.63	1.8358e-24
583.64	0.00062731
583.64	1.2209e-25
583.64	0.00091631
583.64	7.631e-05
583.65	0.0023192
583.66	2.5223e-24
583.66	0.00011852
583.66	8.1919e-25
583.66	0.00017752
583.66	2.2023e-25
583.66	4.5681e-27
583.67	1.2348e-26
583.67	0.0012547
583.68	0.00028945
583.68	3.1008e-23
583.68	1.2644e-24
583.68	0.0021103
583.7	1.6354e-26
583.7	0.00011729
583.7	2.9728e-28
583.71	1.8869e-25
583.72	0.00044144
583.72	0.0014978
583.72	1.8083e-23
583.72	0.00012589
583.72	0.00082732
583.73	9.4903e-25
583.73	0.00019603
583.74	0.0023401
583.74	0.00052709
583.74	0.00025799
583.76	1.4495e-25
583.76	1.9504e-24
583.76	2.0885e-24
583.76	1.2651e-25
583.77	0.00047178
583.77	0.00021207
583.77	1.2019e-24
583.77	0.00044379
583.77	0.0008712
583.77	2.0685e-22
583.78	0.00058212
583.78	2.412e-27
583.78	0.0010513
583.79	0.0031567
583.79	1.4306e-22
583.79	0.0019277
583.79	0.0017387
583.8	0.000182
583.8	2.2055e-24
583.8	3.0011e-24
583.8	4.1128e-26
583.8	0.00066746
583.81	1.9944e-23
583.81	0.00068578
583.81	1.7479e-25
583.81	1.5664e-24
583.81	0.0006694
583.81	0.0001863
583.82	1.0472e-23
583.82	7.7824e-25
583.82	6.913e-25
583.82	7.5556e-05
583.83	0.00051507
583.83	0.00068498
583.84	0.00044163
583.84	2.8095e-25
583.84	0.00046536
583.86	7.073e-25
583.86	0.00027958
583.86	0.0024762
583.87	4.2429e-25
583.87	0.00032966
583.88	2.8685e-26
583.88	8.6517e-25
583.89	0.00027735
583.89	1.1604e-28
583.91	3.1234e-27
583.91	1.7518e-26
583.91	1.6392e-26
583.91	0.00026118
583.92	0.00034577
583.92	1.6602e-26
583.93	3.226e-25
583.93	6.2106e-05
583.93	0.00030394
583.94	3.8246e-25
583.94	0.00019626
583.95	4.6267e-26
583.95	0.00088287
583.95	0.00087574
583.95	3.5263e-26
583.95	0.00087925
583.96	1.9098e-24
583.96	9.5004e-26
583.96	0.00042854
583.97	0.00097304
583.98	7.7033e-27
583.98	1.9113e-23
583.98	8.4523e-05
583.98	8.4983e-05
583.98	8.7966e-24
583.98	0.0003513
583.98	6.6057e-26
583.99	0.00022929
583.99	1.0925e-05
583.99	1.42e-26
584	7.6318e-26
584	0.0002919
584	0.0016176
584.01	5.6345e-25
584.01	0.00042746
584.02	1.2738e-25
584.02	2.3644e-25
584.02	3.5043e-25
584.03	8.9441e-05
584.03	0.0037706
584.03	0.0025954
584.03	7.2021e-25
584.04	9.1437e-28
584.04	3.8717e-25
584.05	0.00032475
584.05	2.974e-24
584.05	3.6085e-23
584.05	0.00013048
584.05	0.00028457
584.06	0.0034681
584.06	1.0299e-24
584.06	2.7776e-25
584.06	0.0001671
584.06	1.3587e-26
584.07	0.0012629
584.08	5.7973e-27
584.08	0.00035344
584.1	0.00036892
584.1	0.0009131
584.1	4.5009e-25
584.11	2.4841e-24
584.11	0.00035228
584.12	0.00063644
584.12	1.7953e-23
584.12	0.00050816
584.13	8.0314e-05
584.13	6.795e-23
584.13	0.00025581
584.13	4.6823e-27
584.15	9.1588e-26
584.15	5.2656e-26
584.16	7.7743e-27
584.16	5.3759e-26
584.16	9.6717e-05
584.16	5.4492e-26
584.17	0.00029294
584.17	0.0016834
584.18	0.0006367
584.18	1.174e-23
584.19	0.00022029
584.19	7.9219e-26
584.2	1.336e-26
584.2	9.3429e-25
584.2	1.7666e-25
584.2	0.0003946
584.2	3.6949e-24
584.21	0.00026358
584.22	7.5928e-26
584.22	0.0015183
584.23	0.00029673
584.23	1.3095e-24
584.23	1.4821e-27
584.24	0.00020174
584.24	1.7721e-25
584.26	0.00073453
584.27	0.0019288
584.27	5.73e-23
584.27	8.2856e-26
584.28	5.2979e-24
584.28	6.8346e-05
584.28	0.0014163
584.28	0.0030089
584.28	4.5116e-27
584.29	9.3976e-25
584.29	9.7089e-25
584.3	0.00090236
584.3	1.4868e-25
584.3	0.00065433
584.31	0.00043584
584.31	0.0013253
584.31	0.00041736
584.31	3.922e-25
584.31	2.3076e-05
584.32	0.00077756
584.32	2.5141e-25
584.32	0.00018777
584.32	8.7506e-27
584.32	7.6639e-26
584.34	2.1161e-25
584.34	7.3874e-27
584.35	0.00012116
584.36	4.7636e-25
584.36	0.0018429
584.37	1.4689e-25
584.37	1.345e-25
584.37	1.2538e-05
584.37	0.00052623
584.37	1.1721e-23
584.37	4.6858e-25
584.37	7.9485e-05
584.38	1.6991e-25
584.38	2.8768e-25
584.38	0.0023632
584.38	0.00010339
584.38	9.8932e-23
584.38	0.00048678
584.4	0.00014684
584.4	0.0032167
584.4	9.3928e-26
584.4	3.9547e-23
584.4	1.8805e-05
584.4	5.275e-25
584.4	1.0979e-24
584.4	0.00063247
584.4	3.3402e-24
584.41	3.8075e-25
584.41	2.1394e-24
584.41	2.0487e-24
584.41	3.8122e-26
584.41	1.0964e-25
584.41	0.00043322
584.41	0.00023926
584.42	0.00080704
584.42	0.0018816
584.43	0.0020441
584.43	5.7146e-26
584.43	5.1963e-22
584.43	6.7233e-06
584.43	4.5654e-24
584.43	0.00041592
584.44	0.00023932
584.44	0.00052966
584.44	8.6436e-27
584.44	1.905e-26
584.45	4.3195e-25
584.45	0.00064303
584.46	9.5436e-05
584.46	0.00036097
584.47	0.0014469
584.47	0.00031565
584.48	1.638e-25
584.48	0.00015448
584.48	0.00042444
584.48	0.0011299
584.49	0.00046192
584.49	0.00064073
584.5	3.0113e-25
584.5	0.00021202
584.5	4.5278e-24
584.5	0.00015345
584.51	4.4754e-25
584.51	0.0011514
584.52	4.3039e-26
584.52	8.3606e-27
584.52	0.00089531
584.53	4.0915e-26
584.54	1.3107e-26
584.55	5.4408e-27
584.55	2.9549e-27
584.55	0.00044665
584.56	1.9454e-25
584.56	0.0017984
584.58	6.6848e-27
584.58	2.3304e-25
584.59	0.00063999
584.6	3.0334e-27
584.6	0.00028688
584.6	5.8459e-26
584.6	0.0012806
584.6	5.0546e-26
584.6	0.00074287
584.61	4.1482e-26
584.61	6.2732e-25
584.61	6.301e-27
584.61	3.7248e-05
584.62	0.00075089
584.62	0.00013854
584.62	2.7901e-27
584.63	3.849e-26
584.63	0.0022035
584.64	1.0747e-24
584.64	0.00023558
584.65	9.1341e-24
584.65	0.0010617
584.65	0.00024362
584.65	0.00049194
584.66	1.3034e-25
584.66	6.9987e-26
584.66	0.0012667
584.66	0.00024602
584.66	0.00021586
584.66	4.6903e-24
584.67	5.9892e-24
584.67	0.00021002
584.68	9.1708e-05
584.68	1.2891e-26
584.68	0.00027879
584.68	4.9839e-27
584.69	1.6586e-26
584.7	2.3905e-25
584.7	0.001648
584.71	0.00015113
584.72	0.00022656
584.72	0.001521
584.72	2.2439e-26
584.72	2.9657e-25
584.73	8.133e-24
584.73	0.00027752
584.73	1.679e-23
584.73	3.7349e-27
584.73	4.4621e-27
584.75	0.00010335
584.75	3.6981e-05
584.75	0.00039297
584.76	7.9047e-25
584.76	2.9948e-25
584.76	3.6677e-05
584.77	0.0003116
584.77	2.0211e-26
584.77	0.00016798
584.78	1.8802e-25
584.78	2.1272e-27
584.79	0.0005723
584.79	3.4453e-25
584.8	1.4492e-25
584.8	7.834e-05
584.8	9.7419e-27
584.8	0.0020612
584.81	0.0014814
584.81	4.6305e-26
584.82	1.6032e-25
584.82	1.4826e-26
584.82	3.3182e-27
584.83	1.657e-27
584.83	4.9088e-25
584.83	3.4318e-05
584.83	6.9399e-26
584.84	0.00068253
584.84	0.00021195
584.84	0.0011437
584.84	0.00030859
584.84	0.001132
584.84	3.3443e-26
584.85	1.5542e-24
584.85	2.4689e-25
584.85	0.0027519
584.86	0.00082311
584.86	9.8877e-05
584.86	6.6454e-26
584.87	1.446e-27
584.87	0.00075883
584.88	1.9496e-26
584.88	8.3228e-27
584.88	5.7788e-25
584.88	0.00072771
584.89	4.0041e-25
584.9	0.00062623
584.9	0.00017676
584.9	1.4649e-25
584.91	0.001147
584.91	2.2694e-26
584.92	5.6911e-25
584.92	0.0021299
584.92	0.0010282
584.92	0.00012155
584.93	0.0010042
584.94	0.0013042
584.94	7.2609e-26
584.95	0.00029232
584.97	0.0010658
584.98	1.9308e-26
584.98	5.228e-26
584.98	4.6789e-26
584.99	2.3684e-25
584.99	0.00073346
584.99	0.00039533
585	0.0002874
585.02	6.3567e-25
585.02	3.9467e-05
585.02	1.4556e-25
585.02	0.00016087
585.02	9.5996e-27
585.04	3.7495e-25
585.04	3.2919e-27
585.04	9.8527e-26
585.05	2.1182e-24
585.05	0.00027086
585.05	0.00054149
585.05	0.00026644
585.05	4.4499e-26
585.05	0.00034152
585.06	3.8682e-24
585.06	0.00043703
585.06	2.9359e-25
585.06	1.1409e-22
585.06	0.001168
585.07	1.4729e-26
585.08	0.00019723
585.08	0.00017591
585.09	2.6577e-24
585.09	0.0006479
585.1	0.0011704
585.11	2.0613e-26
585.11	9.6193e-27
585.12	2.1576e-26
585.12	5.6074e-27
585.12	0.0012167
585.12	9.6535e-26
585.12	0.0011723
585.13	2.3798e-24
585.13	2.6111e-26
585.13	1.6714e-25
585.13	0.0018518
585.13	2.1551e-27
585.13	0.00024877
585.13	0.00014468
585.14	3.5186e-05
585.15	0.00011038
585.15	6.1419e-27
585.15	0.001443
585.15	0.00060121
585.16	1.8768e-25
585.16	3.6278e-26
585.16	3.119e-24
585.17	0.00011708
585.17	0.00032742
585.17	0.0018153
585.18	0.00031369
585.18	0.0010028
585.18	0.00043512
585.19	0.00022644
585.2	0.00036523
585.21	4.5878e-25
585.22	0.00056645
585.22	0.0013033
585.22	2.0374e-25
585.22	1.7775e-24
585.23	1.8793e-25
585.23	0.00046126
585.24	0.00083658
585.24	0.002441
585.25	0.0002733
585.25	5.4288e-26
585.27	2.0609e-26
585.27	1.7629e-28
585.28	6.6829e-26
585.28	3.7726e-26
585.28	1.1481e-23
585.28	0.00010085
585.28	0.00024494
585.28	0.00042705
585.3	5.5659e-24
585.3	0.00025016
585.3	2.2356e-25
585.3	0.00053674
585.3	4.4607e-26
585.31	0.00011993
585.31	1.9299e-26
585.31	5.9419e-26
585.31	2.1964e-26
585.31	0.00087419
585.32	3.6621e-05
585.32	4.2287e-26
585.32	1.3568e-26
585.33	0.00036337
585.33	8.9684e-27
585.35	3.3862e-25
585.35	3.4956e-28
585.35	3.8421e-26
585.35	0.00072726
585.35	0.001163
585.36	3.2719e-26
585.36	3.9404e-26
585.36	0.0018198
585.37	3.2139e-27
585.37	7.0359e-27
585.37	9.4139e-27
585.37	3.2686e-05
585.37	0.00071054
585.38	0.00033115
585.38	7.3523e-26
585.38	7.9144e-26
585.38	1.9114e-26
585.38	0.00079288
585.38	2.5451e-26
585.39	0.00075771
585.39	0.00029233
585.39	2.5733e-05
585.39	0.00055997
585.4	7.79e-26
585.4	2.4514e-25
585.41	0.0009184
585.41	9.6716e-25
585.41	9.6602e-25
585.41	0.00039635
585.41	0.00071702
585.42	3.3553e-25
585.43	0.0024614
585.43	6.3586e-24
585.43	8.1579e-05
585.43	4.2225e-25
585.43	0.00056356
585.43	0.00037126
585.43	4.1093e-27
585.44	1.0719e-24
585.45	0.00036051
585.45	1.1349e-25
585.45	0.0010588
585.45	2.4732e-26
585.45	0.001194
585.45	8.4081e-25
585.46	1.1659e-24
585.46	1.1952e-24
585.46	0.00020116
585.46	1.1019e-25
585.46	0.00016939
585.46	3.2164e-24
585.46	4.9017e-05
585.47	5.8256e-25
585.47	0.00056447
585.47	1.7855e-22
585.47	0.00060798
585.48	0.00079963
585.48	0.00042437
585.48	1.5484e-26
585.48	0.0014762
585.49	0.001056
585.5	1.1709e-24
585.51	0.00080341
585.51	0.0011933
585.53	0.00020913
585.54	3.3838e-06
585.54	0.0017027
585.54	1.5777e-26
585.54	0.00048083
585.54	1.1159e-25
585.55	0.00078704
585.55	8.0677e-28
585.56	2.3959e-26
585.56	0.00012119
585.56	0.00038094
585.56	0.0016527
585.57	1.6723e-24
585.57	1.9453e-26
585.57	4.0504e-26
585.57	0.00043401
585.57	1.1491e-25
585.57	1.734e-26
585.58	0.001599
585.59	2.9027e-27
585.59	0.00026464
585.6	2.7884e-25
585.61	5.6399e-25
585.61	4.5786e-26
585.61	0.00078741
585.61	6.2822e-22
585.61	0.00039195
585.61	0.00083856
585.62	0.0026108
585.62	0.00069026
585.62	0.00037992
585.64	1.0579e-26
585.64	3.5864e-25
585.64	0.00050392
585.65	1.4777e-23
585.65	0.00037548
585.65	9.8691e-05
585.65	0.00092793
585.65	4.3716e-22
585.65	1.9453e-26
585.66	2.3155e-27
585.66	4.0897e-26
585.67	1.5867e-26
585.68	2.8248e-26
585.68	2.1647e-24
585.68	0.0016201
585.68	0.00056751
585.68	0.00036794
585.69	0.0040862
585.69	3.0335e-23
585.69	5.8765e-05
585.7	7.9547e-26
585.7	0.00038517
585.71	1.9247e-24
585.71	0.0006379
585.71	8.2171e-05
585.71	0.00026467
585.72	1.5307e-26
585.72	3.4694e-25
585.73	5.7632e-26
585.73	0.0001029
585.73	4.0399e-05
585.74	0.0016412
585.74	7.1084e-25
585.74	0.00046436
585.74	2.1994e-26
585.74	2.5659e-25
585.74	0.00056236
585.75	0.0011826
585.75	2.2376e-25
585.76	0.00040273
585.76	7.1034e-26
585.76	0.00054894
585.76	2.8513e-26
585.77	8.034e-28
585.78	2.5288e-27
585.78	5.4882e-25
585.78	0.00036096
585.78	0.00086306
585.78	0.0006861
585.8	0.00090277
585.8	2.508e-24
585.8	8.6056e-26
585.81	0.00027484
585.81	1.5447e-24
585.81	8.64e-05
585.81	3.8857e-26
585.81	5.0622e-27
585.81	8.8491e-27
585.82	2.1833e-05
585.82	5.4666e-25
585.83	0.00029953
585.83	0.00013868
585.83	0.0001177
585.83	4.3744e-25
585.83	1.7943e-25
585.84	0.0019465
585.84	0.00024365
585.85	0.00035542
585.85	7.4784e-25
585.85	0.0012077
585.85	3.8259e-25
585.85	0.00010348
585.85	4.2112e-26
585.86	0.00029228
585.88	0.0024656
585.88	2.9503e-26
585.89	5.1583e-05
585.89	2.4691e-24
585.89	9.0856e-25
585.89	0.0014129
585.89	0.00065667
585.9	5.9709e-26
585.91	3.3563e-26
585.92	3.831e-26
585.93	0.0011089
585.93	5.6847e-24
585.94	1.9456e-05
585.94	0.00080406
585.95	0.00052497
585.95	0.0017815
585.95	4.1221e-25
585.96	5.4441e-25
585.96	1.0617e-05
585.96	6.087e-27
585.96	3.2203e-24
585.96	0.00031094
585.96	0.0004174
585.97	1.5132e-25
585.97	8.2864e-06
585.97	2.1061e-24
585.97	0.00091528
585.98	4.1717e-26
585.98	9.6729e-26
585.99	0.0011641
585.99	1.8954e-26
585.99	0.00084658
585.99	1.205e-23
586	0.00012045
586	3.5778e-25
586	3.089e-26
586	4.0222e-26
586	8.361e-05
586.01	2.0726e-26
586.01	0.00090229
586.01	0.00078492
586.01	0.00014347
586.03	5.9186e-28
586.03	5.0714e-25
586.03	9.821e-05
586.04	0.00066472
586.04	7.3171e-05
586.07	2.3399e-24
586.07	7.3429e-25
586.07	1.4948e-27
586.07	7.4021e-05
586.07	0.00070489
586.08	1.2457e-26
586.08	1.9946e-24
586.08	0.00014182
586.08	5.648e-26
586.09	1.7714e-05
586.09	9.3844e-27
586.09	2.2917e-26
586.09	1.028e-24
586.1	0.00015096
586.1	0.0001745
586.1	3.7058e-25
586.1	0.00019772
586.1	0.00068711
586.11	5.4773e-25
586.11	0.00024318
586.11	1.4902e-19
586.11	8.6269e-05
586.11	0.00051351
586.12	0.00050577
586.12	2.167e-23
586.12	9.5736e-26
586.12	3.4818e-26
586.12	8.4211e-27
586.12	2.74e-25
586.12	0.00029
586.14	4.4179e-26
586.14	0.00028257
586.14	0.00058864
586.15	2.9755e-25
586.15	0.00023463
586.15	2.4996e-23
586.16	3.2506e-28
586.16	0.00030851
586.16	0.0012526
586.17	0.00030428
586.17	4.0382e-23
586.17	4.5833e-05
586.17	3.7781e-24
586.17	2.9575e-25
586.17	0.0003839
586.17	3.8337e-26
586.18	1.6436e-25
586.18	2.897e-26
586.18	4.2778e-24
586.18	0.00019474
586.18	0.0014695
586.19	0.00057156
586.19	1.7786e-25
586.19	0.00015063
586.2	2.1605e-23
586.2	7.7768e-05
586.2	1.6872e-24
586.2	2.6817e-23
586.2	0.0012017
586.2	0.00053969
586.21	0.00018173
586.21	5.707e-27
586.21	1.714e-26
586.21	8.1557e-26
586.21	0.0012996
586.23	2.7501e-06
586.23	1.5831e-26
586.23	0.0028204
586.23	0.0021725
586.23	1.756e-22
586.24	1.6509e-05
586.24	7.9058e-26
586.24	0.0012908
586.24	0.00061431
586.25	5.8028e-27
586.26	0.0016377
586.26	0.00079777
586.26	2.6292e-23
586.26	2.8446e-27
586.27	2.9422e-24
586.27	2.6545e-23
586.27	3.0387e-05
586.27	0.00027005
586.28	0.00031583
586.28	1.6029e-05
586.28	2.6884e-23
586.28	4.2402e-26
586.29	1.6754e-26
586.29	0.0012403
586.29	5.1015e-24
586.3	7.8178e-05
586.3	1.4026e-26
586.3	4.1429e-25
586.3	0.00046768
586.3	5.0289e-25
586.3	3.7095e-26
586.31	0.00055179
586.31	7.0303e-26
586.31	0.00034038
586.31	4.7236e-26
586.31	5.5937e-06
586.31	1.5337e-26
586.32	0.00092558
586.33	6.9518e-26
586.33	1.1889e-25
586.33	0.0013616
586.34	0.00014634
586.34	0.00030384
586.35	1.3519e-25
586.35	3.1849e-05
586.35	4.7897e-05
586.35	3.3793e-27
586.36	4.2667e-25
586.36	0.00041815
586.36	0.00042889
586.37	0.00018233
586.37	3.2867e-27
586.37	0.00079686
586.38	4.3493e-27
586.39	8.7068e-26
586.39	1.6341e-26
586.4	5.1037e-25
586.4	9.7798e-26
586.4	8.7114e-26
586.41	0.00015926
586.41	0.00020309
586.41	0.00017252
586.41	5.5678e-25
586.41	0.0011302
586.42	2.6849e-26
586.42	1.3675e-25
586.42	0.00059207
586.42	0.00013818
586.43	7.8895e-26
586.43	0.0027277
586.43	0.00095507
586.44	1.8525e-25
586.44	0.001582
586.44	3.5244e-25
586.44	0.00053292
586.45	9.0422e-05
586.45	5.8016e-24
586.45	1.7154e-24
586.45	0.0012049
586.45	0.00021978
586.45	0.00030966
586.46	0.00069027
586.46	8.8385e-26
586.47	1.3887e-24
586.48	7.1923e-27
586.48	1.6259e-25
586.48	0.00065465
586.48	0.00028029
586.48	0.00040669
586.48	0.00010924
586.48	0.00011716
586.49	1.3725e-25
586.5	0.00028641
586.5	5.2202e-26
586.5	3.9285e-05
586.51	1.3863e-27
586.51	1.8478e-26
586.52	1.6176e-25
586.53	1.1447e-26
586.53	1.7743e-24
586.53	0.0012556
586.53	0.00034975
586.53	8.3592e-27
586.54	1.0234e-25
586.54	5.9926e-26
586.54	0.0014281
586.54	0.00016757
586.54	3.4891e-25
586.55	0.00018542
586.55	2.5202e-28
586.55	0.00052368
586.56	0.00017952
586.56	0.0007099
586.56	1.5724e-24
586.56	0.00041174
586.57	0.00093802
586.57	0.000553
586.58	5.5594e-25
586.58	7.2547e-05
586.58	7.0439e-24
586.58	0.00015636
586.59	1.3915e-27
586.6	0.0015003
586.6	3.5563e-25
586.6	0.00012395
586.61	4.7231e-26
586.62	5.9548e-26
586.62	3.4661e-26
586.62	0.00070768
586.63	0.00030096
586.63	2.1086e-25
586.63	0.00016748
586.64	1.4704e-25
586.64	0.00068901
586.64	0.00018929
586.64	1.7981e-26
586.64	0.00021045
586.64	6.2197e-05
586.65	3.619e-26
586.65	7.3016e-26
586.66	2.5387e-25
586.66	2.7093e-26
586.67	0.00043464
586.67	0.00046286
586.67	0.00051923
586.68	0.00044301
586.68	3.8386e-25
586.69	9.0675e-24
586.69	1.0094e-25
586.69	0.00014268
586.7	1.9246e-25
586.7	1.7267e-26
586.7	8.013e-27
586.7	0.00033121
586.7	3.1334e-24
586.71	0.00044154
586.71	0.00021375
586.72	0.00012895
586.72	1.2678e-25
586.72	2.2646e-24
586.72	2.6625e-24
586.72	0.00012033
586.72	6.9616e-05
586.73	1.4811e-27
586.73	0.00012336
586.74	0.00011991
586.74	0.00021285
586.74	8.0716e-27
586.74	2.1252e-25
586.75	0.00026063
586.75	2.1724e-25
586.75	3.3544e-05
586.75	4.1329e-25
586.76	0.00095799
586.76	7.4415e-05
586.76	0.00040535
586.77	4.3243e-26
586.77	1.0835e-27
586.78	0.00041095
586.8	0.00066905
586.8	0.00013079
586.81	3.4088e-22
586.81	1.004e-25
586.82	0.00010751
586.82	0.00089248
586.83	1.6352e-25
586.83	4.2688e-25
586.83	1.2287e-26
586.83	3.2048e-24
586.83	7.7482e-05
586.83	3.9504e-05
586.84	8.6412e-27
586.84	2.4076e-25
586.84	0.00014981
586.84	0.0001836
586.84	2.4168e-26
586.85	0.00023397
586.85	8.6683e-26
586.86	2.8964e-24
586.87	0.0002258
586.87	4.4414e-25
586.87	6.8302e-26
586.87	1.7902e-26
586.88	1.6512e-23
586.88	0.0010499
586.88	2.8412e-05
586.88	0.00036843
586.89	0.00053314
586.9	8.3285e-26
586.9	2.0657e-23
586.9	8.1922e-06
586.9	1.9751e-25
586.9	0.00040872
586.9	0.00080239
586.91	9.717e-25
586.91	0.0010999
586.91	0.0039917
586.91	0.00024569
586.91	1.0647e-24
586.91	0.0011087
586.92	0.00077228
586.92	0.00047969
586.92	1.5698e-26
586.93	2.0636e-25
586.93	1.6446e-25
586.93	5.4329e-25
586.93	4.5731e-26
586.94	8.4073e-05
586.95	6.555e-05
586.95	0.00069777
586.96	0.0020602
586.97	0.00053847
586.97	1.7806e-23
586.97	1.9022e-05
586.97	8.5511e-24
586.97	0.00014896
586.97	1.4667e-27
586.97	3.7727e-27
586.99	1.2792e-24
586.99	0.00080327
586.99	1.3661e-25
586.99	5.4285e-06
586.99	6.2381e-26
587	0.00022378
587	2.9896e-26
587	6.7578e-24
587.01	0.00030771
587.01	4.8762e-24
587.01	9.5001e-05
587.02	0.00024872
587.02	0.00046603
587.03	3.5608e-26
587.04	1.9256e-23
587.04	4.4043e-05
587.05	7.1399e-05
587.05	2.1765e-27
587.05	9.3554e-25
587.05	0.00026416
587.05	2.5785e-25
587.06	8.1272e-27
587.06	1.5418e-23
587.06	0.00017334
587.07	0.00013268
587.07	1.9646e-26
587.08	2.9714e-25
587.08	7.2222e-24
587.08	7.9496e-05
587.08	8.5687e-05
587.08	0.00057697
587.09	8.9877e-25
587.1	8.094e-25
587.1	9.8667e-05
587.1	1.4697e-25
587.1	0.0001091
587.1	3.0587e-24
587.11	3.8037e-26
587.11	0.0002659
587.11	0.0006424
587.11	4.7311e-26
587.11	6.7948e-26
587.11	3.9044e-05
587.12	0.0016579
587.12	9.5931e-26
587.12	1.0641e-24
587.12	6.9045e-05
587.12	2.4669e-25
587.12	0.0001996
587.12	0.00026574
587.13	0.00015515
587.13	4.7521e-26
587.13	4.691e-27
587.14	0.0014551
587.14	2.4864e-27
587.15	2.2394e-27
587.16	2.3434e-25
587.16	8.6031e-23
587.16	0.00071152
587.16	6.9071e-06
587.17	7.4754e-25
587.17	5.4595e-26
587.17	0.00038529
587.18	3.398e-25
587.19	4.7379e-24
587.19	0.00029493
587.19	0.00017522
587.19	0.0027122
587.19	0.00033138
587.19	6.8725e-24
587.19	0.0005204
587.19	1.4487e-05
587.2	1.8023e-24
587.2	2.5366e-25
587.2	4.0433e-26
587.2	1.3476e-23
587.2	4.2593e-25
587.2	1.2409e-24
587.2	0.00024393
587.2	4.4948e-05
587.21	0.00013264
587.21	1.3138e-25
587.21	1.0163e-27
587.21	2.2179e-25
587.21	0.00017477
587.21	0.0017506
587.21	2.7303e-24
587.22	0.00010666
587.22	0.00027684
587.22	0.0015337
587.22	0.00037618
587.23	0.00095368
587.24	2.6094e-26
587.24	8.8449e-05
587.24	2.6244e-25
587.24	0.00029788
587.24	0.00035659
587.24	3.5751e-23
587.24	0.00024401
587.24	7.8437e-25
587.24	4.876e-05
587.25	0.00016604
587.25	2.1963e-24
587.25	0.00038624
587.26	1.8225e-24
587.26	1.2015e-26
587.26	1.4285e-25
587.26	0.0011686
587.26	1.312e-24
587.27	0.00026676
587.27	9.2324e-25
587.28	0.00020312
587.28	1.3365e-24
587.28	0.00078467
587.29	0.0003412
587.29	6.2199e-27
587.29	1.6037e-27
587.29	2.3698e-26
587.3	0.0007894
587.31	7.7275e-26
587.32	1.2797e-26
587.32	1.651e-26
587.32	8.7094e-27
587.33	0.00065468
587.34	7.0909e-05
587.34	0.00018214
587.34	9.2679e-26
587.35	3.6033e-24
587.35	0.00066176
587.36	8.9583e-26
587.36	2.484e-25
587.36	6.4675e-26
587.37	0.00071686
587.37	0.00027522
587.37	0.0004435
587.38	0.00019468
587.38	1.7534e-24
587.38	2.8517e-25
587.38	7.4385e-25
587.38	0.0010462
587.38	0.0001561
587.38	6.57e-05
587.38	0.00080895
587.39	1.0798e-23
587.39	2.6847e-06
587.4	0.00021394
587.41	1.3118e-25
587.42	0.00030494
587.42	2.9629e-22
587.42	0.0020712
587.42	1.0259e-25
587.42	0.0010665
587.43	3.1452e-25
587.43	4.8959e-24
587.44	0.0012743
587.44	0.00011973
587.44	3.8465e-25
587.44	0.001392
587.44	7.1938e-25
587.45	0.00064276
587.45	1.3378e-24
587.46	0.00026574
587.46	1.0882e-25
587.46	5.4184e-27
587.46	1.3361e-26
587.46	0.00052529
587.46	9.4367e-24
587.46	0.00010981
587.46	4.9366e-05
587.46	2.0784e-26
587.46	4.97e-27
587.47	6.5516e-05
587.47	2.0598e-24
587.47	1.7552e-05
587.47	0.00056487
587.47	0.0013941
587.49	0.00060679
587.5	0.0003112
587.5	6.7442e-25
587.5	0.00041312
587.5	1.935e-24
587.5	1.2922e-25
587.5	0.00022635
587.51	6.1793e-26
587.51	1.2889e-26
587.51	0.00029764
587.51	0.00054353
587.51	1.9407e-25
587.52	1.5526e-25
587.52	7.8298e-26
587.52	1.9207e-26
587.53	1.732e-25
587.53	4.0133e-26
587.53	0.00095351
587.53	0.0010761
587.53	0.0041273
587.53	0.00040104
587.54	0.00027194
587.54	1.3854e-26
587.54	0.00082218
587.54	0.00071313
587.55	1.9948e-24
587.57	0.0022611
587.57	3.3735e-26
587.57	2.204e-27
587.58	9.8014e-25
587.59	1.4358e-25
587.59	7.4284e-05
587.59	0.00025707
587.59	0.00089596
587.59	4.3432e-24
587.59	8.5029e-26
587.59	5.2125e-06
587.6	0.00051985
587.6	6.5422e-26
587.6	1.8237e-25
587.6	6.2841e-26
587.61	5.1601e-25
587.61	0.0015557
587.61	0.00019343
587.61	0.00055352
587.64	1.1654e-25
587.64	0.0018972
587.64	3.8023e-27
587.64	0.00049175
587.64	0.00083449
587.64	0.0010705
587.64	2.516e-25
587.65	0.0012007
587.65	0.00028796
587.66	1.925e-26
587.66	0.0010174
587.66	3.4001e-26
587.67	4.7898e-24
587.67	0.00064386
587.67	0.00065446
587.67	7.2936e-24
587.68	0.00040979
587.69	3.0739e-25
587.69	1.7928e-25
587.7	0.0004661
587.7	0.0003727
587.7	2.6233e-25
587.71	1.728e-25
587.71	1.7351e-25
587.71	0.00020178
587.72	5.7091e-24
587.72	0.00012966
587.72	2.4568e-25
587.73	3.12e-25
587.73	0.00065824
587.73	2.7989e-25
587.73	7.3083e-25
587.73	9.8542e-05
587.73	0.0021392
587.73	2.1503e-24
587.74	0.00055393
587.75	4.7562e-23
587.75	8.7411e-06
587.75	0.00019377
587.75	1.3827e-24
587.75	1.6725e-25
587.76	6.6826e-05
587.77	0.0014001
587.77	0.00029168
587.78	0.00046512
587.78	0.00024643
587.78	2.06e-25
587.78	1.5007e-23
587.78	4.5181e-05
587.79	9.8723e-26
587.79	4.6399e-25
587.79	0.00033056
587.79	3.9296e-25
587.79	6.2546e-26
587.8	0.00020204
587.8	9.3461e-25
587.8	0.00016413
587.81	1.7906e-25
587.81	0.00042925
587.81	3.9152e-23
587.81	3.5723e-05
587.81	0.00030315
587.81	0.00066345
587.83	1.1325e-26
587.83	0.00045954
587.84	2.7859e-24
587.84	1.0948e-26
587.84	0.00025519
587.84	8.872e-26
587.85	0.00061699
587.85	0.00096946
587.86	5.6529e-05
587.86	3.8273e-27
587.86	2.6173e-25
587.86	9.7184e-05
587.87	2.3659e-24
587.87	3.9912e-25
587.87	1.0251e-26
587.87	0.00017792
587.87	3.3169e-27
587.87	0.00015377
587.88	3.4914e-26
587.9	0.0002201
587.9	0.00046686
587.9	3.4898e-25
587.91	2.161e-24
587.91	1.5556e-24
587.91	1.4006e-24
587.91	0.00022896
587.91	7.4411e-05
587.91	3.849e-26
587.91	7.8476e-25
587.91	3.4293e-26
587.92	0.00043855
587.92	0.00057061
587.92	8.7043e-26
587.92	0.00051746
587.93	0.00051154
587.93	0.00058999
587.94	3.269e-26
587.94	0.00093481
587.95	4.7805e-25
587.95	2.5057e-25
587.95	1.7086e-24
587.95	1.4086e-24
587.95	0.00036476
587.95	3.7698e-05
587.95	2.7038e-25
587.95	0.00038946
587.95	4.9756e-06
587.95	2.5424e-25
587.96	0.00077596
587.97	0.00084446
587.97	0.00064542
587.97	3.5976e-25
587.97	0.00089263
587.98	0.00012425
587.98	7.6808e-25
587.99	6.4298e-05
587.99	9.4432e-25
588	0.001619
588	0.00071787
588	6.2464e-25
588.01	7.0634e-26
588.01	0.00017237
588.01	0.00083071
588.02	1.2261e-24
588.02	0.00024243
588.03	1.294e-24
588.03	0.00020734
588.03	0.00017223
588.03	2.2395e-25
588.03	1.031e-22
588.03	3.3859e-05
588.04	0.00026816
588.04	6.6836e-25
588.05	5.5868e-26
588.05	1.3511e-22
588.05	3.0627e-05
588.05	0.0010891
588.06	4.5254e-24
588.06	0.00039306
588.06	0.0011193
588.07	3.5598e-26
588.08	8.584e-25
588.09	7.2169e-24
588.09	0.00015343
588.09	0.00053712
588.09	2.4118e-26
588.1	0.00010568
588.1	4.434e-26
588.11	0.00047387
588.11	0.00032385
588.12	2.1272e-27
588.12	1.8439e-26
588.12	7.0121e-25
588.13	1.3869e-25
588.13	0.00013786
588.13	2.8613e-24
588.13	0.00028678
588.14	7.8432e-26
588.14	0.0010494
588.15	1.8167e-25
588.15	0.00026555
588.15	0.00014117
588.16	3.3002e-27
588.16	2.1058e-26
588.16	0.00026499
588.16	2.1662e-24
588.16	9.5478e-25
588.17	0.0002069
588.17	0.00098107
588.17	8.4566e-26
588.18	3.4841e-22
588.18	8.3842e-22
588.18	0.00068295
588.18	0.00019643
588.18	7.4104e-24
588.18	2.5074e-07
588.18	8.1195e-24
588.18	0.0002615
588.18	7.6175e-24
588.18	0.00019981
588.19	7.6471e-05
588.19	4.2924e-25
588.19	0.00094861
588.2	3.4048e-23
588.2	1.7538e-24
588.2	6.9436e-05
588.2	4.077e-26
588.2	0.00010526
588.21	1.7545e-25
588.21	6.1735e-27
588.21	5.3371e-26
588.21	7.1752e-26
588.21	0.00010376
588.22	0.0011212
588.23	6.1675e-06
588.23	0.0017345
588.23	4.4825e-25
588.23	1.8336e-26
588.23	2.0169e-25
588.24	0.00013635
588.24	0.00010781
588.24	0.00010313
588.24	1.3574e-22
588.24	0.00033634
588.25	0.00027335
588.26	2.6666e-27
588.26	1.1719e-25
588.26	4.2967e-05
588.26	0.00019061
588.27	9.6999e-24
588.27	3.9756e-26
588.27	0.0001374
588.27	5.3785e-25
588.28	3.5471e-26
588.28	8.6302e-25
588.28	0.00049163
588.28	4.4266e-05
588.28	6.5167e-26
588.28	3.2201e-24
588.28	0.00012223
588.29	7.5254e-05
588.29	2.5168e-25
588.29	1.3644e-05
588.29	6.7101e-05
588.29	2.3522e-24
588.29	7.006e-25
588.29	4.8196e-05
588.3	6.291e-24
588.3	0.00011513
588.3	1.2367e-25
588.3	0.0005131
588.31	2.1084e-24
588.32	2.9863e-25
588.32	0.0006785
588.32	0.00033076
588.33	0.00027748
588.33	9.1942e-05
588.33	6.4541e-23
588.34	2.7651e-24
588.35	0.0012651
588.35	0.0010989
588.35	0.0017544
588.36	0.00075367
588.36	2.8542e-25
588.37	7.7357e-26
588.37	0.00011343
588.37	1.2021e-18
588.37	1.695e-24
588.38	5.469e-24
588.38	4.4405e-05
588.38	4.002e-26
588.38	2.2446e-25
588.38	2.3152e-26
588.38	8.5163e-25
588.38	0.00049831
588.39	0.00039814
588.39	5.6957e-25
588.39	1.3039e-26
588.39	0.00040957
588.39	0.00014369
588.39	0.00029365
588.4	6.7869e-26
588.4	9.1458e-25
588.4	8.6052e-25
588.4	7.7683e-05
588.4	0.00012797
588.4	0.00015777
588.4	0.0002185
588.41	4.5793e-25
588.41	1.8021e-05
588.41	8.5447e-05
588.41	0.0012533
588.42	0.00074334
588.43	1.0434e-25
588.44	2.8042e-27
588.46	9.3859e-26
588.46	4.9186e-05
588.47	5.7894e-25
588.47	1.6812e-05
588.47	0.00042053
588.48	9.0778e-25
588.49	0.00027515
588.49	1.7023e-26
588.49	7.2609e-27
588.5	0.00018876
588.5	2.1035e-25
588.51	9.7663e-05
588.52	3.5526e-25
588.52	0.0010675
588.52	7.2619e-25
588.53	7.799e-25
588.53	0.0005328
588.53	7.5647e-25
588.53	3.199e-25
588.53	1.8229e-24
588.53	0.00010359
588.53	2.7786e-23
588.54	0.00015339
588.54	0.00050052
588.54	2.2002e-25
588.54	0.00014386
588.54	0.00050185
588.54	0.0017524
588.55	3.5151e-26
588.55	0.00023903
588.56	0.00023452
588.56	0.00051558
588.57	5.025e-25
588.57	1.3386e-24
588.57	0.00010796
588.57	1.2426e-26
588.58	0.00010456
588.58	9.7894e-26
588.58	0.00046334
588.58	0.0014217
588.59	6.2549e-26
588.59	0.00050667
588.59	8.2068e-25
588.59	1.8183e-05
588.6	4.5837e-05
588.6	2.8603e-24
588.61	4.5803e-05
588.61	1.3343e-27
588.62	5.6775e-26
588.62	3.751e-26
588.63	2.5279e-05
588.64	0.00017029
588.64	1.9071e-25
588.65	2.1541e-24
588.65	6.7516e-26
588.65	0.00057108
588.65	0.00050021
588.65	6.1635e-05
588.66	2.2664e-25
588.66	0.00024638
588.66	1.3457e-25
588.66	1.2131e-23
588.67	1.1143e-05
588.67	0.00012298
588.67	1.7005e-26
588.68	5.2499e-05
588.69	2.1422e-25
588.69	8.3487e-27
588.69	1.3574e-25
588.69	7.336e-26
588.7	2.0714e-26
588.7	2.8586e-24
588.7	0.0012263
588.7	4.4103e-05
588.7	0.00036697
588.71	2.6211e-25
588.71	0.00023425
588.71	8.0207e-23
588.71	5.0196e-05
588.71	0.0012397
588.72	0.0003992
588.72	8.6461e-25
588.72	8.497e-26
588.73	1.7625e-26
588.73	0.00025691
588.73	0.00023277
588.73	9.1372e-26
588.74	0.00035706
588.74	0.0027823
588.75	7.2229e-25
588.76	0.00013604
588.76	4.9744e-25
588.76	8.255e-24
588.76	0.00014464
588.76	3.1157e-05
588.76	6.6522e-05
588.77	0.00029037
588.79	2.7752e-24
588.8	1.9382e-05
588.8	1.8873e-26
588.8	7.9219e-26
588.81	4.1465e-05
588.82	5.1374e-26
588.82	1.4825e-25
588.82	0.00015431
588.82	0.0002047
588.83	7.1681e-25
588.83	0.00012536
588.83	0.00043364
588.84	3.5335e-25
588.84	6.6384e-25
588.84	4.4049e-26
588.85	8.6054e-25
588.85	0.00058746
588.85	6.8448e-25
588.86	0.00095282
588.86	5.9284e-25
588.86	0.00093966
588.86	0.00010437
588.86	0.00031749
588.86	8.959e-05
588.87	1.0823e-26
588.87	4.2322e-25
588.87	8.7293e-27
588.87	2.3179e-25
588.88	0.00026785
588.88	4.4285e-24
588.88	1.7247e-05
588.88	1.6441e-24
588.88	5.0789e-05
588.89	8.868e-26
588.89	0.00027291
588.9	7.3117e-24
588.9	2.7747e-05
588.91	1.0328e-24
588.91	1.2773e-24
588.91	0.00081523
588.91	0.00032072
588.91	3.2285e-25
588.92	9.2595e-05
588.92	1.5578e-25
588.92	0.00030905
588.92	2.5127e-25
588.93	4.9188e-05
588.93	0.00016523
588.94	0.0011506
588.94	1.7203e-24
588.95	0.00098192
588.95	1.7617e-24
588.95	5.7619e-25
588.96	1.2924e-24
588.96	4.6386e-26
588.96	4.6066e-26
588.96	0.00028664
588.96	0.00039079
588.96	0.00032569
588.96	0.00039871
588.96	2.6579e-25
588.97	4.7936e-25
588.97	0.00042427
588.97	1.4336e-24
588.97	7.0556e-25
588.98	0.00066261
588.98	3.6526e-05
588.98	0.00017202
588.98	9.2629e-05
588.98	0.00039699
588.99	2.348e-24
588.99	2.2054e-24
588.99	0.00013473
588.99	0.00072305
589.01	4.084e-25
589.01	6.3622e-05
589.01	4.5147e-25
589.01	1.9842e-23
589.01	2.1066e-05
589.02	3.2159e-27
589.02	0.00029972
589.03	1.7436e-25
589.04	2.3449e-26
589.04	0.00033557
589.05	9.7101e-24
589.05	0.00054763
589.05	0.0021155
589.06	4.1963e-25
589.06	7.3292e-05
589.06	2.8304e-25
589.06	1.8193e-27
589.07	4.8482e-26
589.07	1.642e-26
589.08	2.7497e-25
589.08	9.8572e-26
589.08	3.4245e-23
589.08	7.344e-05
589.08	1.3081e-22
589.08	1.071e-05
589.09	0.00043876
589.09	0.00059937
589.09	0.00011457
589.09	0.00059549
589.09	0.00034945
589.1	8.2727e-26
589.1	3.7669e-24
589.1	5.9273e-05
589.1	0.00014423
589.11	5.5207e-24
589.11	0.00028551
589.11	8.3854e-05
589.11	1.8752e-26
589.12	0.00014783
589.12	5.9769e-26
589.12	2.0547e-25
589.13	5.0971e-05
589.13	1.2641e-23
589.13	0.00052731
589.14	2.0356e-24
589.14	0.00027376
589.15	1.4417e-24
589.15	1.8875e-26
589.15	1.7349e-25
589.15	2.093e-05
589.15	0.00084525
589.15	0.00040778
589.16	1.3428e-25
589.16	1.1321e-05
589.17	3.3218e-24
589.17	0.0001431
589.17	9.4338e-05
589.18	1.1993e-25
589.19	4.7808e-26
589.19	8.5045e-26
589.19	0.00010489
589.19	7.3474e-05
589.2	4.517e-23
589.2	2.5865e-05
589.2	1.2892e-25
589.21	0.00017474
589.21	1.0278e-25
589.21	0.00018049
589.22	4.2422e-26
589.22	2.8077e-24
589.22	0.00083511
589.22	0.00026356
589.22	2.2072e-05
589.23	1.2447e-26
589.23	9.8553e-05
589.23	1.8098e-25
589.24	0.00017194
589.24	1.8229e-26
589.24	0.0002536
589.24	1.4473e-24
589.25	0.00016405
589.25	1.0654e-25
589.25	2.4358e-26
589.25	3.2457e-24
589.26	0.0001072
589.26	3.5656e-24
589.26	6.033e-05
589.27	1.9854e-24
589.27	1.9542e-25
589.27	3.2737e-25
589.27	1.2002e-05
589.27	4.4308e-05
589.27	0.00032427
589.27	6.8606e-05
589.28	0.00017656
589.28	6.167e-26
589.28	3.2186e-25
589.29	0.00030335
589.29	1.133e-25
589.29	9.975e-26
589.3	9.588e-26
589.3	0.00015578
589.3	4.4188e-25
589.3	0.00016347
589.3	0.00024292
589.31	1.6022e-26
589.31	3.8595e-26
589.31	0.00094765
589.31	0.00049014
589.31	0.00049881
589.32	5.637e-27
589.32	0.00035389
589.32	8.9491e-05
589.32	6.1696e-26
589.32	3.6702e-23
589.32	9.4507e-05
589.33	2.3278e-28
589.34	5.2879e-23
589.35	5.4646e-25
589.35	7.2751e-05
589.35	0.0001242
589.35	0.00065494
589.35	1.1013e-26
589.35	0.00013639
589.37	0.0011711
589.37	3.6015e-25
589.37	6.3498e-27
589.37	4.6254e-05
589.37	0.00029929
589.38	0.00035398
589.38	3.4927e-26
589.38	2.9817e-26
589.39	9.0102e-05
589.39	0.00098683
589.4	2.6702e-26
589.42	3.6907e-26
589.42	1.7437e-24
589.43	1.3611e-24
589.43	0.00019799
589.43	5.1944e-05
589.43	2.7973e-25
589.43	5.2401e-05
589.43	7.0301e-25
589.43	2.7226e-05
589.45	1.0088e-25
589.45	0.0002799
589.45	0.0011091
589.46	4.362e-25
589.46	0.0001499
589.47	3.7239e-25
589.47	2.9837e-24
589.47	0.00010262
589.47	0.00041143
589.48	4.2608e-25
589.48	1.0236e-23
589.48	1.2207e-05
589.48	6.9143e-05
589.48	2.1226e-25
589.48	0.000881
589.48	9.3942e-25
589.48	2.3586e-26
589.48	2.5898e-24
589.49	0.00010644
589.49	3.3496e-05
589.49	2.4817e-25
589.5	4.3279e-25
589.5	1.5021e-26
589.5	2.2489e-26
589.5	4.7938e-24
589.51	0.00022049
589.51	0.00028295
589.51	3.1258e-05
589.51	0.00086356
589.51	0.00090461
589.51	0.00024375
589.52	2.6667e-24
589.52	7.1342e-05
589.52	5.3707e-26
589.52	0.00054449
589.53	6.867e-26
589.53	1.299e-27
589.54	1.1108e-26
589.54	0.00032323
589.54	0.00028929
589.54	1.052e-26
589.55	5.4774e-23
589.55	7.4755e-25
589.55	4.751e-05
589.55	0.00031594
589.55	3.0348e-05
589.56	0.00013877
589.56	0.0001548
589.57	2.2458e-25
589.57	1.6335e-24
589.57	1.3387e-05
589.57	0.00011301
589.59	6.3836e-25
589.59	1.8179e-23
589.59	0.00037332
589.59	9.234e-06
589.59	1.1671e-24
589.61	1.4157e-24
589.61	1.6195e-26
589.61	4.2755e-25
589.61	3.9873e-05
589.61	5.7482e-05
589.61	0.00052172
589.62	0.00019791
589.62	6.2796e-24
589.62	9.7483e-25
589.62	2.4541e-05
589.63	5.0695e-24
589.63	0.00019111
589.65	5.246e-25
589.65	9.9226e-05
589.65	1.1871e-23
589.65	1.4912e-05
589.66	9.1161e-25
589.67	8.2444e-05
589.67	4.3207e-23
589.67	0.00024165
589.67	0.00021095
589.68	4.8954e-25
589.68	2.1891e-26
589.68	4.159e-24
589.68	9.0659e-25
589.68	6.4794e-05
589.68	1.5062e-25
589.68	1.9688e-25
589.68	5.3653e-05
589.68	8.6633e-05
589.69	0.00028109
589.69	1.0168e-25
589.69	0.00012438
589.69	1.9348e-05
589.69	1.1247e-22
589.69	6.4677e-06
589.7	2.494e-25
589.7	0.00012624
589.7	5.3341e-27
589.71	4.785e-25
589.71	0.00015189
589.71	2.4233e-24
589.71	0.0010508
589.71	0.00026802
589.73	8.9619e-05
589.74	1.9233e-28
589.75	4.5037e-24
589.75	3.4467e-05
589.75	1.1354e-23
589.75	0.00010556
589.76	3.6958e-27
589.76	2.4633e-25
589.76	0.00011674
589.76	8.4125e-26
589.77	3.2104e-26
589.77	2.831e-05
589.77	0.00035107
589.77	2.343e-25
589.78	1.1917e-24
589.78	0.00020059
589.78	0.00024496
589.79	8.7525e-27
589.79	9.4358e-26
589.79	2.6648e-05
589.8	0.00070044
589.8	7.6273e-26
589.81	3.1114e-25
589.81	0.00024778
589.82	0.0010852
589.82	3.5735e-25
589.82	6.9408e-27
589.82	3.9885e-25
589.83	0.00013801
589.83	6.8959e-05
589.83	1.352e-23
589.83	3.9849e-05
589.83	0.0003021
589.84	2.2713e-24
589.84	1.3016e-26
589.84	0.00020231
589.85	0.00034977
589.85	9.3142e-26
589.86	0.0018523
589.86	6.2404e-26
589.86	9.7209e-28
589.86	4.1013e-23
589.87	6.5961e-25
589.87	0.00012032
589.87	0.00054677
589.87	0.00029222
589.87	4.4317e-20
589.87	5.4525e-05
589.88	0.00097894
589.88	0.00012557
589.88	3.6662e-25
589.88	0.00028966
589.89	9.5832e-27
589.89	1.185e-23
589.89	6.5022e-05
589.89	1.2969e-25
589.89	1.8875e-26
589.89	3.5625e-24
589.89	1.0093e-05
589.89	5.7692e-05
589.9	3.6261e-05
589.92	7.3552e-26
589.93	0.00099932
589.93	0.00020509
589.94	7.114e-23
589.94	8.0444e-06
589.94	0.00046801
589.95	8.1447e-28
589.95	3.875e-26
589.95	3.4656e-25
589.95	5.505e-05
589.96	0.0002847
589.96	5.1889e-25
589.96	6.4238e-26
589.97	0.00011578
589.97	6.5093e-25
589.97	2.1064e-24
589.97	0.00015973
589.97	0.00034914
589.98	0.00011298
589.98	3.172e-26
589.98	4.2523e-25
589.98	5.4457e-05
589.98	2.989e-25
589.98	7.8258e-05
589.99	1.9709e-24
589.99	1.7911e-25
589.99	2.7816e-05
589.99	3.7434e-25
589.99	0.00041198
590	0.00028071
590	0.00027428
590.01	0.0015196
590.02	8.3018e-25
590.02	0.00035541
590.03	1.497e-24
590.04	4.6318e-05
590.05	1.0793e-24
590.06	3.6302e-25
590.06	0.00064942
590.07	1.332e-25
590.07	0.00081574
590.07	8.7775e-26
590.07	5.2314e-25
590.08	9.1792e-05
590.08	0.00013174
590.08	6.8912e-05
590.08	1.1493e-24
590.09	1.7187e-24
590.09	2.2845e-23
590.09	9.4195e-05
590.09	0.00012252
590.09	1.804e-25
590.09	0.00041536
590.09	5.743e-25
590.1	5.3782e-05
590.1	3.0137e-24
590.1	0.00052489
590.1	4.7074e-26
590.11	0.00046084
590.11	1.0014e-26
590.11	8.4193e-05
590.11	5.8064e-25
590.12	1.5985e-26
590.12	2.1283e-25
590.12	0.00077213
590.13	0.00020847
590.13	0.00029449
590.13	3.4677e-23
590.13	0.00014895
590.13	0.00010517
590.13	2.1944e-25
590.13	0.00028353
590.15	2.1033e-26
590.15	8.495e-26
590.17	9.3822e-27
590.17	1.2621e-25
590.18	0.00056779
590.18	0.00041397
590.18	3.1296e-05
590.19	0.00062027
590.19	2.2882e-24
590.2	0.00012081
590.2	1.9983e-24
590.2	1.7153e-25
590.2	2.3839e-25
590.2	0.00045848
590.21	1.8503e-25
590.21	5.2914e-06
590.21	2.1792e-24
590.21	3.6177e-24
590.21	8.5062e-05
590.21	0.00049265
590.21	0.00062654
590.22	0.00041326
590.22	8.316e-25
590.22	5.163e-05
590.23	7.0294e-26
590.23	1.0737e-05
590.24	9.135e-26
590.24	8.1216e-26
590.25	7.4944e-27
590.25	1.0335e-25
590.25	0.0005046
590.26	7.4336e-26
590.26	0.00013886
590.26	6.0446e-05
590.26	1.7329e-24
590.26	0.0001211
590.27	0.00052438
590.28	3.5838e-27
590.3	0.00044555
590.31	7.5698e-25
590.31	9.236e-05
590.31	0.0010565
590.32	4.3755e-23
590.32	2.1379e-05
590.32	5.5753e-24
590.32	1.8839e-26
590.32	0.00032475
590.32	2.1708e-24
590.32	0.00019146
590.33	3.5492e-25
590.33	4.2071e-24
590.33	4.7647e-05
590.34	2.6285e-24
590.34	0.00026802
590.34	8.6933e-05
590.34	6.5384e-25
590.35	1.3375e-23
590.35	1.9563e-05
590.35	1.4702e-24
590.35	3.6569e-05
590.35	0.00052637
590.35	4.9947e-25
590.35	0.00063344
590.36	3.2583e-05
590.36	2.5498e-24
590.36	8.2312e-05
590.37	1.0884e-24
590.37	0.00023764
590.37	5.1356e-24
590.38	8.2799e-05
590.38	6.7719e-27
590.38	6.4278e-25
590.38	1.7024e-25
590.38	1.6291e-05
590.38	3.03e-05
590.39	3.9955e-26
590.39	0.00010006
590.39	1.1602e-23
590.39	1.3244e-05
590.39	4.2405e-05
590.4	4.232e-27
590.4	0.0001066
590.42	1.6981e-27
590.42	3.3521e-25
590.42	2.3344e-24
590.42	5.3248e-05
590.43	2.5281e-24
590.43	4.8896e-05
590.43	3.1155e-23
590.43	0.00015645
590.44	7.3496e-25
590.44	8.6422e-26
590.44	0.0002431
590.44	0.002378
590.44	1.1827e-24
590.45	5.5807e-05
590.45	1.8549e-25
590.45	4.0259e-25
590.45	0.00055976
590.45	8.985e-24
590.46	1.4697e-24
590.46	4.5868e-23
590.46	0.00030925
590.46	0.00012393
590.46	9.2374e-05
590.46	8.3455e-05
590.47	8.1631e-23
590.47	8.7232e-06
590.47	1.5249e-26
590.47	0.00049389
590.48	0.00019974
590.48	1.5099e-24
590.48	6.0007e-26
590.48	7.93e-24
590.48	0.00013047
590.48	0.00013266
590.49	0.00047049
590.5	4.5942e-25
590.5	5.4684e-25
590.5	0.00022769
590.5	4.2863e-27
590.5	2.6539e-05
590.5	3.8814e-05
590.5	6.48e-26
590.51	1.3819e-26
590.51	8.7603e-27
590.51	7.3035e-05
590.51	6.6382e-24
590.51	8.6219e-06
590.51	1.5184e-24
590.52	9.2947e-05
590.52	0.00031134
590.52	0.00044466
590.52	2.1055e-24
590.53	8.6102e-06
590.53	1.0393e-24
590.53	0.00014523
590.54	0.0012982
590.54	2.8029e-25
590.54	0.00012707
590.55	1.8651e-25
590.55	1.5779e-26
590.56	7.8027e-26
590.56	0.00019449
590.57	0.00016181
590.58	6.7843e-25
590.58	0.00036596
590.59	4.7919e-26
590.59	5.2879e-25
590.59	1.751e-05
590.59	0.00057842
590.6	0.0010872
590.6	2.0401e-25
590.6	2.9321e-26
590.6	1.8116e-05
590.6	5.1639e-27
590.62	0.00029184
590.62	3.4271e-26
590.62	1.5176e-23
590.62	1.008e-24
590.62	1.7871e-05
590.63	0.00010671
590.63	0.00010616
590.64	3.4479e-25
590.64	2.4998e-24
590.64	2.8695e-25
590.64	0.00024239
590.65	0.00028928
590.65	2.8649e-24
590.65	0.00034167
590.65	0.00012985
590.65	0.00041164
590.65	5.374e-24
590.65	8.4302e-27
590.65	0.00019576
590.66	1.3398e-25
590.66	2.9866e-26
590.66	0.00027536
590.67	1.1082e-24
590.67	6.6517e-25
590.67	0.0002208
590.67	4.6366e-25
590.68	0.00024857
590.68	0.00020526
590.69	0.00017665
590.69	1.2483e-23
590.7	0.0001547
590.7	4.4962e-25
590.7	1.0799e-25
590.7	4.0327e-25
590.71	1.8559e-05
590.71	1.8332e-25
590.72	5.5861e-25
590.72	0.00031904
590.72	2.2754e-25
590.72	0.00012601
590.72	5.9775e-25
590.72	0.00010565
590.72	1.8489e-05
590.73	5.3316e-24
590.73	2.6773e-05
590.73	0.00029745
590.74	0.00021005
590.74	3.7938e-26
590.74	1.5858e-25
590.74	0.00010204
590.75	5.1969e-25
590.75	0.00020483
590.75	0.0050066
590.76	0.00084326
590.76	2.1718e-25
590.76	0.00012913
590.77	1.2985e-25
590.77	2.3147e-28
590.78	0.00010067
590.78	5.8843e-25
590.78	0.00043338
590.79	3.7953e-24
590.79	5.1679e-25
590.79	5.7043e-05
590.79	0.00063167
590.79	1.3724e-25
590.79	2.2452e-26
590.8	3.1654e-25
590.8	1.0963e-05
590.8	3.4219e-24
590.8	3.6321e-24
590.8	5.8877e-05
590.8	0.00023643
590.8	9.5124e-05
590.81	0.0021381
590.82	0.00039091
590.82	3.167e-25
590.82	8.3382e-25
590.83	0.00014623
590.84	0.00042983
590.84	4.6188e-26
590.85	5.1198e-26
590.85	2.953e-24
590.85	0.00010367
590.85	1.1466e-24
590.85	7.5996e-05
590.85	1.8485e-25
590.85	5.6857e-24
590.85	2.832e-26
590.86	0.00022202
590.86	2.2337e-25
590.86	0.00031846
590.86	1.287e-24
590.86	2.3828e-05
590.86	8.4927e-05
590.87	3.9038e-25
590.87	3.7927e-24
590.87	0.00028662
590.87	6.1711e-25
590.87	4.6746e-05
590.87	0.00045664
590.87	5.5223e-24
590.87	0.00053381
590.88	1.6651e-05
590.88	5.4183e-25
590.88	6.8527e-05
590.88	6.222e-24
590.88	3.3227e-05
590.88	9.8239e-26
590.88	0.00020791
590.89	1.3677e-23
590.89	3.8909e-05
590.9	0.00076842
590.9	0.0010109
590.91	4.9323e-26
590.91	6.5035e-05
590.93	3.2265e-24
590.93	6.1734e-24
590.93	0.00028039
590.94	2.7815e-25
590.94	2.2112e-25
590.95	0.00032335
590.95	1.4829e-25
590.95	1.1208e-26
590.96	2.4166e-26
590.96	9.1991e-26
590.96	0.00013384
590.96	0.001158
590.97	0.00014775
590.97	0.00028311
590.98	9.0021e-27
590.98	8.1228e-05
590.98	5.3963e-26
590.99	1.8546e-25
590.99	8.0887e-05
590.99	0.00097763
591	0.00024529
591	9.262e-25
591	1.3411e-24
591.01	6.8113e-25
591.01	3.8349e-25
591.01	9.2502e-05
591.01	7.5369e-05
591.01	5.8455e-05
591.01	0.00012636
591.02	0.00051011
591.02	1.6516e-25
591.03	0.00031212
591.03	4.4425e-25
591.03	2.3409e-25
591.04	8.4111e-26
591.04	1.4403e-26
591.04	0.00015633
591.04	9.5638e-05
591.05	0.00044923
591.05	1.8204e-24
591.05	0.00023322
591.05	0.00014492
591.05	5.2859e-26
591.06	7.1096e-25
591.06	3.5153e-05
591.07	0.00027564
591.08	1.4879e-25
591.08	8.7981e-27
591.08	3.3473e-25
591.08	0.00015826
591.08	6.624e-06
591.09	0.00067037
591.09	7.2658e-23
591.09	6.5257e-26
591.09	5.4658e-05
591.09	9.5403e-05
591.1	2.383e-25
591.1	1.1287e-24
591.11	2.6184e-24
591.11	2.7224e-25
591.11	4.6514e-06
591.11	3.0585e-25
591.11	0.00041686
591.11	6.0982e-05
591.12	0.00014592
591.12	2.1395e-28
591.12	1.0071e-25
591.12	4.2196e-25
591.12	1.4625e-26
591.13	8.3783e-23
591.13	0.00026122
591.13	0.00047868
591.14	0.00015885
591.14	0.0014347
591.14	0.0011708
591.14	1.182e-24
591.14	0.00019024
591.14	5.6067e-24
591.15	0.00041288
591.15	3.8405e-25
591.15	1.8777e-26
591.17	1.3989e-26
591.17	4.6064e-23
591.17	7.2783e-05
591.17	2.155e-05
591.17	2.0079e-25
591.18	1.1089e-23
591.18	8.2169e-05
591.18	0.00013039
591.18	0.00082856
591.19	6.443e-26
591.19	0.00046701
591.19	1.7458e-25
591.19	1.101e-24
591.19	1.2165e-05
591.19	1.7672e-26
591.2	8.1351e-26
591.2	6.6051e-05
591.2	8.1657e-06
591.2	0.0002511
591.2	2.4484e-23
591.2	7.8615e-05
591.21	1.4019e-24
591.21	0.0001689
591.21	0.00057846
591.21	6.4426e-05
591.22	6.1296e-23
591.22	2.0376e-05
591.23	1.8662e-25
591.23	1.6384e-24
591.23	0.00011818
591.24	1.0243e-24
591.24	0.00058675
591.24	6.0485e-23
591.24	1.8078e-05
591.24	0.00017605
591.26	2.4366e-24
591.26	5.44e-05
591.28	9.3017e-25
591.28	9.7027e-25
591.28	7.594e-27
591.28	0.00025517
591.28	0.00011357
591.29	1.1056e-23
591.29	0.00011214
591.29	5.8053e-26
591.29	7.1224e-25
591.29	3.9751e-24
591.29	1.3937e-05
591.3	0.00025118
591.3	2.8995e-25
591.3	8.5311e-24
591.3	0.00015646
591.3	0.00037822
591.31	0.00095796
591.31	1.6015e-25
591.32	3.2548e-24
591.32	2.6383e-05
591.32	0.00023777
591.32	7.9461e-25
591.33	7.2302e-23
591.33	2.9902e-05
591.33	0.00013773
591.33	4.9978e-26
591.33	9.8846e-06
591.34	9.2254e-24
591.34	9.682e-05
591.34	1.2007e-25
591.35	0.0018141
591.35	1.5057e-25
591.36	8.339e-05
591.36	3.0823e-05
591.36	1.0215e-24
591.36	1.5679e-24
591.36	1.5679e-25
591.37	0.0013187
591.37	0.00020806
591.37	2.6141e-23
591.37	8.4759e-06
591.37	1.3973e-24
591.37	7.3023e-05
591.38	4.3805e-25
591.38	9.2457e-25
591.38	3.3351e-25
591.38	1.3487e-24
591.38	0.00036402
591.38	0.00017984
591.38	0.00015733
591.38	0.00016997
591.39	0.00029336
591.39	1.1355e-24
591.39	0.00050564
591.42	7.7369e-25
591.42	6.9953e-05
591.43	2.3118e-23
591.43	0.00011739
591.44	1.9054e-26
591.44	3.8114e-25
591.44	3.1996e-24
591.44	5.6544e-05
591.45	0.00016144
591.45	3.178e-24
591.45	3.6811e-05
591.45	8.6169e-05
591.46	5.9359e-23
591.46	1.4037e-05
591.47	5.929e-28
591.47	3.2747e-22
591.47	3.5266e-06
591.48	1.4753e-24
591.49	0.00016022
591.49	4.319e-27
591.49	3.0508e-24
591.49	1.0837e-23
591.49	0.00022844
591.5	9.9872e-25
591.5	1.8557e-25
591.5	0.0001307
591.5	0.00013858
591.5	4.8674e-24
591.51	1.3579e-05
591.51	0.00070017
591.51	0.00019314
591.52	4.0609e-24
591.52	1.483e-05
591.52	7.4407e-24
591.52	5.8037e-05
591.52	5.1397e-05
591.52	1.7432e-24
591.52	1.7219e-25
591.52	1.465e-25
591.53	2.1338e-25
591.53	5.9193e-23
591.53	0.00011704
591.53	7.7138e-05
591.53	0.00011386
591.53	2.2139e-25
591.53	0.00022811
591.54	3.1014e-24
591.54	4.4094e-06
591.55	8.9706e-26
591.56	7.9624e-25
591.56	1.4566e-22
591.56	3.7227e-05
591.56	0.00011066
591.57	1.5914e-24
591.57	0.0015495
591.57	0.00011786
591.57	5.0964e-25
591.58	0.00034471
591.58	1.3979e-25
591.59	2.0989e-05
591.59	3.4055e-26
591.6	0.00013603
591.6	0.00034833
591.6	1.3603e-24
591.6	3.1419e-24
591.6	6.4393e-05
591.61	8.4753e-26
591.61	7.9464e-06
591.61	4.0033e-25
591.61	2.1582e-24
591.61	1.0595e-05
591.61	0.0010757
591.61	0.00034981
591.62	3.6813e-24
591.62	0.00084613
591.62	2.591e-05
591.63	3.1365e-25
591.64	3.4272e-05
591.64	1.8058e-25
591.64	0.00013466
591.65	4.1857e-25
591.65	4.4993e-24
591.65	1.6657e-27
591.65	0.00019232
591.65	0.00022207
591.66	0.00055758
591.67	3.5786e-22
591.67	9.4497e-06
591.67	2.5075e-25
591.67	7.6307e-06
591.68	7.1612e-27
591.69	7.5299e-25
591.69	4.0868e-06
591.7	0.00048281
591.7	4.0231e-26
591.7	3.1648e-05
591.7	8.7893e-25
591.71	4.302e-27
591.71	7.3672e-27
591.71	0.00027981
591.72	2.4064e-25
591.72	4.1435e-23
591.72	9.3051e-05
591.72	1.0375e-05
591.74	1.2785e-25
591.74	4.9591e-25
591.74	0.00047208
591.74	0.0003564
591.75	0.00034003
591.75	0.0002064
591.77	5.9397e-26
591.77	3.6918e-22
591.77	9.8961e-06
591.77	0.00052074
591.78	1.975e-24
591.78	4.5865e-27
591.78	0.00013265
591.78	3.5825e-25
591.78	2.3741e-24
591.78	6.4516e-05
591.79	0.00033684
591.79	0.00077187
591.81	6.9851e-24
591.81	6.0636e-05
591.82	1.9808e-25
591.82	1.2503e-24
591.82	7.4705e-24
591.82	6.2516e-05
591.82	0.00010684
591.82	4.861e-24
591.82	1.0987e-05
591.83	2.2889e-26
591.84	0.00016279
591.84	0.001493
591.85	6.9505e-27
591.85	8.446e-26
591.85	3.116e-24
591.86	6.6322e-05
591.86	2.0582e-06
591.86	4.5869e-26
591.86	1.977e-25
591.87	0.0008242
591.87	0.00020835
591.88	1.0573e-24
591.88	8.8664e-26
591.88	2.3253e-23
591.88	0.00036054
591.88	3.4503e-25
591.88	3.2911e-05
591.88	0.00080988
591.89	0.00020489
591.89	1.6054e-24
591.9	0.00046307
591.9	8.2727e-25
591.9	5.3226e-05
591.9	1.8973e-24
591.9	1.8182e-23
591.9	1.0185e-05
591.9	7.8419e-05
591.9	1.7142e-24
591.91	8.5873e-05
591.91	7.4848e-25
591.91	1.0955e-24
591.91	1.3401e-25
591.91	0.00010138
591.91	7.0972e-05
591.91	0.00074813
591.91	0.00042422
591.92	2.3237e-25
591.93	0.00016741
591.94	3.3229e-23
591.94	1.1555e-05
591.94	4.3185e-26
591.95	6.6864e-25
591.95	9.0327e-05
591.95	1.6563e-23
591.95	1.9044e-05
591.96	1.0088e-26
591.98	0.00059919
591.99	0.00052478
591.99	7.7009e-28
592	2.1054e-27
592	4.1931e-23
592	2.5821e-05
592.02	5.2309e-24
592.02	8.6963e-05
592.02	8.0659e-25
592.02	0.00012835
592.02	0.00012328
592.02	7.5146e-25
592.03	1.3023e-05
592.04	3.2817e-27
592.04	0.00010561
592.06	0.00033282
592.06	1.6619e-26
592.06	1.4898e-26
592.07	3.1917e-25
592.07	0.00014861
592.08	4.9413e-23
592.08	2.7841e-05
592.1	3.0463e-25
592.11	1.6283e-24
592.11	5.7238e-25
592.11	7.5959e-05
592.11	0.00010561
592.11	1.49e-23
592.11	1.9558e-05
592.11	7.0668e-05
592.11	0.00043886
592.11	1.0118e-25
592.12	0.00012617
592.12	4.794e-23
592.12	1.6437e-05
592.12	4.6568e-25
592.12	5.6756e-25
592.12	7.9169e-24
592.12	7.2097e-05
592.13	3.8984e-05
592.13	0.000847
592.13	1.8613e-25
592.13	0.00040489
592.14	4.3582e-24
592.14	0.00052691
592.14	1.2283e-23
592.14	0.0003671
592.14	8.8047e-05
592.15	4.5724e-26
592.15	1.4118e-24
592.15	9.6834e-25
592.15	1.2303e-05
592.15	1.3464e-25
592.16	0.0001528
592.16	0.000484
592.16	0.00050486
592.16	1.2275e-25
592.17	7.2212e-26
592.17	7.3676e-24
592.17	0.00032767
592.17	7.4227e-05
592.18	0.00011264
592.18	1.0063e-25
592.18	1.3593e-26
592.18	1.3403e-26
592.19	0.00013092
592.19	1.1938e-26
592.2	0.0006551
592.2	3.819e-25
592.2	1.4421e-25
592.2	1.5423e-23
592.2	1.1989e-05
592.21	3.503e-25
592.21	6.4147e-05
592.21	4.3577e-24
592.21	2.6953e-05
592.21	0.00026623
592.21	0.00025895
592.21	8.0592e-05
592.22	8.971e-26
592.22	1.3008e-23
592.22	2.1095e-05
592.22	4.9459e-25
592.23	9.9845e-05
592.23	5.3577e-25
592.23	7.2239e-27
592.23	1.7694e-27
592.24	3.844e-23
592.24	1.4333e-21
592.24	0.0016511
592.24	1.7624e-05
592.24	4.708e-24
592.24	5.5191e-24
592.24	7.8211e-05
592.24	0.00017113
592.25	0.0010825
592.25	3.2394e-25
592.25	0.00017096
592.25	0.00023095
592.25	1.695e-24
592.26	7.7592e-06
592.26	1.1587e-26
592.27	0.00072037
592.27	0.0002162
592.27	1.5206e-25
592.28	3.1174e-27
592.28	6.9401e-05
592.29	1.3617e-26
592.29	1.0905e-26
592.29	1.0617e-26
592.3	0.00026279
592.3	8.9197e-25
592.3	7.9718e-27
592.3	2.124e-28
592.3	0.00013605
592.3	5.3939e-25
592.3	2.2189e-05
592.3	1.6288e-05
592.31	0.00024463
592.31	0.0004103
592.32	5.4408e-05
592.32	0.00044957
592.32	1.3503e-24
592.32	0.00010671
592.33	1.2364e-24
592.33	8.1239e-25
592.33	2.9947e-05
592.33	8.6203e-05
592.33	0.0037226
592.33	0.00034531
592.34	5.0724e-26
592.35	3.4828e-25
592.36	2.2001e-24
592.36	1.3404e-24
592.36	5.8345e-06
592.36	9.0477e-06
592.36	0.00044436
592.36	4.3181e-25
592.36	3.8024e-06
592.37	5.9207e-26
592.37	0.00069099
592.38	0.00028303
592.38	1.5355e-25
592.38	0.00023573
592.39	2.975e-25
592.39	5.4293e-24
592.39	5.5865e-05
592.39	0.00018774
592.39	1.9719e-25
592.41	0.00018387
592.42	1.3969e-27
592.42	1.7077e-25
592.42	8.1252e-05
592.43	1.1597e-24
592.43	6.3349e-05
592.44	2.6541e-26
592.45	3.5294e-24
592.45	4.4729e-05
592.45	5.2517e-22
592.45	8.2315e-06
592.45	3.4365e-25
592.46	2.7245e-25
592.46	0.00039038
592.47	0.00034291
592.47	5.6703e-05
592.47	1.4996e-05
592.47	4.7157e-27
592.47	4.41e-27
592.47	1.0007e-25
592.48	0.00023643
592.48	5.8979e-26
592.48	0.00013256
592.49	2.5007e-05
592.5	6.4567e-23
592.5	2.5989e-05
592.51	6.2927e-26
592.51	4.7211e-27
592.52	0.00026089
592.53	2.0383e-25
592.53	1.8355e-25
592.53	4.2225e-26
592.54	0.00049417
592.54	0.00047693
592.54	6.4162e-25
592.54	0.00014876
592.54	0.00022368
592.54	0.00012272
592.55	4.0808e-23
592.55	2.4521e-05
592.55	1.0009e-25
592.55	1.9765e-05
592.55	1.078e-27
592.56	1.902e-26
592.56	2.9995e-25
592.56	2.6138e-26
592.57	0.00020766
592.57	1.2615e-24
592.57	6.1401e-05
592.57	1.0231e-05
592.57	0.00016454
592.58	8.0388e-23
592.58	9.6483e-25
592.58	5.6723e-06
592.58	0.00031814
592.58	5.6111e-25
592.58	7.5929e-05
592.58	1.2852e-25
592.58	3.2962e-05
592.58	6.0392e-27
592.59	0.00033074
592.59	2.7983e-05
592.6	3.9238e-24
592.6	0.00012227
592.6	2.0031e-26
592.6	3.8583e-25
592.61	2.1888e-05
592.61	8.3647e-06
592.61	4.4923e-24
592.61	4.3687e-05
592.63	0.00039632
592.64	5.908e-26
592.64	1.1482e-26
592.65	7.7276e-26
592.65	4.2045e-25
592.65	0.00016988
592.65	4.5976e-05
592.65	5.7116e-26
592.65	4.3192e-24
592.66	8.2962e-26
592.66	0.00018156
592.66	6.8448e-24
592.66	1.1878e-06
592.67	9.2573e-05
592.67	0.0010363
592.67	2.5711e-21
592.67	2.4027e-06
592.67	1.2926e-23
592.67	0.0017277
592.68	1.386e-24
592.68	2.6095e-26
592.68	1.7287e-24
592.68	8.7249e-05
592.68	3.2788e-05
592.68	0.00024925
592.68	3.0417e-05
592.69	2.2843e-26
592.69	5.0183e-24
592.69	5.3471e-06
592.69	4.8068e-26
592.69	5.5266e-26
592.69	3.8043e-24
592.69	2.6358e-05
592.7	2.6725e-26
592.7	3.0789e-25
592.7	3.5857e-05
592.7	6.6318e-26
592.7	0.00018986
592.7	5.2123e-23
592.71	0.00015863
592.71	0.00073212
592.72	0.00090078
592.72	0.00046386
592.72	0.00012627
592.72	6.9063e-23
592.72	1.2068e-05
592.72	5.3383e-27
592.72	1.9946e-25
592.73	0.00027798
592.73	1.6346e-25
592.73	1.0015e-05
592.73	0.00061492
592.75	0.0006812
592.75	9.6188e-25
592.75	9.0489e-05
592.75	2.1192e-25
592.76	0.00016845
592.77	7.3163e-27
592.77	1.3928e-24
592.77	9.4164e-05
592.77	8.0547e-26
592.78	2.5284e-27
592.78	3.6078e-25
592.78	6.5766e-05
592.79	0.00046536
592.79	2.0368e-25
592.79	0.00052022
592.79	5.515e-05
592.8	0.000479
592.8	1.5933e-26
592.8	5.1678e-05
592.8	2.1964e-24
592.81	0.00010883
592.81	6.0329e-25
592.81	6.2147e-05
592.82	2.4222e-25
592.83	5.5996e-26
592.83	0.0001063
592.83	4.1012e-26
592.83	5.1278e-05
592.83	0.00041028
592.84	7.5756e-25
592.85	1.0331e-24
592.85	1.1768e-26
592.85	3.1096e-05
592.85	5.1752e-26
592.85	1.6641e-25
592.85	0.00090627
592.85	2.3542e-25
592.86	8.0564e-05
592.86	9.0163e-05
592.87	7.988e-26
592.87	6.5478e-26
592.87	7.1358e-05
592.88	2.2712e-05
592.88	4.639e-24
592.88	0.00011473
592.88	3.7068e-26
592.89	9.9572e-25
592.89	0.00046489
592.89	0.00039426
592.89	0.00019144
592.9	2.2412e-26
592.9	2.7891e-24
592.9	9.5459e-05
592.9	0.00074889
592.92	6.6692e-26
592.92	0.0002699
592.92	3.5357e-25
592.93	0.0001252
592.94	0.00025304
592.95	2.8552e-24
592.95	0.00018271
592.95	1.4344e-24
592.95	3.0652e-25
592.95	2.1738e-05
592.95	7.8983e-05
592.96	1.836e-26
592.96	3.8865e-25
592.97	3.5967e-26
592.98	0.00078569
592.98	2.8845e-24
592.98	7.0922e-05
592.99	0.00036744
592.99	0.00026278
592.99	2.7236e-26
592.99	8.9439e-05
592.99	3.0047e-24
592.99	3.1e-06
593	4.282e-25
593	4.4104e-05
593	4.8595e-26
593	2.3149e-24
593.01	3.9719e-05
593.01	2.8909e-25
593.01	2.8557e-26
593.01	1.893e-26
593.01	1.2015e-26
593.02	4.4768e-05
593.02	0.0005197
593.02	1.1807e-25
593.03	1.2672e-25
593.03	2.5832e-05
593.03	9.1133e-27
593.04	0.00090055
593.04	3.4677e-26
593.04	0.00020039
593.04	0.00099358
593.05	1.9731e-05
593.06	2.6267e-05
593.06	4.6633e-25
593.08	3.7474e-24
593.08	1.0655e-05
593.08	0.0017215
593.08	8.8944e-27
593.08	2.9804e-25
593.1	8.1035e-24
593.1	1.0897e-24
593.1	1.7213e-05
593.1	0.0010106
593.1	1.3112e-05
593.1	8.5812e-24
593.1	1.4475e-25
593.1	0.00034267
593.11	0.00044529
593.11	1.3898e-23
593.11	0.0010331
593.12	2.2994e-25
593.12	2.03e-05
593.12	0.00027764
593.12	6.3003e-26
593.13	1.7483e-25
593.13	8.592e-06
593.13	1.0504e-25
593.14	8.4669e-24
593.15	8.5005e-05
593.15	2.3993e-26
593.15	1.0625e-06
593.15	3.4039e-25
593.15	3.8457e-06
593.16	2.7171e-25
593.16	0.0011017
593.16	6.3841e-05
593.17	0.00054776
593.17	5.9147e-26
593.17	1.9299e-05
593.17	3.2791e-28
593.18	2.2141e-24
593.18	9.1233e-05
593.19	2.0262e-24
593.19	0.00012155
593.19	0.0009593
593.2	0.00025555
593.2	7.3954e-27
593.21	6.559e-27
593.21	9.3531e-27
593.21	1.0258e-23
593.21	6.4173e-06
593.21	2.0602e-05
593.21	4.311e-26
593.22	0.00018438
593.22	9.0304e-05
593.23	1.5393e-26
593.23	1.3083e-26
593.23	6.2839e-25
593.23	0.00017441
593.24	4.1537e-26
593.24	3.1858e-24
593.24	9.5825e-05
593.24	4.1363e-05
593.24	3.3323e-05
593.25	0.0012303
593.25	2.7571e-24
593.25	5.3749e-05
593.25	3.2342e-24
593.25	1.2866e-05
593.26	6.1459e-26
593.26	0.00041646
593.27	7.2954e-26
593.27	6.2087e-05
593.28	6.1009e-05
593.28	1.6569e-24
593.28	1.1674e-26
593.29	0.00029333
593.29	3.6429e-26
593.29	8.4558e-05
593.29	1.0213e-05
593.3	1.36e-25
593.3	1.1547e-25
593.3	5.1951e-06
593.3	3.2304e-26
593.3	4.7808e-05
593.31	9.3155e-24
593.31	3.2454e-06
593.31	0.0001171
593.32	1.9973e-27
593.32	4.654e-28
593.33	4.5668e-26
593.33	9.4848e-25
593.34	0.00027764
593.34	1.9612e-25
593.34	0.00014414
593.34	0.00022287
593.34	0.00084871
593.35	1.327e-25
593.35	7.069e-25
593.35	0.00010276
593.35	8.5052e-26
593.36	0.00070308
593.36	4.0289e-25
593.36	2.607e-05
593.36	3.2629e-25
593.36	2.4799e-05
593.37	2.1286e-26
593.37	0.00020717
593.39	1.3266e-27
593.4	1.5339e-25
593.4	0.0005959
593.4	7.1406e-05
593.41	8.7269e-28
593.41	6.1247e-26
593.42	9.5729e-05
593.42	2.5908e-24
593.42	4.5585e-05
593.42	0.00066248
593.44	0.00029924
593.44	9.3899e-24
593.44	1.1448e-05
593.44	7.4563e-27
593.44	9.999e-25
593.44	2.7575e-26
593.44	2.1739e-24
593.44	5.053e-05
593.44	3.3495e-26
593.44	0.00010594
593.45	0.00034322
593.46	9.2663e-26
593.46	6.4083e-05
593.46	9.3939e-27
593.47	1.2622e-23
593.47	9.3917e-06
593.47	2.5753e-05
593.47	1.0524e-26
593.48	0.00030946
593.48	1.6093e-23
593.48	0.00060178
593.48	6.3402e-26
593.48	0.00058486
593.48	2.0098e-05
593.49	2.6184e-25
593.49	4.3406e-25
593.49	7.5687e-25
593.49	2.1261e-24
593.49	0.00020911
593.49	0.00079067
593.49	2.2657e-05
593.5	0.00010662
593.5	9.7335e-05
593.51	6.8548e-27
593.51	8.7479e-06
593.52	9.1874e-27
593.53	2.2051e-24
593.53	0.0001353
593.53	6.8221e-26
593.54	8.6838e-25
593.54	1.9662e-25
593.54	3.7963e-05
593.54	0.00042538
593.55	5.9947e-26
593.55	1.5555e-05
593.55	3.3776e-26
593.55	0.0011157
593.55	1.1e-24
593.55	9.2987e-26
593.56	0.00020637
593.56	4.2468e-05
593.56	3.7757e-05
593.56	0.00088956
593.57	2.3702e-25
593.58	2.1835e-27
593.58	2.2158e-26
593.58	0.00034842
593.58	5.8968e-25
593.58	1.7698e-25
593.59	0.00020906
593.59	0.00017195
593.6	0.00012838
593.6	0.00033446
593.6	0.00084644
593.61	1.1942e-24
593.62	0.00012905
593.64	4.5327e-24
593.64	1.502e-06
593.65	2.6533e-25
593.65	7.8078e-26
593.65	4.7709e-05
593.66	6.7682e-25
593.66	1.7924e-05
593.68	2.8663e-25
593.68	2.0824e-24
593.68	0.00079629
593.68	3.4958e-05
593.68	3.3032e-27
593.69	1.2549e-25
593.69	0.00016823
593.69	2.9042e-05
593.7	3.7717e-27
593.7	0.00049429
593.7	5.1003e-26
593.71	0.00012284
593.71	9.4003e-27
593.71	2.5511e-25
593.72	3.2884e-05
593.72	4.1074e-27
593.72	7.1399e-25
593.72	4.7261e-24
593.72	1.0473e-05
593.72	2.5619e-25
593.73	0.0013749
593.73	0.00020117
593.73	4.8688e-05
593.73	0.00054157
593.73	2.7014e-25
593.73	5.9789e-24
593.73	9.0824e-05
593.74	0.00040145
593.74	7.236e-28
593.75	7.3922e-26
593.75	8.5214e-05
593.75	1.1437e-26
593.76	5.4524e-05
593.76	5.2489e-05
593.77	8.1352e-28
593.78	0.00066726
593.78	0.00062015
593.78	6.7192e-25
593.78	2.1109e-27
593.78	1.1797e-24
593.78	2.6152e-05
593.78	6.0513e-25
593.79	4.224e-27
593.79	2.9736e-27
593.79	8.5247e-27
593.79	9.989e-05
593.8	7.1379e-05
593.8	0.00058844
593.81	0.00048585
593.81	0.00073221
593.82	2.729e-26
593.82	4.7173e-26
593.82	2.7798e-25
593.83	4.0138e-26
593.83	0.00032266
593.83	4.646e-05
593.83	1.7153e-25
593.83	0.00024368
593.83	1.6278e-26
593.83	0.00027721
593.83	0.00010691
593.84	7.2285e-25
593.84	1.1751e-26
593.85	7.0778e-27
593.85	0.00063393
593.85	1.2519e-05
593.85	7.2887e-05
593.86	0.00016956
593.87	6.7254e-27
593.87	1.1117e-24
593.87	8.1053e-27
593.87	9.987e-06
593.88	2.2356e-24
593.88	0.00010309
593.88	0.00039801
593.89	8.9014e-26
593.89	2.862e-25
593.89	4.9112e-06
593.89	0.00049223
593.89	1.5948e-25
593.9	5.3917e-24
593.9	6.1504e-05
593.9	4.7405e-26
593.9	0.00010548
593.9	0.00017296
593.9	1.0519e-25
593.9	0.00014385
593.91	6.2847e-26
593.91	8.5139e-05
593.92	4.4039e-05
593.92	0.00065954
593.92	2.0158e-25
593.93	1.3733e-24
593.93	9.7848e-27
593.93	7.0114e-06
593.93	2.9734e-25
593.93	5.0138e-25
593.93	1.6384e-06
593.94	2.0575e-27
593.94	1.0335e-25
593.94	5.8196e-25
593.94	0.00011689
593.95	0.0013511
593.95	0.00010688
593.95	0.00044346
593.95	1.6322e-24
593.95	0.00012633
593.95	6.4426e-05
593.96	1.0437e-25
593.96	6.9559e-05
593.97	3.989e-25
593.98	3.0062e-25
593.98	1.7342e-25
593.98	0.00013141
593.98	1.135e-23
593.98	0.00035028
593.99	7.091e-06
593.99	0.0012585
593.99	5.8453e-25
593.99	0.00027935
594	1.496e-26
594	1.2989e-06
594.01	4.9642e-25
594.01	0.0002935
594.01	1.3361e-25
594.01	5.7548e-05
594.01	9.3509e-25
594.01	2.3186e-06
594.02	1.1224e-24
594.02	7.5424e-05
594.03	0.00058226
594.03	6.5021e-26
594.03	2.6104e-26
594.04	1.1226e-24
594.04	0.00020539
594.04	4.0539e-25
594.04	2.0916e-05
594.04	8.4484e-06
594.05	0.0012792
594.05	6.4295e-23
594.05	2.1939e-24
594.05	4.2038e-05
594.05	8.8607e-25
594.05	4.1676e-06
594.05	0.00019548
594.05	1.4737e-24
594.06	3.2514e-25
594.06	0.00053367
594.06	6.7092e-05
594.06	2.1982e-26
594.07	1.2429e-27
594.08	1.8637e-24
594.08	3.622e-24
594.08	8.3521e-26
594.08	2.423e-05
594.08	4.6005e-06
594.08	4.7861e-26
594.09	2.5294e-21
594.09	0.000275
594.09	6.1842e-05
594.09	5.6402e-24
594.1	4.0412e-27
594.1	0.00016239
594.1	9.4184e-05
594.1	0.00017448
594.1	0.00016647
594.11	2.8342e-27
594.12	2.5483e-25
594.12	2.0816e-27
594.12	0.00089812
594.13	0.00031213
594.13	1.7631e-23
594.13	1.4996e-27
594.14	9.5869e-27
594.14	0.00066729
594.14	5.0786e-05
594.15	1.2545e-05
594.15	2.4797e-05
594.16	2.2183e-25
594.16	0.00011757
594.16	4.9063e-25
594.18	4.0273e-25
594.18	1.512e-24
594.18	4.6051e-05
594.18	0.00032766
594.18	0.00018503
594.19	6.6028e-26
594.2	6.4405e-05
594.2	1.428e-24
594.2	0.00018421
594.2	2.9199e-25
594.2	2.1462e-24
594.2	9.8878e-05
594.21	1.3296e-05
594.21	4.7939e-25
594.21	8.3786e-05
594.21	1.2503e-25
594.22	2.5284e-25
594.22	9.0968e-25
594.22	3.2729e-05
594.22	5.8446e-05
594.23	1.3536e-26
594.23	0.00040132
594.23	0.00022819
594.24	3.6378e-26
594.24	0.00021865
594.24	4.125e-25
594.24	0.00035539
594.25	5.3171e-26
594.25	8.728e-26
594.25	6.8213e-26
594.26	1.653e-05
594.26	0.00029318
594.26	3.3999e-26
594.27	1.1843e-25
594.27	0.00082151
594.27	2.6299e-25
594.28	0.00070243
594.28	0.00055636
594.28	1.752e-24
594.28	1.5791e-25
594.28	9.9868e-24
594.28	1.1363e-05
594.28	4.9428e-05
594.28	5.2664e-05
594.28	2.7453e-24
594.28	7.1192e-26
594.29	0.00019491
594.29	8.4709e-06
594.29	2.7796e-25
594.3	0.00015952
594.3	0.00047943
594.3	3.3275e-25
594.3	2.6343e-05
594.31	7.7105e-05
594.31	4.6137e-24
594.31	3.4378e-05
594.32	9.1092e-25
594.32	8.9401e-05
594.32	1.4015e-24
594.32	0.00020931
594.33	8.5441e-26
594.33	6.735e-27
594.34	6.0994e-05
594.34	1.6113e-27
594.34	5.2863e-25
594.35	1.4479e-05
594.35	8.9372e-24
594.35	6.3899e-26
594.35	0.00016577
594.35	0.00025005
594.36	1.0071e-25
594.36	9.5186e-24
594.36	0.00037728
594.36	9.8732e-05
594.36	2.4533e-26
594.37	0.00010105
594.37	4.0936e-26
594.37	2.0525e-24
594.37	0.00017242
594.38	4.6226e-25
594.38	0.0001115
594.38	0.00012934
594.38	6.6084e-27
594.38	3.8411e-27
594.39	0.00013438
594.39	2.0851e-24
594.39	1.2731e-25
594.39	5.5764e-06
594.39	3.3314e-05
594.4	2.1559e-22
594.4	0.00030882
594.4	0.00029862
594.41	0.00011431
594.41	0.00024204
594.42	6.944e-27
594.42	8.368e-26
594.42	1.228e-23
594.42	4.9418e-05
594.42	6.0095e-25
594.43	7.123e-25
594.43	6.6411e-05
594.43	0.00017566
594.43	1.6577e-24
594.43	0.00015435
594.44	3.274e-25
594.44	8.6218e-26
594.44	4.6628e-05
594.44	4.0259e-05
594.44	0.00044042
594.44	1.4466e-26
594.46	4.6785e-26
594.46	3.6371e-27
594.46	1.177e-25
594.47	7.2497e-05
594.47	3.5742e-26
594.47	0.00020967
594.48	2.3088e-05
594.48	0.00023314
594.48	0.00039981
594.48	4.2314e-24
594.48	0.0011376
594.48	1.4069e-22
594.49	2.8166e-05
594.49	2.6849e-05
594.5	1.3577e-26
594.51	3.5785e-26
594.52	6.0312e-06
594.52	0.00015651
594.52	5.571e-27
594.52	1.5218e-25
594.52	6.878e-06
594.53	1.5034e-23
594.53	1.9194e-05
594.53	1.9961e-23
594.53	4.5882e-25
594.53	4.8054e-05
594.54	0.00023579
594.54	2.1907e-27
594.54	5.4674e-24
594.54	1.829e-24
594.54	8.529e-05
594.55	7.3744e-05
594.55	1.7044e-06
594.55	1.4118e-24
594.55	1.2117e-05
594.55	5.9129e-26
594.56	5.6951e-05
594.56	1.5827e-25
594.56	2.0311e-27
594.56	1.8733e-23
594.56	2.2589e-06
594.57	7.1038e-23
594.57	8.419e-06
594.57	0.00054932
594.57	0.00043596
594.58	6.7245e-25
594.58	0.0007444
594.58	9.2297e-05
594.58	1.9026e-24
594.58	1.0487e-05
594.58	4.1948e-25
594.58	7.4695e-26
594.58	7.94e-07
594.6	2.1794e-25
594.6	0.00014356
594.6	6.2077e-06
594.6	2.8113e-24
594.61	4.3675e-05
594.61	2.0327e-27
594.61	2.7908e-25
594.61	3.8389e-23
594.61	6.88e-06
594.62	4.5597e-25
594.63	0.00023054
594.63	0.00010075
594.64	1.267e-24
594.64	6.7866e-06
594.64	7.736e-26
594.65	0.00055784
594.65	1.0114e-23
594.65	3.9155e-25
594.65	4.3321e-05
594.65	0.00024154
594.66	9.9343e-25
594.66	6.5233e-05
594.66	0.00035031
594.66	2.7129e-25
594.67	2.8513e-25
594.67	6.122e-25
594.68	0.00027186
594.68	2.6397e-24
594.68	2.4798e-05
594.68	7.3872e-05
594.68	2.9302e-24
594.68	9.7527e-05
594.68	7.9387e-27
594.68	0.0013424
594.71	2.0303e-26
594.72	7.4032e-05
594.73	2.5988e-24
594.73	3.9953e-25
594.73	0.00012893
594.73	0.00018849
594.73	4.2504e-05
594.73	6.6685e-26
594.74	5.7643e-25
594.74	1.0256e-25
594.74	0.0002116
594.74	1.2925e-25
594.75	0.00015165
594.75	9.4894e-27
594.75	0.00020909
594.76	2.2794e-26
594.76	0.00040028
594.76	0.00021362
594.77	3.4273e-24
594.77	9.5931e-26
594.77	6.5855e-06
594.77	9.9676e-24
594.77	9.9866e-06
594.77	0.00015739
594.78	7.0391e-25
594.78	9.8663e-05
594.78	1.0856e-05
594.78	1.39e-24
594.79	1.8432e-05
594.79	6.2331e-26
594.79	1.1327e-05
594.8	7.4242e-26
594.8	5.8853e-25
594.8	9.4588e-26
594.81	0.00016926
594.81	0.00039922
594.81	0.00010157
594.81	6.0442e-26
594.82	2.5437e-26
594.83	4.4804e-24
594.83	9.7811e-06
594.83	3.4615e-25
594.83	1.2313e-23
594.83	1.2812e-05
594.83	0.00018214
594.84	0.00016083
594.84	4.1549e-25
594.84	0.0001158
594.84	2.4413e-25
594.86	3.3823e-26
594.86	0.00033302
594.87	6.8184e-05
594.87	0.00020954
594.88	2.1293e-26
594.88	1.2733e-25
594.89	0.00050306
594.89	1.3286e-24
594.89	3.6934e-25
594.89	3.4413e-05
594.9	1.159e-25
594.9	0.0001536
594.9	1.7971e-25
594.9	1.2565e-25
594.9	0.00031259
594.91	7.7921e-05
594.91	3.1744e-24
594.91	7.573e-05
594.91	0.00032798
594.92	0.0017793
594.92	4.6815e-26
594.92	3.3959e-25
594.93	2.8451e-24
594.93	9.0424e-24
594.93	6.5797e-06
594.93	1.5169e-23
594.93	1.0315e-05
594.93	5.0442e-05
594.93	4.6429e-05
594.94	0.00022273
594.94	3.5193e-27
594.96	8.8378e-26
594.96	1.2283e-05
594.97	1.6148e-26
594.97	1.401e-25
594.97	9.4345e-06
594.98	9.5128e-26
594.99	9.9765e-25
594.99	1.6106e-05
594.99	4.6657e-27
594.99	1.5532e-25
595	2.9967e-05
595	4.4277e-26
595	3.4158e-26
595	0.00078801
595	0.0010287
595.01	0.00030389
595.01	3.475e-05
595.01	7.4248e-26
595.01	0.00042753
595.01	3.0682e-27
595.01	1.0178e-05
595.03	0.0001615
595.03	1.196e-26
595.04	4.1379e-25
595.04	8.0219e-05
595.04	0.00018019
595.05	4.4851e-25
595.05	0.00038028
595.05	1.8557e-25
595.05	1.2909e-26
595.06	0.00046861
595.06	4.0312e-25
595.06	5.8384e-06
595.07	2.1988e-23
595.07	4.7515e-05
595.07	0.00047847
595.07	1.1311e-25
595.07	0.00035345
595.07	4.1457e-24
595.08	0.00022416
595.08	1.3384e-05
595.08	8.7516e-25
595.08	0.00017793
595.08	9.3104e-26
595.08	6.1597e-05
595.09	3.2584e-26
595.09	8.5164e-05
595.09	3.7467e-27
595.09	4.5706e-25
595.09	3.5359e-25
595.09	2.1148e-06
595.1	0.00019447
595.1	1.1202e-25
595.1	4.1241e-27
595.1	6.0283e-25
595.1	3.4753e-05
595.1	5.179e-05
595.11	0.00046481
595.11	6.346e-26
595.11	1.7311e-24
595.12	2.0063e-05
595.12	3.7256e-25
595.12	1.0139e-05
595.13	3.6388e-05
595.13	3.7889e-05
595.14	2.0331e-25
595.15	3.5074e-05
595.15	1.3211e-24
595.15	2.5008e-06
595.16	9.5551e-26
595.16	5.6284e-24
595.16	6.3163e-05
595.17	1.1116e-25
595.17	4.0144e-26
595.17	0.00026483
595.17	9.0819e-26
595.18	2.7727e-05
595.18	6.0433e-26
595.19	0.00078329
595.19	0.0010506
595.19	2.2962e-22
595.19	1.9782e-05
595.21	5.8045e-26
595.21	5.9897e-26
595.21	9.1949e-05
595.22	3.3592e-25
595.22	0.00054429
595.23	0.00047485
595.23	0.00062548
595.23	1.0949e-25
595.23	6.0101e-26
595.23	3.579e-05
595.24	1.7857e-05
595.24	6.2958e-27
595.24	6.3726e-25
595.25	6.3131e-05
595.26	1.2906e-26
595.26	0.0001288
595.26	5.1639e-26
595.26	9.6547e-26
595.27	0.00016082
595.27	6.1835e-05
595.27	3.7655e-27
595.27	1.1263e-24
595.28	3.8039e-26
595.28	5.9309e-26
595.28	0.00035466
595.28	5.961e-25
595.28	0.00012463
595.28	0.00044364
595.29	4.5695e-05
595.29	9.5539e-05
595.29	1.3815e-27
595.29	0.00042096
595.3	3.9637e-26
595.3	2.7655e-26
595.3	0.00012009
595.31	1.3315e-25
595.31	6.4144e-05
595.31	2.3163e-25
595.31	5.8392e-25
595.32	1.1472e-23
595.32	6.6281e-05
595.33	9.653e-24
595.33	3.6254e-05
595.33	0.00027263
595.33	0.0013099
595.33	0.0013124
595.33	6.9528e-25
595.33	0.00031717
595.34	7.7698e-05
595.34	2.1609e-24
595.35	0.00010476
595.35	1.5603e-24
595.35	4.3703e-05
595.36	1.5351e-25
595.37	2.324e-25
595.38	0.0010716
595.38	4.0548e-26
595.38	1.3029e-26
595.38	1.196e-25
595.39	4.4517e-26
595.39	0.00046653
595.39	4.5962e-05
595.39	1.7705e-05
595.39	6.1097e-06
595.4	3.5005e-26
595.4	1.1307e-26
595.4	1.3706e-28
595.4	9.3443e-25
595.4	0.00010038
595.41	0.00031013
595.42	0.00028518
595.42	1.7951e-05
595.42	0.0007412
595.44	1.8762e-28
595.44	2.129e-25
595.44	4.1359e-27
595.44	2.315e-24
595.45	0.00012244
595.45	3.7487e-05
595.45	6.9339e-05
595.45	0.00021076
595.46	1.6653e-24
595.46	2.3534e-05
595.46	7.0214e-25
595.46	4.1785e-05
595.47	5.9766e-25
595.48	2.5113e-23
595.48	4.3702e-25
595.48	0.00022982
595.48	4.121e-26
595.49	0.00010878
595.49	0.00099577
595.49	0.00033066
595.49	1.2653e-25
595.49	2.2296e-25
595.49	1.8181e-23
595.5	8.9772e-06
595.5	7.7352e-05
595.51	1.1443e-24
595.51	8.4313e-06
595.51	1.0771e-26
595.51	1.0442e-25
595.51	0.00025076
595.53	0.0009643
595.53	4.8499e-24
595.53	9.0466e-25
595.53	2.499e-05
595.54	3.8262e-25
595.55	5.7308e-26
595.55	5.4036e-25
595.55	0.0001237
595.55	2.4728e-23
595.55	3.8456e-05
595.55	9.9409e-05
595.55	1.25e-24
595.55	3.3521e-05
595.56	0.00051133
595.57	1.1899e-25
595.57	2.0337e-25
595.57	0.00019458
595.57	1.9679e-25
595.57	5.0207e-26
595.58	0.00017728
595.58	0.00013172
595.58	6.9215e-05
595.58	0.000184
595.59	1.5454e-26
595.59	9.7553e-27
595.59	1.3026e-24
595.6	6.3127e-06
595.6	4.3044e-26
595.6	0.00012048
595.6	5.6984e-25
595.61	0.00038986
595.61	1.4256e-25
595.61	1.3039e-05
595.61	0.00014275
595.61	2.8958e-25
595.61	6.1521e-05
595.62	0.00063451
595.63	3.8503e-26
595.63	3.4607e-26
595.64	4.5475e-26
595.64	2.0223e-26
595.64	1.1851e-24
595.64	0.00022267
595.64	0.00066775
595.65	7.5761e-24
595.65	0.00074054
595.65	1.9985e-25
595.65	0.00019312
595.66	2.6503e-24
595.66	0.00074862
595.66	5.1823e-05
595.66	2.1424e-24
595.66	0.0006053
595.67	0.00020892
595.67	1.69e-24
595.67	1.1987e-25
595.67	0.0007813
595.67	9.8222e-25
595.67	7.3881e-06
595.68	1.3291e-24
595.68	0.00020213
595.68	1.7898e-23
595.68	4.2596e-05
595.68	1.6753e-25
595.69	0.00024016
595.69	6.8414e-25
595.69	0.00062864
595.7	5.0149e-23
595.7	0.0012252
595.71	0.00010601
595.71	0.00021168
595.71	6.3227e-27
595.72	1.3983e-25
595.72	4.4885e-05
595.72	0.00010222
595.72	4.4419e-27
595.73	5.5538e-27
595.73	2.4577e-25
595.73	0.00010505
595.74	1.0497e-25
595.75	5.6774e-24
595.75	0.0020279
595.75	0.00022565
595.75	1.1265e-05
595.75	2.4901e-24
595.76	0.0002767
595.76	7.4091e-25
595.76	1.1159e-24
595.77	0.00014445
595.77	0.00030467
595.77	0.0010887
595.77	3.6427e-26
595.78	1.4072e-26
595.78	0.00039308
595.79	3.3439e-26
595.79	0.0010118
595.79	5.9277e-25
595.8	0.00040361
595.8	0.00042783
595.8	3.0056e-05
595.81	6.8554e-25
595.81	1.7413e-23
595.81	1.7206e-05
595.82	0.0001982
595.83	8.3187e-25
595.84	1.8897e-25
595.84	2.302e-05
595.84	5.2811e-27
595.84	7.2556e-26
595.85	0.0011377
595.85	7.7342e-25
595.85	0.00023302
595.86	0.00024152
595.86	0.0002171
595.87	1.111e-25
595.88	1.65e-25
595.88	7.3188e-27
595.88	1.5301e-24
595.88	3.5942e-05
595.88	5.6432e-05
595.89	0.00095521
595.89	0.00055156
595.9	9.6843e-25
595.9	1.2273e-24
595.9	0.00061103
595.91	4.1122e-27
595.91	1.9364e-26
595.91	0.00012317
595.92	1.5597e-24
595.92	0.00021817
595.92	4.1583e-25
595.92	5.4771e-24
595.92	0.00018717
595.92	0.00013442
595.92	0.00010427
595.93	2.1462e-23
595.93	3.0844e-05
595.94	5.4386e-27
595.95	1.6557e-28
595.95	0.00010636
595.95	1.9255e-25
595.96	5.881e-05
595.96	1.4796e-24
595.96	6.9395e-05
595.97	0.0003677
595.97	7.4302e-24
595.97	1.3803e-05
595.97	1.1521e-24
595.98	8.7133e-27
595.98	6.2287e-26
595.98	0.00024737
595.98	0.00052477
595.98	1.7435e-23
595.98	7.2977e-05
595.99	7.5308e-25
595.99	0.00070009
596	5.7012e-25
596	0.00038113
596.01	0.00034205
596.01	2.0856e-26
596.02	8.1679e-25
596.02	2.8059e-27
596.03	0.00038794
596.03	1.3481e-24
596.03	2.5751e-05
596.04	9.3972e-25
596.04	0.0001449
596.05	2.524e-26
596.05	1.9839e-27
596.05	1.8676e-25
596.06	0.00065769
596.06	4.9249e-26
596.06	0.00037083
596.06	1.4644e-24
596.07	0.00034992
596.07	0.00021687
596.07	0.00026184
596.07	1.1669e-25
596.07	0.00028575
596.08	0.00061633
596.09	7.5934e-27
596.09	9.3545e-27
596.09	1.3315e-25
596.09	3.1653e-24
596.09	2.3451e-05
596.09	8.4448e-05
596.1	2.6387e-25
596.1	9.616e-06
596.1	9.4416e-05
596.1	0.00038453
596.1	1.6405e-24
596.1	0.00013513
596.11	9.6292e-25
596.11	2.6834e-25
596.11	0.00031013
596.11	0.00045007
596.13	0.0013999
596.13	4.3723e-25
596.13	0.00085876
596.13	2.1036e-25
596.14	0.00066379
596.14	7.0697e-28
596.16	1.4012e-26
596.16	0.00041359
596.16	0.00012076
596.16	2.76e-25
596.16	8.9742e-25
596.16	0.0001758
596.17	0.00019521
596.17	0.00013822
596.19	6.3335e-28
596.2	2.0049e-26
596.21	0.00030326
596.23	2.263e-27
596.23	6.8121e-25
596.23	6.609e-05
596.23	1.653e-25
596.24	2.4976e-27
596.24	5.2345e-25
596.24	0.00016659
596.24	4.2248e-26
596.25	3.1552e-24
596.25	5.3809e-24
596.25	8.2419e-06
596.25	0.00042236
596.25	6.6284e-05
596.25	0.00029062
596.25	0.00059031
596.26	4.9254e-25
596.26	2.185e-25
596.26	0.00054591
596.27	2.2452e-24
596.27	1.5188e-26
596.27	1.3466e-25
596.27	0.00070894
596.27	0.00050335
596.27	0.00062405
596.28	0.00086048
596.29	3.7285e-26
596.3	0.00071534
596.3	0.0005728
596.31	0.00031979
596.32	1.7368e-25
596.32	2.4558e-26
596.32	3.2677e-05
596.32	7.8976e-26
596.33	1.4468e-25
596.34	9.0681e-05
596.34	2.1449e-24
596.34	0.00018329
596.35	8.6451e-26
596.35	0.00052481
596.35	0.00062178
596.35	5.8365e-27
596.35	1.2771e-24
596.36	2.9402e-05
596.36	1.7384e-24
596.36	3.1253e-05
596.36	0.00023327
596.36	0.00071727
596.37	9.4193e-24
596.37	3.2383e-05
596.38	3.9673e-25
596.38	5.031e-05
596.4	1.1309e-26
596.4	4.9141e-06
596.4	5.3289e-25
596.41	0.00031697
596.41	4.5594e-25
596.42	3.1376e-24
596.42	4.0647e-05
596.43	0.0010627
596.43	1.5959e-25
596.43	3.32e-24
596.44	0.00036062
596.44	0.00010555
596.44	5.7963e-27
596.44	2.3804e-26
596.46	1.8937e-25
596.46	5.6101e-26
596.47	0.00026146
596.47	9.2267e-06
596.47	0.00014934
596.47	1.4649e-24
596.48	0.00023584
596.5	5.2607e-24
596.5	1.4053e-05
596.5	8.9379e-25
596.5	5.7627e-25
596.5	1.1403e-24
596.51	0.00018257
596.51	1.4796e-23
596.51	0.00046475
596.51	0.0015698
596.51	0.00012454
596.52	0.00021679
596.52	9.4199e-26
596.52	5.8996e-25
596.52	4.4712e-05
596.52	0.00013161
596.52	4.6748e-25
596.53	6.2689e-27
596.54	1.3361e-23
596.54	8.8702e-05
596.54	3.509e-23
596.54	2.0579e-23
596.54	0.00061257
596.54	0.00020848
596.54	9.8754e-27
596.55	5.2324e-25
596.55	0.00015037
596.55	1.8904e-22
596.55	1.0961e-05
596.55	2.298e-25
596.56	3.9312e-05
596.56	0.00015242
596.56	0.0010075
596.57	8.3519e-27
596.57	2.9946e-25
596.57	0.00019904
596.57	9.8338e-25
596.58	4.4055e-05
596.58	0.00013112
596.58	8.1743e-27
596.58	4.1992e-24
596.58	6.4531e-06
596.59	5.8594e-23
596.59	0.001372
596.6	2.4896e-25
596.6	5.4034e-25
596.6	0.00014464
596.6	2.4287e-22
596.6	1.3362e-05
596.61	0.00010985
596.61	0.00095624
596.61	0.00011934
596.61	5.1288e-25
596.61	8.6686e-25
596.62	0.00020921
596.62	1.2809e-25
596.62	0.00036172
596.63	0.00018727
596.64	2.5502e-26
596.65	0.00061903
596.65	1.4078e-25
596.65	1.3839e-24
596.67	0.00088315
596.67	0.00016106
596.67	5.5447e-26
596.69	0.00017232
596.71	4.7613e-25
596.71	3.2212e-25
596.71	2.7768e-05
596.71	1.6905e-23
596.71	2.8246e-05
596.72	2.8305e-05
596.72	6.502e-25
596.73	0.00019935
596.74	9.9045e-27
596.75	2.6755e-06
596.75	4.2839e-23
596.75	8.5086e-06
596.76	3.5194e-27
596.76	1.4524e-26
596.76	0.00032535
596.77	0.00062988
596.77	8.1909e-26
596.78	0.00013661
596.78	1.7492e-23
596.78	2.0839e-05
596.78	2.168e-25
596.79	4.9487e-25
596.79	5.3727e-24
596.8	8.118e-05
596.8	0.00045462
596.8	7.965e-25
596.8	0.00083262
596.8	3.6194e-05
596.81	5.1269e-26
596.81	4.744e-25
596.81	3.1379e-05
596.82	1.0888e-25
596.82	9.3798e-05
596.82	2.8371e-23
596.82	5.5656e-24
596.82	5.0543e-05
596.82	5.185e-05
596.83	0.0003351
596.84	4.4689e-27
596.85	2.7491e-25
596.86	0.00023115
596.86	1.0045e-27
596.87	0.0010803
596.88	3.139e-25
596.88	1.1128e-24
596.88	0.00021318
596.88	5.453e-05
596.88	1.7719e-24
596.89	0.0001655
596.9	2.9108e-25
596.9	7.2456e-21
596.9	0.00017904
596.9	0.00027058
596.9	0.00036871
596.91	7.1084e-26
596.91	1.0358e-25
596.92	2.7087e-05
596.92	2.1815e-24
596.92	7.5009e-24
596.92	3.7352e-06
596.92	6.8248e-05
596.92	2.8201e-25
596.92	1.2257e-24
596.92	6.5836e-05
596.93	4.2336e-26
596.93	8.342e-05
596.95	0.0011075
596.95	1.7702e-25
596.95	3.7818e-23
596.95	5.4308e-06
596.95	0.00022387
596.96	0.00042413
596.98	1.9914e-24
596.98	0.00030486
596.98	3.3515e-26
596.99	1.7735e-24
596.99	3.3542e-24
596.99	6.4172e-05
596.99	1.1623e-23
596.99	0.0001703
596.99	0.0007264
597	0.00024934
597.01	5.6722e-23
597.01	1.0348e-05
597.02	5.2624e-27
597.03	0.00013723
597.03	1.1688e-24
597.03	1.5979e-23
597.03	1.5761e-05
597.04	0.0011115
597.04	1.105e-22
597.04	6.1807e-06
597.04	2.079e-24
597.04	6.5833e-05
597.05	6.4949e-25
597.05	5.2508e-26
597.05	8.9557e-05
597.06	0.00058184
597.06	2.6943e-27
597.06	9.2447e-26
597.07	1.4536e-24
597.07	0.00014954
597.09	0.0022106
597.09	2.3767e-25
597.09	0.00013364
597.1	3.0498e-23
597.1	3.8928e-25
597.1	1.9901e-05
597.1	6.2368e-24
597.1	0.00016232
597.1	0.00050717
597.11	0.00036865
597.11	1.7521e-24
597.11	8.9442e-05
597.12	1.5563e-25
597.12	7.9703e-05
597.13	9.1287e-25
597.14	2.366e-25
597.14	0.0002114
597.14	5.9186e-05
597.14	3.1677e-24
597.14	6.0952e-05
597.16	4.4251e-26
597.16	3.5371e-24
597.16	8.6122e-06
597.17	6.0759e-24
597.17	3.2064e-05
597.18	0.00054211
597.19	4.4936e-24
597.19	0.00017737
597.2	2.0635e-25
597.21	6.6417e-24
597.21	1.3772e-05
597.21	8.9511e-27
597.22	7.7217e-24
597.22	6.4511e-05
597.22	0.00040424
597.22	2.0884e-25
597.22	2.3929e-05
597.23	7.0325e-26
597.24	3.0784e-05
597.24	2.0506e-23
597.24	0.00019662
597.24	0.00025995
597.25	2.4149e-24
597.25	2.7661e-05
597.25	3.084e-25
597.26	0.00029199
597.26	1.004e-26
597.27	6.7171e-26
597.28	5.4711e-05
597.28	1.2023e-24
597.28	3.1477e-24
597.28	2.7749e-05
597.28	0.00016393
597.29	1.1658e-23
597.29	4.7578e-05
597.3	3.3535e-26
597.31	8.6285e-05
597.31	0.00025457
597.32	1.0036e-24
597.32	4.1057e-22
597.32	8.4391e-06
597.32	1.5134e-24
597.32	0.00023769
597.33	0.00039841
597.33	3.7404e-24
597.34	8.0797e-05
597.34	1.2998e-26
597.34	0.00030336
597.35	3.3557e-27
597.35	1.1946e-26
597.36	6.4986e-28
597.36	0.00029149
597.36	1.1824e-24
597.37	0.00010407
597.38	0.00066389
597.39	1.798e-25
597.39	2.99e-26
597.4	1.0253e-24
597.4	0.00010321
597.4	0.00034526
597.41	1.5231e-24
597.41	1.0406e-23
597.42	4.2546e-05
597.42	8.495e-05
597.42	1.2789e-27
597.43	5.7697e-27
597.43	0.00078786
597.44	9.9678e-26
597.44	1.8833e-24
597.44	5.4719e-05
597.44	4.8388e-26
597.45	4.9163e-05
597.45	0.00023903
597.45	0.00091372
597.46	0.0010446
597.47	1.4392e-25
597.47	2.8171e-23
597.47	1.7175e-05
597.47	8.9383e-26
597.47	1.9193e-24
597.48	6.7015e-05
597.48	8.4015e-05
597.48	1.5048e-25
597.49	0.00021487
597.49	1.2643e-23
597.49	1.5947e-05
597.49	2.6439e-22
597.49	1.8931e-05
597.49	0.00035461
597.5	9.0757e-25
597.5	4.1451e-25
597.5	5.1441e-05
597.5	0.00034818
597.51	6.2392e-25
597.51	2.3153e-24
597.51	0.00014865
597.52	0.00018871
597.52	4.7501e-25
597.52	3.5856e-23
597.52	4.565e-05
597.52	6.2593e-26
597.53	0.00028781
597.53	2.5204e-27
597.54	0.0027614
597.55	1.2335e-23
597.55	8.8578e-05
597.56	3.5618e-05
597.57	0.0010834
597.58	2.7345e-25
597.58	1.0163e-25
597.59	0.00061479
597.59	5.9708e-25
597.6	0.0001762
597.6	1.4812e-25
597.61	0.0003786
597.63	2.4162e-25
597.63	5.0036e-23
597.63	0.0002624
597.64	0.002286
597.64	0.00023611
597.65	2.2626e-25
597.65	1.1751e-22
597.65	2.0937e-05
597.66	5.3579e-26
597.66	0.00016106
597.66	1.5402e-22
597.66	1.4435e-05
597.67	3.9151e-26
597.67	0.00042369
597.67	1.0698e-25
597.68	2.1415e-05
597.69	1.7979e-26
597.7	2.0326e-23
597.7	1.1512e-05
597.71	1.4526e-25
597.71	1.0876e-26
597.72	4.6159e-05
597.72	0.00023057
597.73	7.0344e-26
597.73	3.6522e-25
597.74	0.00013498
597.75	0.0010413
597.75	1.0126e-25
597.76	0.0020365
597.76	1.015e-24
597.78	1.118e-23
597.78	8.7615e-05
597.78	7.0234e-26
597.78	0.00012531
597.78	0.00040065
597.79	1.1284e-05
597.79	5.3402e-24
597.79	3.5033e-26
597.79	8.9526e-05
597.8	3.8818e-05
597.81	6.6881e-24
597.81	3.8211e-05
597.81	3.8197e-25
597.82	7.1967e-27
597.83	2.7567e-24
597.83	0.00042003
597.83	0.00014486
597.83	3.2706e-25
597.84	0.00014223
597.85	1.1291e-24
597.85	0.0030039
597.85	0.00020554
597.85	0.0006784
597.86	9.0982e-24
597.86	1.5914e-05
597.87	3.8802e-24
597.87	5.4443e-05
597.88	1.0014e-24
597.89	0.00065612
597.89	9.3584e-23
597.89	1.4851e-05
597.89	1.9899e-22
597.89	1.2922e-05
597.92	2.007e-25
597.93	0.00022686
597.94	8.1452e-27
597.94	8.0048e-26
597.95	0.00029306
597.95	6.2611e-25
597.95	0.0004341
597.95	4.4222e-23
597.95	1.6214e-05
597.98	1.2456e-23
597.98	1.6902e-05
597.99	1.7275e-25
597.99	1.2418e-23
597.99	5.0916e-05
597.99	0.0022231
597.99	0.00032766
597.99	1.2917e-25
597.99	2.1133e-24
598	0.00015055
598	4.9868e-25
598	0.00017023
598.01	3.2719e-26
598.01	0.00080008
598.01	0.00017099
598.01	3.2653e-24
598.02	0.00013412
598.02	1.9779e-25
598.02	1.3397e-23
598.02	4.6391e-05
598.03	1.413e-24
598.04	0.00016141
598.04	0.00057878
598.04	7.7414e-26
598.05	0.00018133
598.06	1.2527e-22
598.07	1.2538e-05
598.07	7.3506e-26
598.07	4.7878e-27
598.08	0.00018948
598.09	5.4923e-27
598.11	7.0349e-26
598.11	0.00033343
598.13	0.0015199
598.14	4.6945e-24
598.14	0.0001638
598.14	5.4671e-26
598.15	1.0104e-25
598.16	2.0175e-25
598.16	2.5948e-26
598.16	3.471e-05
598.17	0.00037501
598.17	1.0176e-25
598.18	0.00058203
598.18	0.00048898
598.18	2.6278e-23
598.18	2.6145e-05
598.18	5.2436e-24
598.18	0.00011078
598.19	7.586e-24
598.19	8.7553e-26
598.19	4.9469e-05
598.19	1.5201e-24
598.19	2.0658e-24
598.19	8.8682e-05
598.19	0.00013749
598.2	2.4315e-27
598.2	6.5751e-25
598.2	0.00042919
598.2	0.0010798
598.21	0.00031585
598.22	0.00019542
598.23	7.9247e-26
598.23	1.1404e-27
598.24	0.00095366
598.25	6.4991e-24
598.25	7.1093e-05
598.26	0.0011886
598.29	0.001439
598.29	1.0342e-23
598.29	7.4007e-05
598.3	4.0587e-25
598.3	4.9399e-26
598.31	0.00014583
598.31	0.00017099
598.31	7.3749e-24
598.31	2.1753e-05
598.32	1.2818e-26
598.32	1.6589e-25
598.32	0.00016361
598.32	4.6323e-27
598.33	0.00013492
598.33	9.5727e-24
598.33	1.1571e-24
598.33	3.898e-05
598.33	5.0395e-05
598.35	0.00027054
598.36	1.3479e-25
598.36	2.5434e-23
598.36	5.2071e-05
598.38	1.3375e-23
598.38	2.3176e-05
598.39	0.0016506
598.39	6.7356e-26
598.4	0.00020269
598.43	3.2693e-25
598.43	6.1662e-27
598.44	1.7072e-24
598.44	0.00043561
598.44	0.0002909
598.44	4.3396e-24
598.44	1.0672e-05
598.45	3.9321e-25
598.45	7.7685e-05
598.46	1.6156e-23
598.46	2.4004e-05
598.46	1.9481e-25
598.47	9.2479e-05
598.47	3.483e-25
598.47	0.0019959
598.48	0.00037889
598.49	9.2066e-24
598.49	7.4918e-05
598.49	6.3671e-24
598.49	3.9897e-25
598.5	0.00026503
598.51	5.4982e-25
598.51	5.0965e-25
598.51	0.0009052
598.52	0.00042812
598.52	7.6757e-05
598.52	1.1272e-24
598.52	0.00014376
598.53	1.4766e-24
598.53	4.4037e-25
598.54	0.00040593
598.54	0.00011414
598.56	7.4818e-25
598.56	1.9336e-25
598.57	0.00026729
598.57	0.00015494
598.57	1.217e-23
598.57	0.00014358
598.59	1.9747e-26
598.59	1.0922e-25
598.6	3.2651e-25
598.61	0.00021041
598.62	3.4853e-25
598.62	1.7995e-24
598.62	0.00061496
598.63	0.00018909
598.63	8.7995e-05
598.64	3.8675e-27
598.64	5.1034e-27
598.64	1.8742e-24
598.65	5.5182e-05
598.65	5.8792e-24
598.65	4.5627e-24
598.65	4.1305e-05
598.65	8.8383e-05
598.66	3.889e-23
598.66	1.0178e-05
598.67	9.6402e-27
598.67	3.0004e-24
598.67	8.1787e-05
598.67	1.7146e-05
598.67	6.6096e-05
598.67	0.0017567
598.69	0.00087856
598.7	1.0448e-25
598.7	3.8616e-05
598.7	1.0327e-24
598.71	0.00024323
598.72	1.9172e-26
598.73	4.2367e-23
598.73	2.2927e-05
598.75	4.226e-25
598.75	0.00056658
598.76	4.0676e-25
598.76	1.4387e-05
598.76	0.00092401
598.77	1.6092e-26
598.78	8.8609e-05
598.79	1.2752e-24
598.79	0.00010344
598.8	4.8806e-25
598.81	0.00083846
598.82	6.595e-26
598.82	1.8998e-24
598.83	5.8144e-05
598.83	0.00016995
598.83	2.0321e-26
598.83	1.4944e-24
598.84	8.1323e-06
598.84	2.2721e-23
598.84	3.3976e-05
598.84	1.5299e-24
598.84	0.00045346
598.84	0.00018339
598.85	4.4455e-25
598.85	5.9043e-25
598.86	0.00075507
598.86	0.00041662
598.88	3.5292e-25
598.88	3.4295e-05
598.91	2.0308e-24
598.91	2.9486e-05
598.91	3.1419e-27
598.93	4.7598e-26
598.94	4.0169e-24
598.94	7.7322e-05
598.94	0.00033914
598.94	5.0776e-24
598.94	6.5088e-05
598.95	6.7782e-26
598.95	1.662e-25
598.95	1.5771e-05
598.95	8.7284e-26
598.95	5.2247e-26
598.96	0.00066178
598.96	0.00022734
598.97	0.00016223
598.97	0.0011351
598.98	4.3679e-23
598.98	5.2021e-06
599	1.473e-25
599.01	0.00021534
599.01	5.0844e-24
599.01	6.2026e-25
599.01	0.00011603
599.02	2.3177e-22
599.02	4.7146e-06
599.02	0.0006308
599.03	3.8261e-24
599.04	0.00011466
599.05	2.4177e-26
599.05	0.00024599
599.06	4.2325e-26
599.06	2.5513e-24
599.06	6.9775e-05
599.06	0.00019908
599.08	7.4217e-26
599.08	3.3469e-05
599.1	2.458e-24
599.1	2.6488e-27
599.1	0.00016516
599.11	1.7326e-22
599.11	1.0666e-05
599.11	0.00064506
599.12	3.1766e-23
599.12	5.1938e-06
599.15	1.5527e-24
599.16	0.00065249
599.17	5.3852e-24
599.17	9.9431e-06
599.18	6.5562e-26
599.18	4.4103e-24
599.19	6.1181e-05
599.19	2.4887e-23
599.19	2.984e-06
599.19	1.1105e-05
599.19	5.6279e-24
599.19	0.00012451
599.2	2.1568e-24
599.2	5.2767e-05
599.2	4.1971e-24
599.2	9.861e-06
599.23	4.0533e-25
599.23	0.00010153
599.24	1.7216e-23
599.24	4.6297e-05
599.24	1.0218e-25
599.25	3.0255e-27
599.25	4.3293e-26
599.25	1.4513e-25
599.25	0.00011411
599.26	0.00023417
599.26	0.00037311
599.27	0.00033171
599.27	2.4022e-23
599.27	4.5066e-26
599.27	3.8503e-05
599.28	0.00030314
599.3	7.781e-24
599.31	5.2372e-05
599.32	5.4406e-25
599.33	0.00075701
599.33	2.7756e-26
599.33	1.2734e-23
599.33	7.2794e-05
599.35	0.0009239
599.39	6.2669e-26
599.39	7.1661e-05
599.41	8.861e-24
599.41	6.142e-05
599.41	2.2499e-25
599.41	5.2366e-26
599.42	0.00028152
599.42	2.1666e-23
599.42	2.9869e-05
599.42	0.00034613
599.43	5.1449e-26
599.43	4.3505e-26
599.44	0.00010966
599.45	2.3133e-22
599.45	4.1737e-06
599.45	0.00099047
599.45	4.3273e-25
599.45	1.5712e-05
599.46	4.0982e-25
599.47	1.338e-25
599.47	0.00023335
599.48	0.00073788
599.48	7.0455e-23
599.48	3.5426e-23
599.48	7.1939e-05
599.49	6.6993e-05
599.49	7.645e-25
599.5	0.0001297
599.5	1.1868e-23
599.5	1.7164e-05
599.51	2.3765e-24
599.51	6.5298e-06
599.53	7.3005e-27
599.53	0.00012273
599.56	6.9932e-23
599.56	3.8441e-05
599.56	1.3611e-25
599.57	2.7836e-25
599.57	0.00014321
599.58	0.00016158
599.58	3.4798e-24
599.58	1.6667e-25
599.58	1.6852e-23
599.58	3.0002e-05
599.58	0.00014777
599.58	3.5922e-24
599.59	0.0001895
599.59	0.00017858
599.6	1.5304e-24
599.6	2.6919e-25
599.6	0.00012535
599.6	3.3745e-05
599.61	7.2707e-25
599.61	9.638e-05
599.62	1.0431e-26
599.64	1.2265e-26
599.64	1.5414e-25
599.64	1.5341e-05
599.65	1.5604e-23
599.65	1.7366e-05
599.65	0.00041094
599.66	0.0013091
599.71	8.1353e-26
599.71	4.7685e-26
599.71	3.8742e-05
599.71	7.6955e-05
599.72	4.55e-26
599.72	0.00019794
599.73	4.5555e-23
599.74	0.00015052
599.74	1.8915e-26
599.74	2.7265e-26
599.75	9.5843e-25
599.75	1.0466e-25
599.75	2.954e-24
599.75	0.0014179
599.75	1.7643e-23
599.75	0.00011499
599.75	2.4612e-05
599.76	1.6339e-26
599.76	8.1308e-06
599.76	0.00039812
599.76	0.00026145
599.77	3.9492e-25
599.77	0.00022276
599.79	0.0026365
599.8	5.2137e-23
599.8	5.9309e-05
599.86	1.352e-27
599.87	0.00053455
599.9	1.2109e-26
599.9	1.897e-24
599.91	1.9703e-25
599.92	0.00099309
599.92	0.00012669
599.92	1.7401e-23
599.92	8.9965e-05
599.92	3.3202e-25
599.93	0.0004875
599.93	0.0007577
599.94	3.48e-25
599.94	1.907e-26
599.94	7.3644e-23
599.94	1.7497e-05
599.95	5.2247e-24
599.95	0.00040874
599.95	0.00017756
599.95	2.7963e-25
599.95	1.7078e-24
599.96	0.00015054
599.97	3.4372e-22
599.97	1.7331e-05
599.98	1.3212e-24
599.98	0.0020764
599.99	1.0679e-25
599.99	3.3189e-05
599.99	3.3922e-05
599.99	4.1297e-26
600	3.9401e-25
600	7.4045e-24


==> fig/water_cluster_25H2O_refsol.dat <==
540	0.019111
540.06	0.019276
540.12	0.019444
540.18	0.019614
540.24	0.019787
540.3	0.019962
540.36	0.02014
540.42	0.020321
540.48	0.020504
540.54	0.02069
540.6	0.020879
540.66	0.02107
540.72	0.021264
540.78	0.021462
540.84	0.021662
540.9	0.021866
540.96	0.022072
541.02	0.022282
541.08	0.022496
541.14	0.022712
541.2	0.022932
541.26	0.023156
541.32	0.023383
541.38	0.023614
541.44	0.023849
541.5	0.024087
541.56	0.02433
541.62	0.024577
541.68	0.024827
541.74	0.025082
541.8	0.025342
541.86	0.025606
541.92	0.025874
541.98	0.026147
542.04	0.026425
542.1	0.026708
542.16	0.026996
542.22	0.027289
542.28	0.027587
542.34	0.027891
542.4	0.0282
542.46	0.028516
542.52	0.028837
542.58	0.029164
542.64	0.029497
542.7	0.029836
542.76	0.030182
542.82	0.030535
542.88	0.030895
542.94	0.031262
543	0.031636
543.06	0.032017
543.12	0.032407
543.18	0.032804
543.24	0.033209
543.3	0.033623
543.36	0.034046
543.42	0.034477
543.48	0.034917
543.54	0.035367
543.6	0.035827
543.66	0.036297
543.72	0.036777
543.78	0.037267
543.84	0.037769
543.9	0.038282
543.96	0.038807
544.02	0.039344
544.08	0.039893
544.14	0.040455
544.2	0.041031
544.26	0.04162
544.32	0.042224
544.38	0.042843
544.44	0.043476
544.5	0.044126
544.56	0.044792
544.62	0.045475
544.68	0.046175
544.74	0.046894
544.8	0.047632
544.86	0.048389
544.92	0.049167
544.98	0.049965
545.04	0.050786
545.1	0.051629
545.16	0.052497
545.22	0.053389
545.28	0.054306
545.34	0.055251
545.4	0.056223
545.46	0.057224
545.52	0.058255
545.58	0.059318
545.64	0.060414
545.7	0.061545
545.76	0.062711
545.82	0.063915
545.88	0.065158
545.94	0.066442
546	0.06777
546.06	0.069142
546.12	0.070562
546.18	0.072032
546.24	0.073553
546.3	0.07513
546.36	0.076764
546.42	0.078458
546.48	0.080217
546.54	0.082042
546.6	0.083938
546.66	0.08591
546.72	0.08796
546.78	0.090093
546.84	0.092315
546.9	0.09463
546.96	0.097044
547.02	0.099562
547.08	0.10219
547.14	0.10494
547.2	0.10781
547.26	0.11082
547.32	0.11397
547.38	0.11727
547.44	0.12074
547.5	0.12437
547.56	0.12819
547.62	0.13221
547.68	0.13643
547.74	0.14089
547.8	0.14558
547.86	0.15053
547.92	0.15576
547.98	0.16128
548.04	0.16712
548.1	0.17329
548.16	0.17983
548.22	0.18675
548.28	0.19408
548.34	0.20185
548.4	0.21007
548.46	0.21878
548.52	0.22799
548.58	0.23774
548.64	0.24802
548.7	0.25886
548.76	0.27026
548.82	0.28222
548.88	0.29473
548.94	0.30777
549	0.3213
549.06	0.33529
549.12	0.34969
549.18	0.36444
549.24	0.37951
549.3	0.39483
549.36	0.41037
549.42	0.42611
549.48	0.44204
549.54	0.45816
549.6	0.47449
549.66	0.49106
549.72	0.50789
549.78	0.52501
549.84	0.54243
549.9	0.56017
549.96	0.57821
550.02	0.59654
550.08	0.61512
550.14	0.6339
550.2	0.65282
550.26	0.67179
550.32	0.69074
550.38	0.70957
550.44	0.7282
550.5	0.74654
550.56	0.76452
550.62	0.78206
550.68	0.79911
550.74	0.81563
550.8	0.83157
550.86	0.8469
550.92	0.86159
550.98	0.8756
551.04	0.88889
551.1	0.9014
551.16	0.91309
551.22	0.9239
551.28	0.93379
551.34	0.94271
551.4	0.95064
551.46	0.95755
551.52	0.96344
551.58	0.96835
551.64	0.97232
551.7	0.97541
551.76	0.97775
551.82	0.97943
551.88	0.98061
551.94	0.98143
552	0.98206
552.06	0.98262
552.12	0.98324
552.18	0.98402
552.24	0.98503
552.3	0.98629
552.36	0.9878
552.42	0.98953
552.48	0.99141
552.54	0.99335
552.6	0.99525
552.66	0.99698
552.72	0.99843
552.78	0.99947
552.84	1
552.9	0.99992
552.96	0.99917
553.02	0.99767
553.08	0.9954
553.14	0.99232
553.2	0.98842
553.26	0.98366
553.32	0.97803
553.38	0.97151
553.44	0.96406
553.5	0.95564
553.56	0.94624
553.62	0.93583
553.68	0.9244
553.74	0.91195
553.8	0.89848
553.86	0.88402
553.92	0.86859
553.98	0.85222
554.04	0.83493
554.1	0.81677
554.16	0.79778
554.22	0.77802
554.28	0.75759
554.34	0.73658
554.4	0.71513
554.46	0.69338
554.52	0.67148
554.58	0.64959
554.64	0.62786
554.7	0.60643
554.76	0.58541
554.82	0.56492
554.88	0.54502
554.94	0.52577
555	0.50721
555.06	0.48937
555.12	0.47225
555.18	0.45587
555.24	0.44023
555.3	0.42532
555.36	0.41116
555.42	0.39774
555.48	0.38508
555.54	0.37318
555.6	0.36203
555.66	0.35165
555.72	0.34202
555.78	0.33314
555.84	0.32499
555.9	0.31758
555.96	0.31087
556.02	0.30485
556.08	0.29951
556.14	0.29483
556.2	0.29079
556.26	0.28737
556.32	0.28455
556.38	0.28232
556.44	0.28067
556.5	0.27958
556.56	0.27904
556.62	0.27904
556.68	0.27958
556.74	0.28064
556.8	0.28222
556.86	0.28431
556.92	0.28691
556.98	0.28999
557.04	0.29355
557.1	0.29755
557.16	0.30198
557.22	0.30678
557.28	0.31194
557.34	0.31739
557.4	0.3231
557.46	0.329
557.52	0.33507
557.58	0.34124
557.64	0.34749
557.7	0.35377
557.76	0.36007
557.82	0.36636
557.88	0.37263
557.94	0.37888
558	0.3851
558.06	0.3913
558.12	0.39745
558.18	0.40357
558.24	0.40964
558.3	0.41564
558.36	0.42156
558.42	0.42739
558.48	0.43308
558.54	0.43864
558.6	0.44403
558.66	0.44925
558.72	0.45425
558.78	0.45903
558.84	0.46355
558.9	0.46777
558.96	0.47166
559.02	0.47516
559.08	0.47822
559.14	0.48081
559.2	0.48286
559.26	0.48436
559.32	0.48528
559.38	0.48561
559.44	0.48535
559.5	0.48455
559.56	0.48322
559.62	0.48142
559.68	0.47919
559.74	0.47659
559.8	0.47367
559.86	0.47049
559.92	0.46708
559.98	0.46348
560.04	0.45972
560.1	0.45583
560.16	0.45183
560.22	0.44773
560.28	0.44356
560.34	0.43933
560.4	0.43507
560.46	0.43082
560.52	0.42661
560.58	0.42246
560.64	0.41843
560.7	0.41454
560.76	0.41083
560.82	0.40732
560.88	0.40403
560.94	0.40097
561	0.39813
561.06	0.3955
561.12	0.39306
561.18	0.39077
561.24	0.38861
561.3	0.38652
561.36	0.38447
561.42	0.38242
561.48	0.38035
561.54	0.37822
561.6	0.37602
561.66	0.37374
561.72	0.37139
561.78	0.36897
561.84	0.36649
561.9	0.36399
561.96	0.36148
562.02	0.359
562.08	0.35656
562.14	0.3542
562.2	0.35193
562.26	0.34978
562.32	0.34777
562.38	0.3459
562.44	0.3442
562.5	0.34268
562.56	0.34135
562.62	0.34023
562.68	0.33932
562.74	0.33864
562.8	0.33819
562.86	0.33798
562.92	0.33802
562.98	0.33832
563.04	0.33886
563.1	0.33967
563.16	0.34073
563.22	0.34207
563.28	0.34366
563.34	0.34553
563.4	0.34768
563.46	0.3501
563.52	0.3528
563.58	0.35578
563.64	0.35905
563.7	0.36261
563.76	0.36645
563.82	0.37058
563.88	0.37498
563.94	0.37965
564	0.38459
564.06	0.38976
564.12	0.39517
564.18	0.40077
564.24	0.40657
564.3	0.41252
564.36	0.41862
564.42	0.42485
564.48	0.43118
564.54	0.43762
564.6	0.44417
564.66	0.45082
564.72	0.45758
564.78	0.46447
564.84	0.47152
564.9	0.47875
564.96	0.48618
565.02	0.49387
565.08	0.50184
565.14	0.51014
565.2	0.51881
565.26	0.5279
565.32	0.53744
565.38	0.54749
565.44	0.55807
565.5	0.56924
565.56	0.58102
565.62	0.59344
565.68	0.60651
565.74	0.62023
565.8	0.63459
565.86	0.64955
565.92	0.66504
565.98	0.68098
566.04	0.69726
566.1	0.71375
566.16	0.73031
566.22	0.74679
566.28	0.76301
566.34	0.77885
566.4	0.79414
566.46	0.80878
566.52	0.82267
566.58	0.83572
566.64	0.8479
566.7	0.85918
566.76	0.86955
566.82	0.87902
566.88	0.88762
566.94	0.89537
567	0.9023
567.06	0.90843
567.12	0.91377
567.18	0.91832
567.24	0.92208
567.3	0.92502
567.36	0.92713
567.42	0.92839
567.48	0.92877
567.54	0.92826
567.6	0.92685
567.66	0.92454
567.72	0.92132
567.78	0.91722
567.84	0.91224
567.9	0.90639
567.96	0.89969
568.02	0.89216
568.08	0.88379
568.14	0.87461
568.2	0.86465
568.26	0.85393
568.32	0.84249
568.38	0.83039
568.44	0.81767
568.5	0.80442
568.56	0.79068
568.62	0.77655
568.68	0.76209
568.74	0.74738
568.8	0.73249
568.86	0.71752
568.92	0.70254
568.98	0.68762
569.04	0.67285
569.1	0.65829
569.16	0.64403
569.22	0.63011
569.28	0.61659
569.34	0.60351
569.4	0.5909
569.46	0.57879
569.52	0.56721
569.58	0.55616
569.64	0.54566
569.7	0.53572
569.76	0.52634
569.82	0.51751
569.88	0.50925
569.94	0.50153
570	0.49435
570.06	0.4877
570.12	0.48157
570.18	0.47597
570.24	0.47088
570.3	0.46633
570.36	0.46231
570.42	0.45884
570.48	0.45595
570.54	0.45364
570.6	0.45192
570.66	0.4508
570.72	0.45025
570.78	0.45025
570.84	0.45078
570.9	0.45177
570.96	0.45318
571.02	0.45493
571.08	0.45696
571.14	0.45919
571.2	0.46157
571.26	0.46403
571.32	0.46652
571.38	0.46902
571.44	0.47151
571.5	0.47397
571.56	0.47642
571.62	0.47886
571.68	0.4813
571.74	0.48376
571.8	0.48624
571.86	0.48876
571.92	0.49131
571.98	0.49391
572.04	0.49656
572.1	0.49928
572.16	0.50208
572.22	0.50498
572.28	0.50802
572.34	0.51123
572.4	0.51462
572.46	0.51824
572.52	0.5221
572.58	0.52623
572.64	0.53064
572.7	0.53535
572.76	0.54036
572.82	0.54568
572.88	0.5513
572.94	0.55721
573	0.56339
573.06	0.56982
573.12	0.57649
573.18	0.58337
573.24	0.59043
573.3	0.59766
573.36	0.60503
573.42	0.61253
573.48	0.62014
573.54	0.62783
573.6	0.63559
573.66	0.64338
573.72	0.65118
573.78	0.65895
573.84	0.66667
573.9	0.6743
573.96	0.6818
574.02	0.68914
574.08	0.6963
574.14	0.70324
574.2	0.70992
574.26	0.71634
574.32	0.72246
574.38	0.72826
574.44	0.73374
574.5	0.73889
574.56	0.74368
574.62	0.74811
574.68	0.75217
574.74	0.75584
574.8	0.75911
574.86	0.76196
574.92	0.76437
574.98	0.76634
575.04	0.76783
575.1	0.76883
575.16	0.76933
575.22	0.76932
575.28	0.76879
575.34	0.76774
575.4	0.76618
575.46	0.76414
575.52	0.76166
575.58	0.75878
575.64	0.75559
575.7	0.75216
575.76	0.74858
575.82	0.74496
575.88	0.74138
575.94	0.73793
576	0.73467
576.06	0.73166
576.12	0.72893
576.18	0.72648
576.24	0.72432
576.3	0.72244
576.36	0.72083
576.42	0.71946
576.48	0.71835
576.54	0.71747
576.6	0.71686
576.66	0.71651
576.72	0.71645
576.78	0.71668
576.84	0.71723
576.9	0.71808
576.96	0.71922
577.02	0.7206
577.08	0.72216
577.14	0.72385
577.2	0.72555
577.26	0.72717
577.32	0.72859
577.38	0.72969
577.44	0.73036
577.5	0.73048
577.56	0.72995
577.62	0.72869
577.68	0.72663
577.74	0.72372
577.8	0.71995
577.86	0.7153
577.92	0.7098
577.98	0.70349
578.04	0.69642
578.1	0.68867
578.16	0.68031
578.22	0.67145
578.28	0.66216
578.34	0.65253
578.4	0.64265
578.46	0.63257
578.52	0.62235
578.58	0.61205
578.64	0.60172
578.7	0.59138
578.76	0.58109
578.82	0.57089
578.88	0.5608
578.94	0.55085
579	0.54108
579.06	0.53149
579.12	0.52207
579.18	0.5128
579.24	0.50365
579.3	0.49457
579.36	0.48553
579.42	0.47647
579.48	0.46737
579.54	0.4582
579.6	0.44895
579.66	0.43964
579.72	0.43028
579.78	0.42091
579.84	0.41157
579.9	0.4023
579.96	0.39315
580.02	0.38414
580.08	0.37532
580.14	0.36671
580.2	0.35831
580.26	0.35016
580.32	0.34225
580.38	0.33458
580.44	0.32715
580.5	0.31997
580.56	0.31302
580.62	0.30631
580.68	0.29983
580.74	0.29357
580.8	0.28753
580.86	0.2817
580.92	0.27609
580.98	0.27068
581.04	0.26547
581.1	0.26046
581.16	0.25565
581.22	0.25103
581.28	0.24659
581.34	0.24234
581.4	0.23827
581.46	0.23437
581.52	0.23065
581.58	0.22708
581.64	0.22368
581.7	0.22043
581.76	0.21733
581.82	0.21436
581.88	0.21152
581.94	0.20879
582	0.20617
582.06	0.20365
582.12	0.20121
582.18	0.19884
582.24	0.19654
582.3	0.1943
582.36	0.19212
582.42	0.18998
582.48	0.1879
582.54	0.18586
582.6	0.18386
582.66	0.18192
582.72	0.18001
582.78	0.17815
582.84	0.17633
582.9	0.17455
582.96	0.1728
583.02	0.17109
583.08	0.16941
583.14	0.16775
583.2	0.16611
583.26	0.16449
583.32	0.16289
583.38	0.16129
583.44	0.1597
583.5	0.15813
583.56	0.15656
583.62	0.15501
583.68	0.15347
583.74	0.15194
583.8	0.15044
583.86	0.14895
583.92	0.1475
583.98	0.14606
584.04	0.14466
584.1	0.14329
584.16	0.14195
584.22	0.14064
584.28	0.13936
584.34	0.13811
584.4	0.1369
584.46	0.13571
584.52	0.13456
584.58	0.13345
584.64	0.13236
584.7	0.13132
584.76	0.13031
584.82	0.12933
584.88	0.12839
584.94	0.12748
585	0.1266
585.06	0.12575
585.12	0.12493
585.18	0.12413
585.24	0.12335
585.3	0.12258
585.36	0.12181
585.42	0.12105
585.48	0.12029
585.54	0.11953
585.6	0.11875
585.66	0.11797
585.72	0.11718
585.78	0.11639
585.84	0.11558
585.9	0.11477
585.96	0.11396
586.02	0.11314
586.08	0.11233
586.14	0.11152
586.2	0.11071
586.26	0.1099
586.32	0.1091
586.38	0.10832
586.44	0.10754
586.5	0.10678
586.56	0.10604
586.62	0.10532
586.68	0.10462
586.74	0.10394
586.8	0.10329
586.86	0.10266
586.92	0.10205
586.98	0.10146
587.04	0.10088
587.1	0.10031
587.16	0.099735
587.22	0.09916
587.28	0.098574
587.34	0.097971
587.4	0.097345
587.46	0.096694
587.52	0.096013
587.58	0.0953
587.64	0.094556
587.7	0.09378
587.76	0.092977
587.82	0.092148
587.88	0.091297
587.94	0.09043
588	0.089549
588.06	0.08866
588.12	0.087766
588.18	0.086871
588.24	0.085977
588.3	0.085089
588.36	0.084208
588.42	0.083336
588.48	0.082474
588.54	0.081625
588.6	0.080789
588.66	0.079967
588.72	0.079159
588.78	0.078367
588.84	0.077591
588.9	0.076831
588.96	0.076089
589.02	0.075364
589.08	0.074659
589.14	0.073973
589.2	0.073308
589.26	0.072666
589.32	0.072047
589.38	0.071452
589.44	0.070882
589.5	0.070338
589.56	0.069821
589.62	0.069329
589.68	0.068864
589.74	0.068424
589.8	0.068009
589.86	0.067616
589.92	0.067246
589.98	0.066896
590.04	0.066563
590.1	0.066248
590.16	0.065947
590.22	0.065658
590.28	0.065379
590.34	0.065107
590.4	0.06484
590.46	0.064575
590.52	0.064309
590.58	0.064039
590.64	0.063763
590.7	0.063478
590.76	0.063182
590.82	0.062875
590.88	0.062555
590.94	0.062224
591	0.061881
591.06	0.06153
591.12	0.061171
591.18	0.060807
591.24	0.06044
591.3	0.060075
591.36	0.059712
591.42	0.059355
591.48	0.059007
591.54	0.058668
591.6	0.058341
591.66	0.058027
591.72	0.057727
591.78	0.057441
591.84	0.057168
591.9	0.056909
591.96	0.056662
592.02	0.056426
592.08	0.056199
592.14	0.05598
592.2	0.055768
592.26	0.05556
592.32	0.055357
592.38	0.055156
592.44	0.054958
592.5	0.054761
592.56	0.054566
592.62	0.054372
592.68	0.054179
592.74	0.053986
592.8	0.053794
592.86	0.053603
592.92	0.053411
592.98	0.053219
593.04	0.053027
593.1	0.052835
593.16	0.052642
593.22	0.05245
593.28	0.052257
593.34	0.052065
593.4	0.051873
593.46	0.051681
593.52	0.051489
593.58	0.051297
593.64	0.051104
593.7	0.050909
593.76	0.050713
593.82	0.050515
593.88	0.050315
593.94	0.050114
594	0.049913
594.06	0.049712
594.12	0.049513
594.18	0.049319
594.24	0.04913
594.3	0.048949
594.36	0.048778
594.42	0.048619
594.48	0.048475
594.54	0.048345
594.6	0.048232
594.66	0.048136
594.72	0.048058
594.78	0.047998
594.84	0.047955
594.9	0.047927
594.96	0.047914
595.02	0.047914
595.08	0.047925
595.14	0.047943
595.2	0.047967
595.26	0.047994
595.32	0.04802
595.38	0.048043
595.44	0.048058
595.5	0.048064
595.56	0.048058
595.62	0.048037
595.68	0.047999
595.74	0.047941
595.8	0.047864
595.86	0.047766
595.92	0.047647
595.98	0.047508
596.04	0.047348
596.1	0.047169
596.16	0.046972
596.22	0.046758
596.28	0.04653
596.34	0.046288
596.4	0.046036
596.46	0.045774
596.52	0.045506
596.58	0.045232
596.64	0.044957
596.7	0.044681
596.76	0.044408
596.82	0.044137
596.88	0.043872
596.94	0.043614
597	0.043362
597.06	0.043118
597.12	0.042881
597.18	0.042651
597.24	0.042426
597.3	0.042206
597.36	0.041988
597.42	0.041769
597.48	0.041548
597.54	0.041321
597.6	0.041085
597.66	0.040839
597.72	0.040581
597.78	0.040307
597.84	0.040018
597.9	0.039712
597.96	0.039388
598.02	0.039045
598.08	0.038685
598.14	0.038307
598.2	0.037911
598.26	0.037499
598.32	0.037071
598.38	0.036628
598.44	0.036171
598.5	0.035702
598.56	0.035222
598.62	0.034733
598.68	0.034237
598.74	0.033735
598.8	0.033229
598.86	0.03272
598.92	0.03221
598.98	0.031701
599.04	0.031193
599.1	0.030686
599.16	0.030182
599.22	0.02968
599.28	0.029179
599.34	0.028679
599.4	0.028178
599.46	0.027673
599.52	0.027165
599.58	0.02665
599.64	0.026127
599.7	0.025595
599.76	0.025053
599.82	0.024501
599.88	0.023941
599.94	0.023373
600	0.0228


==> fig/water_cluster_25H2O_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
546.56	0
548.44	0
550.31	0
552.19	0
554.06	0
555.94	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
585.94	0
587.81	0
589.69	0
591.56	0
593.44	0
595.31	0
597.19	0
599.06	0
551.72	0
552.66	0
553.59	0
554.53	0
557.34	0
558.28	0
559.22	0
560.16	0
561.09	0
562.03	0
562.97	0
563.91	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
570.47	0
571.41	0
572.34	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
578.91	0
579.84	0
580.78	0
581.72	0
582.66	0


==> fig/water_cluster_5H2O.dat <==
540	0.016115	0.017182
540.06	0.016256	0.017327
540.12	0.0164	0.017474
540.18	0.016546	0.017623
540.24	0.016694	0.017775
540.3	0.016845	0.017929
540.36	0.016997	0.018085
540.42	0.017152	0.018243
540.48	0.017309	0.018404
540.54	0.017469	0.018568
540.6	0.017631	0.018734
540.66	0.017795	0.018902
540.72	0.017963	0.019074
540.78	0.018132	0.019247
540.84	0.018305	0.019424
540.9	0.01848	0.019604
540.96	0.018658	0.019786
541.02	0.018839	0.019971
541.08	0.019023	0.02016
541.14	0.01921	0.020351
541.2	0.0194	0.020546
541.26	0.019593	0.020743
541.32	0.019789	0.020945
541.38	0.019989	0.021149
541.44	0.020192	0.021357
541.5	0.020398	0.021569
541.56	0.020608	0.021784
541.62	0.020821	0.022003
541.68	0.021039	0.022225
541.74	0.02126	0.022452
541.8	0.021485	0.022683
541.86	0.021714	0.022917
541.92	0.021947	0.023156
541.98	0.022184	0.0234
542.04	0.022426	0.023647
542.1	0.022672	0.0239
542.16	0.022922	0.024157
542.22	0.023178	0.024418
542.28	0.023437	0.024685
542.34	0.023702	0.024957
542.4	0.023972	0.025233
542.46	0.024247	0.025516
542.52	0.024528	0.025803
542.58	0.024814	0.026096
542.64	0.025105	0.026395
542.7	0.025402	0.0267
542.76	0.025705	0.027011
542.82	0.026014	0.027328
542.88	0.02633	0.027652
542.94	0.026652	0.027982
543	0.02698	0.028319
543.06	0.027315	0.028664
543.12	0.027658	0.029015
543.18	0.028007	0.029374
543.24	0.028364	0.02974
543.3	0.028729	0.030114
543.36	0.029101	0.030497
543.42	0.029482	0.030887
543.48	0.029871	0.031287
543.54	0.030269	0.031695
543.6	0.030675	0.032113
543.66	0.031091	0.03254
543.72	0.031517	0.032976
543.78	0.031952	0.033423
543.84	0.032397	0.033881
543.9	0.032853	0.034349
543.96	0.033319	0.034828
544.02	0.033797	0.035318
544.08	0.034286	0.035821
544.14	0.034787	0.036336
544.2	0.035301	0.036863
544.26	0.035827	0.037404
544.32	0.036367	0.037958
544.38	0.03692	0.038527
544.44	0.037488	0.03911
544.5	0.03807	0.039708
544.56	0.038668	0.040322
544.62	0.039281	0.040952
544.68	0.039911	0.0416
544.74	0.040557	0.042264
544.8	0.041222	0.042947
544.86	0.041905	0.043649
544.92	0.042607	0.044371
544.98	0.043329	0.045113
545.05	0.044071	0.045876
545.11	0.044835	0.046661
545.17	0.045621	0.047469
545.23	0.046431	0.048302
545.29	0.047265	0.049159
545.35	0.048124	0.050043
545.41	0.04901	0.050953
545.47	0.049923	0.051892
545.53	0.050865	0.052861
545.59	0.051836	0.05386
545.65	0.05284	0.054892
545.71	0.053876	0.055958
545.77	0.054946	0.057058
545.83	0.056052	0.058196
545.89	0.057196	0.059373
545.95	0.05838	0.06059
546.01	0.059604	0.06185
546.07	0.060872	0.063155
546.13	0.062186	0.064506
546.19	0.063548	0.065907
546.25	0.06496	0.06736
546.31	0.066424	0.068867
546.37	0.067945	0.070432
546.43	0.069524	0.072057
546.49	0.071165	0.073746
546.55	0.072872	0.075503
546.61	0.074648	0.07733
546.67	0.076496	0.079233
546.73	0.078422	0.081215
546.79	0.080429	0.083281
546.85	0.082522	0.085436
546.91	0.084707	0.087685
546.97	0.08699	0.090035
547.03	0.089375	0.092491
547.09	0.09187	0.09506
547.15	0.094482	0.09775
547.21	0.097218	0.10057
547.27	0.10009	0.10352
547.33	0.1031	0.10662
547.39	0.10626	0.10987
547.45	0.10958	0.11329
547.51	0.11307	0.11689
547.57	0.11675	0.12068
547.63	0.12062	0.12467
547.69	0.12471	0.12888
547.75	0.12902	0.13332
547.81	0.13357	0.13801
547.87	0.13838	0.14297
547.93	0.14348	0.14822
547.99	0.14887	0.15377
548.05	0.15459	0.15966
548.11	0.16065	0.16591
548.17	0.16708	0.17253
548.23	0.1739	0.17957
548.29	0.18116	0.18704
548.35	0.18886	0.19498
548.41	0.19705	0.20342
548.47	0.20575	0.21239
548.53	0.215	0.22192
548.59	0.22481	0.23203
548.65	0.23522	0.24276
548.71	0.24624	0.25412
548.77	0.2579	0.26614
548.83	0.2702	0.27881
548.89	0.28313	0.29214
548.95	0.29668	0.30611
549.01	0.31082	0.32068
549.07	0.32549	0.3358
549.13	0.34062	0.3514
549.19	0.35613	0.36738
549.25	0.37191	0.38364
549.31	0.38783	0.40005
549.37	0.40378	0.41648
549.43	0.41963	0.43281
549.49	0.43527	0.44893
549.55	0.45063	0.46474
549.61	0.46566	0.48022
549.67	0.48036	0.49534
549.73	0.49475	0.51014
549.79	0.5089	0.5247
549.85	0.52291	0.53911
549.91	0.53688	0.55348
549.97	0.5509	0.5679
550.03	0.56507	0.58247
550.09	0.57944	0.59724
550.15	0.59403	0.61224
550.21	0.60883	0.62746
550.27	0.62381	0.64286
550.33	0.63891	0.65838
550.39	0.65405	0.67393
550.45	0.66914	0.68942
550.51	0.68407	0.70476
550.57	0.69875	0.71982
550.63	0.71304	0.7345
550.69	0.72684	0.74865
550.75	0.73999	0.76215
550.81	0.75236	0.77485
550.87	0.76382	0.78661
550.93	0.77423	0.79729
550.99	0.7835	0.80678
551.05	0.79155	0.81502
551.11	0.79834	0.82197
551.17	0.80388	0.82762
551.23	0.80821	0.83201
551.29	0.81137	0.8352
551.35	0.81346	0.83729
551.41	0.81457	0.83837
551.47	0.81482	0.83857
551.53	0.81433	0.83801
551.59	0.81325	0.83683
551.65	0.81171	0.83519
551.71	0.80986	0.83321
551.77	0.80782	0.83105
551.83	0.80573	0.82882
551.89	0.80368	0.82664
551.95	0.80178	0.82461
552.01	0.80008	0.82279
552.07	0.79867	0.82127
552.13	0.79761	0.82012
552.19	0.79698	0.81941
552.25	0.79686	0.81922
552.31	0.79733	0.81964
552.37	0.79848	0.82074
552.43	0.80037	0.82259
552.49	0.80301	0.82522
552.55	0.80639	0.8286
552.61	0.81044	0.83268
552.67	0.81503	0.83732
552.73	0.81996	0.84232
552.79	0.825	0.84743
552.85	0.82984	0.85235
552.91	0.83414	0.85671
552.97	0.83752	0.86014
553.03	0.83961	0.86224
553.09	0.84001	0.86259
553.15	0.83834	0.86084
553.21	0.83427	0.85662
553.27	0.82753	0.84967
553.33	0.81793	0.83978
553.39	0.80537	0.82687
553.45	0.78989	0.81096
553.51	0.7716	0.79218
553.57	0.75078	0.77079
553.63	0.72775	0.74714
553.69	0.70292	0.72165
553.75	0.67675	0.69477
553.81	0.64969	0.66698
553.87	0.62217	0.63872
553.93	0.59461	0.61042
553.99	0.56734	0.58243
554.05	0.54067	0.55505
554.11	0.51483	0.52852
554.17	0.48998	0.50301
554.23	0.46625	0.47865
554.29	0.44371	0.45551
554.35	0.4224	0.43364
554.41	0.40233	0.41304
554.47	0.38349	0.3937
554.53	0.36584	0.37558
554.59	0.34934	0.35865
554.65	0.33394	0.34284
554.71	0.31959	0.3281
554.77	0.30622	0.31438
554.83	0.29378	0.3016
554.89	0.28221	0.28972
554.95	0.27146	0.27867
555.02	0.26146	0.26841
555.08	0.25218	0.25887
555.14	0.24357	0.25002
555.2	0.23557	0.24181
555.26	0.22816	0.23419
555.32	0.2213	0.22713
555.38	0.21494	0.2206
555.44	0.20906	0.21455
555.5	0.20364	0.20897
555.56	0.19864	0.20382
555.62	0.19405	0.19909
555.68	0.18984	0.19475
555.74	0.18599	0.19079
555.8	0.18249	0.18718
555.86	0.17932	0.18391
555.92	0.17648	0.18097
555.98	0.17395	0.17835
556.04	0.17172	0.17604
556.1	0.16978	0.17403
556.16	0.16814	0.17232
556.22	0.16678	0.1709
556.28	0.16571	0.16977
556.34	0.16492	0.16893
556.4	0.16441	0.16838
556.46	0.16419	0.16812
556.52	0.16426	0.16816
556.58	0.16462	0.16849
556.64	0.16527	0.16913
556.7	0.16624	0.17008
556.76	0.16752	0.17135
556.82	0.16912	0.17295
556.88	0.17105	0.17489
556.94	0.17332	0.17717
557	0.17594	0.17981
557.06	0.17891	0.18281
557.12	0.18225	0.18617
557.18	0.18594	0.1899
557.24	0.18999	0.194
557.3	0.1944	0.19846
557.36	0.19915	0.20326
557.42	0.20421	0.20838
557.48	0.20956	0.2138
557.54	0.21515	0.21945
557.6	0.22092	0.2253
557.66	0.22681	0.23126
557.72	0.23274	0.23726
557.78	0.23861	0.2432
557.84	0.24432	0.24898
557.9	0.24977	0.2545
557.96	0.25486	0.25966
558.02	0.25951	0.26435
558.08	0.26363	0.26852
558.14	0.26718	0.27211
558.2	0.27015	0.27511
558.26	0.27253	0.2775
558.32	0.27435	0.27934
558.38	0.27567	0.28065
558.44	0.27654	0.2815
558.5	0.27701	0.28196
558.56	0.27715	0.28207
558.62	0.27699	0.28189
558.68	0.27659	0.28145
558.74	0.27596	0.28078
558.8	0.27514	0.27992
558.86	0.27416	0.2789
558.92	0.27305	0.27774
558.98	0.27186	0.2765
559.04	0.27064	0.27523
559.1	0.26944	0.27398
559.16	0.26834	0.27283
559.22	0.2674	0.27184
559.28	0.26668	0.27108
559.34	0.26624	0.2706
559.4	0.26611	0.27045
559.46	0.26633	0.27065
559.52	0.2669	0.27121
559.58	0.26782	0.27212
559.64	0.26906	0.27336
559.7	0.2706	0.27488
559.76	0.27237	0.27664
559.82	0.27433	0.27858
559.88	0.27639	0.28062
559.94	0.2785	0.2827
560	0.28057	0.28476
560.06	0.28254	0.28672
560.12	0.28435	0.28852
560.18	0.28595	0.29013
560.24	0.28731	0.29148
560.3	0.28838	0.29255
560.36	0.28914	0.29331
560.42	0.28958	0.29374
560.48	0.28966	0.2938
560.54	0.28938	0.29348
560.6	0.28871	0.29277
560.66	0.28764	0.29164
560.72	0.28617	0.29011
560.78	0.28429	0.28817
560.84	0.28203	0.28585
560.9	0.27942	0.28318
560.96	0.2765	0.2802
561.02	0.27333	0.27697
561.08	0.26998	0.27355
561.14	0.2665	0.27002
561.2	0.26296	0.26642
561.26	0.25942	0.26281
561.32	0.25592	0.25925
561.38	0.25251	0.25576
561.44	0.24919	0.25239
561.5	0.246	0.24914
561.56	0.24294	0.24602
561.62	0.24003	0.24305
561.68	0.23725	0.24022
561.74	0.2346	0.23753
561.8	0.23209	0.23496
561.86	0.22969	0.23251
561.92	0.22741	0.23016
561.98	0.22521	0.22791
562.04	0.22309	0.22573
562.1	0.22102	0.22361
562.16	0.21901	0.22154
562.22	0.21703	0.21951
562.28	0.21509	0.21752
562.34	0.21318	0.21556
562.4	0.2113	0.21364
562.46	0.20947	0.21176
562.52	0.2077	0.20994
562.58	0.20599	0.20818
562.64	0.20436	0.2065
562.7	0.20283	0.20493
562.76	0.20141	0.20346
562.82	0.20013	0.20213
562.88	0.199	0.20096
562.94	0.19804	0.19995
563	0.19727	0.19914
563.06	0.19671	0.19855
563.12	0.19638	0.19818
563.18	0.19629	0.19806
563.24	0.19646	0.1982
563.3	0.19691	0.19862
563.36	0.19763	0.19932
563.42	0.19864	0.20032
563.48	0.19996	0.20161
563.54	0.20157	0.20321
563.6	0.2035	0.20512
563.66	0.20573	0.20734
563.72	0.20828	0.20987
563.78	0.21114	0.21271
563.84	0.21432	0.21588
563.9	0.21782	0.21936
563.96	0.22163	0.22316
564.02	0.22577	0.22729
564.08	0.23023	0.23174
564.14	0.23502	0.23652
564.2	0.24014	0.24163
564.26	0.24559	0.24707
564.32	0.25137	0.25285
564.38	0.25751	0.25898
564.44	0.264	0.26546
564.5	0.27085	0.2723
564.56	0.2781	0.27953
564.62	0.28575	0.28717
564.68	0.29385	0.29525
564.74	0.30241	0.30379
564.8	0.31148	0.31285
564.86	0.32112	0.32248
564.92	0.33136	0.33272
564.98	0.34228	0.34363
565.05	0.35393	0.35528
565.11	0.36637	0.36772
565.17	0.37968	0.38103
565.23	0.39391	0.39526
565.29	0.40911	0.41047
565.35	0.42533	0.4267
565.41	0.44262	0.44399
565.47	0.46098	0.46237
565.53	0.48042	0.48182
565.59	0.50092	0.50234
565.65	0.52241	0.52385
565.71	0.54481	0.54627
565.77	0.56798	0.56946
565.83	0.59173	0.59322
565.89	0.61583	0.61732
565.95	0.63996	0.64146
566.01	0.66381	0.6653
566.07	0.68698	0.68847
566.13	0.70909	0.71058
566.19	0.72974	0.73122
566.25	0.7486	0.75007
566.31	0.7654	0.76686
566.37	0.77996	0.7814
566.43	0.79224	0.79366
566.49	0.80233	0.80372
566.55	0.81045	0.81181
566.61	0.81692	0.81824
566.67	0.82216	0.82344
566.73	0.82665	0.82788
566.79	0.83085	0.83202
566.85	0.83524	0.83633
566.91	0.84022	0.84122
566.97	0.84613	0.84704
567.03	0.85322	0.85404
567.09	0.86164	0.86238
567.15	0.87145	0.87211
567.21	0.8826	0.88319
567.27	0.89493	0.89546
567.33	0.9082	0.90867
567.39	0.92207	0.9225
567.45	0.93614	0.93652
567.51	0.94994	0.95028
567.57	0.96299	0.96327
567.63	0.97476	0.97498
567.69	0.98475	0.98492
567.75	0.99253	0.99264
567.81	0.9977	0.99776
567.87	1	1
567.93	0.99927	0.99921
567.99	0.99548	0.99536
568.05	0.98875	0.98859
568.11	0.97934	0.97913
568.17	0.9676	0.96734
568.23	0.95397	0.95367
568.29	0.93894	0.9386
568.35	0.92301	0.92263
568.41	0.90663	0.90621
568.47	0.89022	0.88976
568.53	0.87411	0.87361
568.59	0.85852	0.85798
568.65	0.8436	0.84302
568.71	0.82939	0.82875
568.77	0.81582	0.81514
568.83	0.80277	0.80205
568.89	0.79006	0.78931
568.95	0.77747	0.77668
569.01	0.76476	0.76394
569.07	0.7517	0.75085
569.13	0.73807	0.7372
569.19	0.7237	0.72281
569.25	0.70848	0.70758
569.31	0.69234	0.69143
569.37	0.67527	0.67436
569.43	0.65733	0.65641
569.49	0.63861	0.6377
569.55	0.61926	0.61837
569.61	0.59947	0.59859
569.67	0.57944	0.57857
569.73	0.55937	0.55851
569.79	0.53947	0.53863
569.85	0.51993	0.51912
569.91	0.50093	0.50014
569.97	0.48261	0.48184
570.03	0.46509	0.46434
570.09	0.44846	0.44772
570.15	0.43278	0.43205
570.21	0.41808	0.41736
570.27	0.40438	0.40367
570.33	0.39168	0.39097
570.39	0.37997	0.37926
570.45	0.36922	0.3685
570.51	0.3594	0.35867
570.57	0.35048	0.34974
570.63	0.34241	0.34165
570.69	0.33516	0.33439
570.75	0.3287	0.32791
570.81	0.32299	0.32217
570.87	0.318	0.31715
570.93	0.3137	0.31283
570.99	0.31008	0.30917
571.05	0.30711	0.30617
571.11	0.30479	0.30381
571.17	0.30311	0.30209
571.23	0.30206	0.30099
571.29	0.30165	0.30053
571.35	0.30186	0.30068
571.41	0.3027	0.30147
571.47	0.30419	0.30289
571.53	0.30631	0.30494
571.59	0.30907	0.30763
571.65	0.31249	0.31097
571.71	0.31657	0.31497
571.77	0.32132	0.31963
571.83	0.32674	0.32496
571.89	0.33286	0.33097
571.95	0.33967	0.33768
572.01	0.34719	0.34508
572.07	0.35543	0.3532
572.13	0.36438	0.36202
572.19	0.37404	0.37155
572.25	0.38439	0.38176
572.31	0.3954	0.39263
572.37	0.40704	0.40411
572.43	0.41923	0.41614
572.49	0.43191	0.42866
572.55	0.44499	0.44158
572.61	0.45839	0.45481
572.67	0.47203	0.46826
572.73	0.48582	0.48188
572.79	0.49972	0.4956
572.85	0.51372	0.50941
572.91	0.52782	0.52332
572.97	0.54208	0.53738
573.03	0.5566	0.55169
573.09	0.57148	0.56636
573.15	0.58685	0.58151
573.21	0.60284	0.59727
573.27	0.61955	0.61374
573.33	0.63706	0.63099
573.39	0.65538	0.64906
573.45	0.6745	0.66792
573.51	0.69433	0.68748
573.57	0.71472	0.7076
573.63	0.73547	0.72808
573.69	0.75633	0.74868
573.75	0.77703	0.76912
573.81	0.79729	0.78912
573.87	0.81681	0.80838
573.93	0.83534	0.82666
573.99	0.85265	0.84372
574.05	0.86855	0.85937
574.11	0.88289	0.87349
574.17	0.89556	0.88594
574.23	0.90646	0.89666
574.29	0.91552	0.90556
574.35	0.92266	0.91257
574.41	0.9278	0.91761
574.47	0.93086	0.9206
574.53	0.93177	0.92146
574.59	0.93045	0.92011
574.65	0.92683	0.91648
574.71	0.9209	0.91055
574.77	0.91266	0.90233
574.83	0.90216	0.8919
574.89	0.88954	0.87937
574.95	0.87497	0.86494
575.02	0.8587	0.84885
575.08	0.84103	0.83139
575.14	0.82229	0.81289
575.2	0.80282	0.79367
575.26	0.78298	0.77407
575.32	0.76308	0.75441
575.38	0.74342	0.73495
575.44	0.72423	0.71596
575.5	0.70571	0.6976
575.56	0.68798	0.68001
575.62	0.67112	0.66327
575.68	0.65512	0.6474
575.74	0.63998	0.63237
575.8	0.6256	0.61811
575.86	0.6119	0.60455
575.92	0.59877	0.59156
575.98	0.5861	0.57903
576.04	0.57378	0.56688
576.1	0.56175	0.55501
576.16	0.54992	0.54335
576.22	0.53827	0.53185
576.28	0.52675	0.52048
576.34	0.51536	0.50921
576.4	0.50407	0.49804
576.46	0.49289	0.48696
576.52	0.4818	0.47596
576.58	0.47082	0.46507
576.64	0.45997	0.45429
576.7	0.44926	0.44367
576.76	0.43875	0.43325
576.82	0.42849	0.42311
576.88	0.41857	0.4133
576.94	0.40905	0.40391
577	0.40004	0.39502
577.06	0.39159	0.38671
577.12	0.38379	0.37904
577.18	0.3767	0.37206
577.24	0.37034	0.3658
577.3	0.36474	0.36028
577.36	0.35989	0.3555
577.42	0.35576	0.35141
577.48	0.35231	0.34797
577.54	0.34946	0.3451
577.6	0.34711	0.34272
577.66	0.34517	0.34073
577.72	0.3435	0.339
577.78	0.34198	0.33742
577.84	0.34048	0.33587
577.9	0.33889	0.33424
577.96	0.3371	0.33243
578.02	0.33504	0.33035
578.08	0.33263	0.32796
578.14	0.32984	0.32521
578.2	0.32666	0.32209
578.26	0.32309	0.31861
578.32	0.31915	0.31476
578.38	0.31486	0.31056
578.44	0.31024	0.30604
578.5	0.30532	0.30121
578.56	0.30012	0.29609
578.62	0.29463	0.29068
578.68	0.28888	0.28499
578.74	0.28287	0.27903
578.8	0.27658	0.2728
578.86	0.27004	0.26632
578.92	0.26325	0.2596
578.98	0.25624	0.25268
579.04	0.24905	0.24558
579.1	0.24172	0.23837
579.16	0.23431	0.23108
579.22	0.22688	0.22379
579.28	0.2195	0.21654
579.34	0.21223	0.20941
579.4	0.20514	0.20245
579.46	0.19827	0.1957
579.52	0.19166	0.18922
579.58	0.18535	0.18302
579.64	0.17937	0.17713
579.7	0.17372	0.17158
579.76	0.16842	0.16637
579.82	0.16346	0.1615
579.88	0.15885	0.15696
579.94	0.15457	0.15276
580	0.15062	0.14888
580.06	0.14698	0.1453
580.12	0.14364	0.14201
580.18	0.14059	0.139
580.24	0.1378	0.13625
580.3	0.13525	0.13374
580.36	0.13293	0.13144
580.42	0.13081	0.12934
580.48	0.12887	0.12742
580.54	0.12709	0.12565
580.6	0.12544	0.12402
580.66	0.1239	0.12249
580.72	0.12245	0.12105
580.78	0.12107	0.11968
580.84	0.11972	0.11835
580.9	0.11841	0.11704
580.96	0.1171	0.11575
581.02	0.11579	0.11445
581.08	0.11447	0.11314
581.14	0.11314	0.11182
581.2	0.1118	0.11049
581.26	0.11045	0.10916
581.32	0.10911	0.10783
581.38	0.1078	0.10653
581.44	0.10652	0.10526
581.5	0.10529	0.10404
581.56	0.10413	0.10288
581.62	0.10303	0.10179
581.68	0.10202	0.10078
581.74	0.10108	0.099843
581.8	0.10022	0.098988
581.86	0.099436	0.098209
581.92	0.098719	0.097498
581.98	0.098062	0.096848
582.04	0.097457	0.096252
582.1	0.096898	0.095703
582.16	0.09638	0.095197
582.22	0.095904	0.094731
582.28	0.09547	0.094306
582.34	0.095082	0.093926
582.4	0.094748	0.093597
582.46	0.094476	0.093325
582.52	0.094273	0.09312
582.58	0.094148	0.09299
582.64	0.094108	0.092941
582.7	0.094159	0.092981
582.76	0.094304	0.093113
582.82	0.094546	0.093338
582.88	0.094881	0.093654
582.94	0.095306	0.094056
583	0.095811	0.094534
583.06	0.096384	0.095076
583.12	0.097009	0.095666
583.18	0.097664	0.096284
583.24	0.098326	0.096906
583.3	0.098968	0.097507
583.36	0.09956	0.09806
583.42	0.10007	0.098537
583.48	0.10048	0.098911
583.54	0.10075	0.099156
583.6	0.10086	0.099252
583.66	0.1008	0.099181
583.72	0.10055	0.098931
583.78	0.10011	0.098499
583.84	0.099483	0.097886
583.9	0.098677	0.0971
583.96	0.097707	0.096157
584.02	0.096596	0.095075
584.08	0.095367	0.093878
584.14	0.094046	0.092591
584.2	0.09266	0.091239
584.26	0.091236	0.089849
584.32	0.089797	0.088444
584.38	0.088367	0.087047
584.44	0.086967	0.085679
584.5	0.085613	0.084356
584.56	0.084321	0.083094
584.62	0.083103	0.081902
584.68	0.081968	0.08079
584.74	0.080922	0.079764
584.8	0.079968	0.078827
584.86	0.079107	0.07798
584.92	0.078339	0.077222
584.98	0.07766	0.07655
585.05	0.077067	0.075963
585.11	0.076555	0.075454
585.17	0.076119	0.07502
585.23	0.075755	0.074655
585.29	0.075457	0.074354
585.35	0.075219	0.074112
585.41	0.075037	0.073923
585.47	0.074904	0.073781
585.53	0.074814	0.07368
585.59	0.074757	0.073614
585.65	0.074727	0.073576
585.71	0.074712	0.073557
585.77	0.074704	0.073551
585.83	0.074692	0.073547
585.89	0.074667	0.073537
585.95	0.074622	0.073513
586.01	0.07455	0.073466
586.07	0.074444	0.073389
586.13	0.074303	0.073274
586.19	0.074121	0.073117
586.25	0.073899	0.072914
586.31	0.073634	0.072662
586.37	0.073328	0.072362
586.43	0.07298	0.072015
586.49	0.072591	0.071623
586.55	0.072166	0.07119
586.61	0.071706	0.070722
586.67	0.071218	0.070225
586.73	0.070707	0.069704
586.79	0.070179	0.069167
586.85	0.06964	0.06862
586.91	0.069098	0.06807
586.97	0.06856	0.067523
587.03	0.06803	0.066984
587.09	0.067514	0.066459
587.15	0.067016	0.065951
587.21	0.066538	0.065464
587.27	0.066082	0.065001
587.33	0.065649	0.064561
587.39	0.06524	0.064146
587.45	0.064852	0.063754
587.51	0.064485	0.063383
587.57	0.064135	0.063028
587.63	0.063799	0.062686
587.69	0.063469	0.062351
587.75	0.063141	0.062017
587.81	0.062806	0.061678
587.87	0.062458	0.061328
587.93	0.062089	0.060962
587.99	0.061693	0.060573
588.05	0.061264	0.060158
588.11	0.060801	0.059715
588.17	0.060301	0.059242
588.23	0.059767	0.058741
588.29	0.0592	0.058212
588.35	0.058607	0.057658
588.41	0.057992	0.057084
588.47	0.057362	0.056493
588.53	0.056722	0.055888
588.59	0.056079	0.055275
588.65	0.055436	0.054656
588.71	0.054796	0.054035
588.77	0.054159	0.053412
588.83	0.053525	0.052788
588.89	0.052892	0.052164
588.95	0.052256	0.051537
589.01	0.051614	0.050906
589.07	0.050962	0.050269
589.13	0.050296	0.049622
589.19	0.049615	0.048965
589.25	0.048919	0.048295
589.31	0.048208	0.047614
589.37	0.047486	0.046923
589.43	0.046758	0.046225
589.49	0.04603	0.045527
589.55	0.045309	0.044834
589.61	0.044603	0.044153
589.67	0.043919	0.043491
589.73	0.043266	0.042855
589.79	0.042648	0.04225
589.85	0.042071	0.041682
589.91	0.041539	0.041154
589.97	0.041053	0.04067
590.03	0.040614	0.04023
590.09	0.040222	0.039834
590.15	0.039875	0.039482
590.21	0.03957	0.039171
590.27	0.039304	0.038899
590.33	0.039074	0.038664
590.39	0.038875	0.038461
590.45	0.038706	0.038288
590.51	0.038562	0.038142
590.57	0.038442	0.038019
590.63	0.038343	0.037918
590.69	0.038262	0.037835
590.75	0.038198	0.037768
590.81	0.038146	0.037715
590.87	0.038106	0.037673
590.93	0.038073	0.03764
590.99	0.038047	0.037614
591.05	0.038023	0.037593
591.11	0.038002	0.037574
591.17	0.037982	0.037558
591.23	0.037962	0.037542
591.29	0.037944	0.037527
591.35	0.037929	0.037513
591.41	0.037918	0.037502
591.47	0.037915	0.037495
591.53	0.037922	0.037497
591.59	0.037943	0.037509
591.65	0.03798	0.037536
591.71	0.038038	0.037582
591.77	0.038119	0.03765
591.83	0.038226	0.037743
591.89	0.038362	0.037866
591.95	0.038529	0.038021
592.01	0.03873	0.03821
592.07	0.038965	0.038435
592.13	0.039236	0.038695
592.19	0.039541	0.038992
592.25	0.03988	0.039322
592.31	0.040249	0.039682
592.37	0.040643	0.040068
592.43	0.041055	0.040471
592.49	0.041476	0.040883
592.55	0.041893	0.041292
592.61	0.042296	0.041686
592.67	0.042671	0.042052
592.73	0.043005	0.042377
592.79	0.043285	0.04265
592.85	0.043504	0.04286
592.91	0.043653	0.043003
592.97	0.043731	0.043077
593.03	0.043738	0.043082
593.09	0.04368	0.043024
593.15	0.043564	0.04291
593.21	0.043399	0.042751
593.27	0.043196	0.042555
593.33	0.042963	0.04233
593.39	0.042708	0.042085
593.45	0.042436	0.041822
593.51	0.04215	0.041546
593.57	0.041849	0.041253
593.63	0.04153	0.040943
593.69	0.041187	0.04061
593.75	0.040814	0.040248
593.81	0.040404	0.039851
593.87	0.03995	0.039414
593.93	0.03945	0.038933
593.99	0.038901	0.038406
594.05	0.038304	0.037836
594.11	0.037663	0.037225
594.17	0.036986	0.036579
594.23	0.036279	0.035908
594.29	0.035555	0.03522
594.35	0.034823	0.034526
594.41	0.034094	0.033835
594.47	0.033378	0.033157
594.53	0.032684	0.0325
594.59	0.032019	0.031871
594.65	0.031388	0.031274
594.71	0.030797	0.030715
594.77	0.030247	0.030194
594.83	0.029739	0.029713
594.89	0.029273	0.02927
594.95	0.028847	0.028865
595.02	0.028458	0.028494
595.08	0.028101	0.028153
595.14	0.027772	0.027837
595.2	0.027465	0.027542
595.26	0.027173	0.027262
595.32	0.02689	0.026992
595.38	0.026612	0.026727
595.44	0.026332	0.026464
595.5	0.026049	0.026198
595.56	0.025759	0.025928
595.62	0.025461	0.025652
595.68	0.025156	0.02537
595.74	0.024844	0.025083
595.8	0.024527	0.024791
595.86	0.024207	0.024495
595.92	0.023884	0.024196
595.98	0.023561	0.023896
596.04	0.023236	0.023594
596.1	0.022911	0.023291
596.16	0.022585	0.022986
596.22	0.022256	0.022679
596.28	0.021924	0.02237
596.34	0.021588	0.022057
596.4	0.021248	0.021741
596.46	0.020904	0.021422
596.52	0.020556	0.0211
596.58	0.020207	0.020776
596.64	0.019856	0.020453
596.7	0.019506	0.02013
596.76	0.019159	0.019812
596.82	0.018817	0.019498
596.88	0.018481	0.019192
596.94	0.018153	0.018894
597	0.017835	0.018606
597.06	0.017527	0.018329
597.12	0.01723	0.018065
597.18	0.016946	0.017813
597.24	0.016675	0.017575
597.3	0.016417	0.01735
597.36	0.016171	0.017139
597.42	0.015939	0.016941
597.48	0.015719	0.016756
597.54	0.015512	0.016584
597.6	0.015316	0.016424
597.66	0.015131	0.016276
597.72	0.014957	0.016139
597.78	0.014793	0.016013
597.84	0.014638	0.015897
597.9	0.01449	0.01579
597.96	0.01435	0.015692
598.02	0.014216	0.015601
598.08	0.014087	0.015516
598.14	0.01396	0.015436
598.2	0.013835	0.01536
598.26	0.01371	0.015286
598.32	0.013583	0.015214
598.38	0.013455	0.015142
598.44	0.013323	0.015071
598.5	0.013188	0.015001
598.56	0.013049	0.01493
598.62	0.012907	0.01486
598.68	0.012762	0.014791
598.74	0.012613	0.014722
598.8	0.012461	0.014655
598.86	0.012306	0.01459
598.92	0.012148	0.014527
598.98	0.011986	0.014465
599.04	0.011822	0.014407
599.1	0.011654	0.014351
599.16	0.011483	0.0143
599.22	0.011309	0.014253
599.28	0.011131	0.014212
599.34	0.01095	0.014178
599.4	0.010767	0.014152
599.46	0.010583	0.014136
599.52	0.010398	0.01413
599.58	0.010214	0.014137
599.64	0.010032	0.014158
599.7	0.0098525	0.014192
599.76	0.0096767	0.014242
599.82	0.0095054	0.014307
599.88	0.0093391	0.014388
599.94	0.0091784	0.014484
600	0.0090235	0.014595


==> fig/water_cluster_5H2O_cq.dat <==
540	0.016177
540.06	0.016304
540.12	0.016433
540.18	0.016563
540.24	0.016696
540.3	0.016831
540.36	0.016967
540.42	0.017106
540.48	0.017246
540.54	0.017389
540.6	0.017534
540.66	0.017681
540.72	0.017831
540.78	0.017982
540.84	0.018136
540.9	0.018293
540.96	0.018452
541.02	0.018613
541.08	0.018777
541.14	0.018944
541.2	0.019113
541.26	0.019285
541.32	0.01946
541.38	0.019637
541.44	0.019818
541.5	0.020001
541.56	0.020188
541.62	0.020378
541.68	0.020571
541.74	0.020767
541.8	0.020967
541.86	0.02117
541.92	0.021376
541.98	0.021587
542.04	0.021801
542.1	0.022018
542.16	0.02224
542.22	0.022466
542.28	0.022696
542.34	0.02293
542.4	0.023168
542.46	0.023411
542.52	0.023658
542.58	0.02391
542.64	0.024166
542.7	0.024428
542.76	0.024695
542.82	0.024967
542.88	0.025244
542.94	0.025526
543	0.025815
543.06	0.026109
543.12	0.026409
543.18	0.026715
543.24	0.027027
543.3	0.027346
543.36	0.027672
543.42	0.028004
543.48	0.028344
543.54	0.02869
543.6	0.029045
543.66	0.029407
543.72	0.029777
543.78	0.030155
543.84	0.030542
543.9	0.030937
543.96	0.031341
544.02	0.031755
544.08	0.032178
544.14	0.032612
544.2	0.033055
544.26	0.033509
544.32	0.033974
544.38	0.034451
544.44	0.034939
544.5	0.035439
544.56	0.035951
544.62	0.036477
544.68	0.037016
544.74	0.037569
544.8	0.038137
544.86	0.03872
544.92	0.039318
544.98	0.039932
545.04	0.040563
545.1	0.041211
545.16	0.041877
545.22	0.042562
545.28	0.043267
545.34	0.043992
545.4	0.044738
545.46	0.045506
545.52	0.046296
545.58	0.047111
545.64	0.047951
545.7	0.048816
545.76	0.049709
545.82	0.05063
545.88	0.05158
545.94	0.052561
546	0.053574
546.06	0.054622
546.12	0.055704
546.18	0.056824
546.24	0.057982
546.3	0.059181
546.36	0.060423
546.42	0.061709
546.48	0.063043
546.54	0.064426
546.6	0.065862
546.66	0.067352
546.72	0.0689
546.78	0.070509
546.84	0.072183
546.9	0.073924
546.96	0.075737
547.02	0.077626
547.08	0.079596
547.14	0.08165
547.2	0.083795
547.26	0.086036
547.32	0.088378
547.38	0.090829
547.44	0.093394
547.5	0.096082
547.56	0.0989
547.62	0.10186
547.68	0.10496
547.74	0.10823
547.8	0.11166
547.86	0.11528
547.92	0.11908
547.98	0.1231
548.04	0.12734
548.1	0.13182
548.16	0.13656
548.22	0.14157
548.28	0.14687
548.34	0.15249
548.4	0.15846
548.46	0.16478
548.52	0.1715
548.58	0.17864
548.64	0.18622
548.7	0.19427
548.76	0.20283
548.82	0.21191
548.88	0.22156
548.94	0.23178
549	0.24261
549.06	0.25405
549.12	0.2661
549.18	0.27878
549.24	0.29204
549.3	0.30587
549.36	0.32021
549.42	0.33498
549.48	0.35012
549.54	0.3655
549.6	0.38103
549.66	0.3966
549.72	0.41209
549.78	0.42743
549.84	0.44255
549.9	0.45745
549.96	0.47214
550.02	0.48668
550.08	0.50117
550.14	0.51571
550.2	0.53041
550.26	0.5454
550.32	0.56074
550.38	0.57649
550.44	0.59266
550.5	0.6092
550.56	0.62604
550.62	0.64304
550.68	0.66006
550.74	0.67691
550.8	0.69341
550.86	0.70934
550.92	0.72449
550.98	0.73867
551.04	0.75168
551.1	0.76335
551.16	0.77354
551.22	0.78216
551.28	0.78915
551.34	0.7945
551.4	0.79826
551.46	0.80053
551.52	0.80143
551.58	0.80114
551.64	0.79987
551.7	0.79783
551.76	0.79525
551.82	0.79237
551.88	0.7894
551.94	0.78654
552	0.78394
552.06	0.78173
552.12	0.78002
552.18	0.77885
552.24	0.77828
552.3	0.77833
552.36	0.77904
552.42	0.78042
552.48	0.7825
552.54	0.78528
552.6	0.78875
552.66	0.79285
552.72	0.79747
552.78	0.80244
552.84	0.80754
552.9	0.81245
552.96	0.81683
553.02	0.82029
553.08	0.82243
553.14	0.82286
553.2	0.82122
553.26	0.81721
553.32	0.81061
553.38	0.80131
553.44	0.78927
553.5	0.77458
553.56	0.75738
553.62	0.73791
553.68	0.71646
553.74	0.69337
553.8	0.66899
553.86	0.64369
553.92	0.61783
553.98	0.59176
554.04	0.56579
554.1	0.54019
554.16	0.5152
554.22	0.49099
554.28	0.46772
554.34	0.44548
554.4	0.42434
554.46	0.40434
554.52	0.38548
554.58	0.36776
554.64	0.35114
554.7	0.33559
554.76	0.32106
554.82	0.30751
554.88	0.29488
554.94	0.28313
555	0.27218
555.06	0.26201
555.12	0.25255
555.18	0.24376
555.24	0.2356
555.3	0.22803
555.36	0.22101
555.42	0.2145
555.48	0.20847
555.54	0.2029
555.6	0.19776
555.66	0.19302
555.72	0.18866
555.78	0.18467
555.84	0.18102
555.9	0.1777
555.96	0.1747
556.02	0.172
556.08	0.1696
556.14	0.16748
556.2	0.16565
556.26	0.16408
556.32	0.16279
556.38	0.16177
556.44	0.16101
556.5	0.16052
556.56	0.16031
556.62	0.16036
556.68	0.16069
556.74	0.16131
556.8	0.16222
556.86	0.16342
556.92	0.16494
556.98	0.16677
557.04	0.16893
557.1	0.17144
557.16	0.1743
557.22	0.17753
557.28	0.18113
557.34	0.18511
557.4	0.18948
557.46	0.19424
557.52	0.19938
557.58	0.20488
557.64	0.21072
557.7	0.21687
557.76	0.22327
557.82	0.22986
557.88	0.23656
557.94	0.24327
558	0.2499
558.06	0.25633
558.12	0.26245
558.18	0.26816
558.24	0.27335
558.3	0.27796
558.36	0.28193
558.42	0.28522
558.48	0.28784
558.54	0.28978
558.6	0.2911
558.66	0.29182
558.72	0.292
558.78	0.29172
558.84	0.29103
558.9	0.29002
558.96	0.28878
559.02	0.28738
559.08	0.28593
559.14	0.28452
559.2	0.28322
559.26	0.28211
559.32	0.28124
559.38	0.28066
559.44	0.28037
559.5	0.28038
559.56	0.28065
559.62	0.28114
559.68	0.2818
559.74	0.28256
559.8	0.28334
559.86	0.28408
559.92	0.28473
559.98	0.28524
560.04	0.28558
560.1	0.28572
560.16	0.28565
560.22	0.28538
560.28	0.2849
560.34	0.2842
560.4	0.28328
560.46	0.28212
560.52	0.28071
560.58	0.27903
560.64	0.27708
560.7	0.27487
560.76	0.2724
560.82	0.26969
560.88	0.26679
560.94	0.26372
561	0.26054
561.06	0.2573
561.12	0.25404
561.18	0.2508
561.24	0.24763
561.3	0.24455
561.36	0.2416
561.42	0.23877
561.48	0.23609
561.54	0.23356
561.6	0.23115
561.66	0.22888
561.72	0.22671
561.78	0.22464
561.84	0.22266
561.9	0.22075
561.96	0.2189
562.02	0.2171
562.08	0.21535
562.14	0.21365
562.2	0.212
562.26	0.21041
562.32	0.20888
562.38	0.20742
562.44	0.20604
562.5	0.20475
562.56	0.20354
562.62	0.20244
562.68	0.20145
562.74	0.20057
562.8	0.19982
562.86	0.1992
562.92	0.19873
562.98	0.19842
563.04	0.1983
563.1	0.19838
563.16	0.19867
563.22	0.1992
563.28	0.19999
563.34	0.20105
563.4	0.20239
563.46	0.20404
563.52	0.206
563.58	0.20828
563.64	0.2109
563.7	0.21386
563.76	0.21718
563.82	0.22085
563.88	0.2249
563.94	0.22932
564	0.23413
564.06	0.23932
564.12	0.24492
564.18	0.25091
564.24	0.2573
564.3	0.26409
564.36	0.27128
564.42	0.27886
564.48	0.28684
564.54	0.29522
564.6	0.304
564.66	0.3132
564.72	0.32285
564.78	0.33299
564.84	0.34367
564.9	0.35494
564.96	0.36688
565.02	0.37954
565.08	0.39301
565.14	0.40734
565.2	0.42261
565.26	0.43887
565.32	0.45614
565.38	0.47446
565.44	0.49382
565.5	0.5142
565.56	0.53554
565.62	0.55776
565.68	0.58071
565.74	0.60422
565.8	0.62808
565.86	0.65204
565.92	0.67581
565.98	0.69909
566.04	0.72157
566.1	0.74296
566.16	0.76301
566.22	0.78152
566.28	0.79838
566.34	0.81355
566.4	0.8271
566.46	0.83917
566.52	0.85001
566.58	0.8599
566.64	0.86916
566.7	0.87811
566.76	0.88703
566.82	0.89617
566.88	0.90567
566.94	0.9156
567	0.92593
567.06	0.93656
567.12	0.94728
567.18	0.95783
567.24	0.9679
567.3	0.97716
567.36	0.98527
567.42	0.99188
567.48	0.99671
567.54	0.99949
567.6	1
567.66	0.99812
567.72	0.99378
567.78	0.98705
567.84	0.97805
567.9	0.96702
567.96	0.95428
568.02	0.94019
568.08	0.92516
568.14	0.90957
568.2	0.89377
568.26	0.87806
568.32	0.86264
568.38	0.84763
568.44	0.83307
568.5	0.81891
568.56	0.80502
568.62	0.79125
568.68	0.77741
568.74	0.76332
568.8	0.74881
568.86	0.73374
568.92	0.718
568.98	0.70156
569.04	0.6844
569.1	0.66655
569.16	0.64811
569.22	0.62918
569.28	0.60991
569.34	0.59045
569.4	0.57099
569.46	0.55171
569.52	0.53279
569.58	0.51438
569.64	0.49663
569.7	0.47967
569.76	0.46358
569.82	0.44845
569.88	0.43432
569.94	0.42122
570	0.40916
570.06	0.39815
570.12	0.38816
570.18	0.37918
570.24	0.37119
570.3	0.36415
570.36	0.35803
570.42	0.35281
570.48	0.34847
570.54	0.34496
570.6	0.34228
570.66	0.34039
570.72	0.33929
570.78	0.33895
570.84	0.33935
570.9	0.34047
570.96	0.34229
571.02	0.34477
571.08	0.34787
571.14	0.35154
571.2	0.35574
571.26	0.36039
571.32	0.36545
571.38	0.37085
571.44	0.37652
571.5	0.38241
571.56	0.38848
571.62	0.39469
571.68	0.40101
571.74	0.40742
571.8	0.41391
571.86	0.42045
571.92	0.42701
571.98	0.43357
572.04	0.44008
572.1	0.4465
572.16	0.45279
572.22	0.45891
572.28	0.46484
572.34	0.47055
572.4	0.47603
572.46	0.48131
572.52	0.48638
572.58	0.49128
572.64	0.49603
572.7	0.50067
572.76	0.50525
572.82	0.50983
572.88	0.51449
572.94	0.51933
573	0.52446
573.06	0.53001
573.12	0.5361
573.18	0.54286
573.24	0.55042
573.3	0.55887
573.36	0.56831
573.42	0.57879
573.48	0.59032
573.54	0.60291
573.6	0.6165
573.66	0.63099
573.72	0.64626
573.78	0.66214
573.84	0.67841
573.9	0.69486
573.96	0.71122
574.02	0.72724
574.08	0.74267
574.14	0.75727
574.2	0.77084
574.26	0.78319
574.32	0.7942
574.38	0.80375
574.44	0.8118
574.5	0.81829
574.56	0.82324
574.62	0.82664
574.68	0.82851
574.74	0.82889
574.8	0.82781
574.86	0.82529
574.92	0.82134
574.98	0.816
575.04	0.80929
575.1	0.80122
575.16	0.79185
575.22	0.78123
575.28	0.76947
575.34	0.75667
575.4	0.74298
575.46	0.72854
575.52	0.71353
575.58	0.69809
575.64	0.68239
575.7	0.66657
575.76	0.65078
575.82	0.63515
575.88	0.6198
575.94	0.60486
576	0.59041
576.06	0.57656
576.12	0.56339
576.18	0.55094
576.24	0.53927
576.3	0.5284
576.36	0.51833
576.42	0.50906
576.48	0.50057
576.54	0.49281
576.6	0.48573
576.66	0.47925
576.72	0.4733
576.78	0.46775
576.84	0.46248
576.9	0.45736
576.96	0.45223
577.02	0.44696
577.08	0.4414
577.14	0.43544
577.2	0.42896
577.26	0.4219
577.32	0.41423
577.38	0.40593
577.44	0.39707
577.5	0.3877
577.56	0.37792
577.62	0.36787
577.68	0.35765
577.74	0.34741
577.8	0.33725
577.86	0.32727
577.92	0.31754
577.98	0.30813
578.04	0.29906
578.1	0.29034
578.16	0.28197
578.22	0.27394
578.28	0.26623
578.34	0.25882
578.4	0.2517
578.46	0.24486
578.52	0.23829
578.58	0.232
578.64	0.22599
578.7	0.22027
578.76	0.21485
578.82	0.20972
578.88	0.20491
578.94	0.20039
579	0.19617
579.06	0.19224
579.12	0.18859
579.18	0.18522
579.24	0.18209
579.3	0.17922
579.36	0.17657
579.42	0.17414
579.48	0.1719
579.54	0.16983
579.6	0.16791
579.66	0.16611
579.72	0.16439
579.78	0.16272
579.84	0.16107
579.9	0.15941
579.96	0.15774
580.02	0.15602
580.08	0.15427
580.14	0.15249
580.2	0.1507
580.26	0.14891
580.32	0.14716
580.38	0.14545
580.44	0.14382
580.5	0.14227
580.56	0.14082
580.62	0.13946
580.68	0.13819
580.74	0.13701
580.8	0.13589
580.86	0.13482
580.92	0.13379
580.98	0.13277
581.04	0.13175
581.1	0.13071
581.16	0.12962
581.22	0.12848
581.28	0.12727
581.34	0.12598
581.4	0.12459
581.46	0.12309
581.52	0.12149
581.58	0.11978
581.64	0.11798
581.7	0.11609
581.76	0.11413
581.82	0.11213
581.88	0.11011
581.94	0.1081
582	0.10612
582.06	0.10419
582.12	0.10234
582.18	0.10056
582.24	0.098883
582.3	0.097298
582.36	0.095806
582.42	0.094402
582.48	0.093079
582.54	0.091826
582.6	0.090632
582.66	0.089487
582.72	0.088382
582.78	0.08731
582.84	0.086266
582.9	0.085246
582.96	0.08425
583.02	0.083279
583.08	0.082332
583.14	0.081413
583.2	0.080524
583.26	0.079666
583.32	0.078844
583.38	0.078061
583.44	0.07732
583.5	0.076625
583.56	0.075982
583.62	0.075394
583.68	0.074865
583.74	0.074396
583.8	0.07399
583.86	0.073644
583.92	0.073357
583.98	0.073125
584.04	0.072944
584.1	0.07281
584.16	0.072716
584.22	0.07266
584.28	0.072637
584.34	0.072644
584.4	0.072679
584.46	0.072739
584.52	0.072819
584.58	0.072916
584.64	0.073023
584.7	0.073131
584.76	0.07323
584.82	0.07331
584.88	0.07336
584.94	0.073372
585	0.073337
585.06	0.073251
585.12	0.073112
585.18	0.072918
585.24	0.072671
585.3	0.072375
585.36	0.07203
585.42	0.071639
585.48	0.071204
585.54	0.070725
585.6	0.070204
585.66	0.069642
585.72	0.069044
585.78	0.068415
585.84	0.067763
585.9	0.067096
585.96	0.066425
586.02	0.065756
586.08	0.0651
586.14	0.064461
586.2	0.063842
586.26	0.063245
586.32	0.062668
586.38	0.062109
586.44	0.061561
586.5	0.061022
586.56	0.060485
586.62	0.059947
586.68	0.059404
586.74	0.058854
586.8	0.058295
586.86	0.057728
586.92	0.057151
586.98	0.056565
587.04	0.055973
587.1	0.055375
587.16	0.054773
587.22	0.054168
587.28	0.05356
587.34	0.052952
587.4	0.052343
587.46	0.051735
587.52	0.051128
587.58	0.050525
587.64	0.04993
587.7	0.049345
587.76	0.048775
587.82	0.048223
587.88	0.047695
587.94	0.047192
588	0.046716
588.06	0.046268
588.12	0.045845
588.18	0.045445
588.24	0.045062
588.3	0.044691
588.36	0.044325
588.42	0.043959
588.48	0.043588
588.54	0.043209
588.6	0.04282
588.66	0.042423
588.72	0.042022
588.78	0.041619
588.84	0.041223
588.9	0.040839
588.96	0.040475
589.02	0.040136
589.08	0.039828
589.14	0.039556
589.2	0.039321
589.26	0.039127
589.32	0.038972
589.38	0.038857
589.44	0.038781
589.5	0.038741
589.56	0.038737
589.62	0.038767
589.68	0.03883
589.74	0.038927
589.8	0.039056
589.86	0.039219
589.92	0.039415
589.98	0.039644
590.04	0.039902
590.1	0.040187
590.16	0.040493
590.22	0.040816
590.28	0.041148
590.34	0.04148
590.4	0.041805
590.46	0.042117
590.52	0.042409
590.58	0.042679
590.64	0.042924
590.7	0.043146
590.76	0.043348
590.82	0.043533
590.88	0.043706
590.94	0.04387
591	0.044026
591.06	0.044176
591.12	0.044316
591.18	0.04444
591.24	0.044542
591.3	0.04461
591.36	0.044635
591.42	0.044605
591.48	0.044509
591.54	0.044339
591.6	0.044087
591.66	0.043752
591.72	0.043336
591.78	0.042844
591.84	0.042288
591.9	0.041679
591.96	0.041033
592.02	0.040366
592.08	0.039693
592.14	0.03903
592.2	0.038388
592.26	0.037777
592.32	0.037204
592.38	0.036673
592.44	0.036186
592.5	0.035742
592.56	0.035337
592.62	0.034965
592.68	0.034621
592.74	0.034296
592.8	0.033983
592.86	0.033675
592.92	0.033364
592.98	0.033046
593.04	0.032719
593.1	0.032381
593.16	0.032032
593.22	0.031677
593.28	0.031316
593.34	0.030956
593.4	0.030599
593.46	0.030248
593.52	0.029906
593.58	0.029573
593.64	0.029249
593.7	0.028932
593.76	0.028621
593.82	0.028312
593.88	0.028003
593.94	0.027692
594	0.027377
594.06	0.027059
594.12	0.026737
594.18	0.026416
594.24	0.026096
594.3	0.025783
594.36	0.025481
594.42	0.025194
594.48	0.024925
594.54	0.024679
594.6	0.024459
594.66	0.024267
594.72	0.024106
594.78	0.023975
594.84	0.023876
594.9	0.023809
594.96	0.023772
595.02	0.023766
595.08	0.023788
595.14	0.023837
595.2	0.023912
595.26	0.024009
595.32	0.024126
595.38	0.02426
595.44	0.024405
595.5	0.024558
595.56	0.024713
595.62	0.024863
595.68	0.025003
595.74	0.025125
595.8	0.025224
595.86	0.025295
595.92	0.025334
595.98	0.025342
596.04	0.025317
596.1	0.025264
596.16	0.025186
596.22	0.02509
596.28	0.024983
596.34	0.024873
596.4	0.024765
596.46	0.024667
596.52	0.024584
596.58	0.024519
596.64	0.024475
596.7	0.024452
596.76	0.02445
596.82	0.024465
596.88	0.024494
596.94	0.024531
597	0.024571
597.06	0.024606
597.12	0.02463
597.18	0.024636
597.24	0.024617
597.3	0.024569
597.36	0.024487
597.42	0.024368
597.48	0.024211
597.54	0.024019
597.6	0.023793
597.66	0.02354
597.72	0.023266
597.78	0.022977
597.84	0.022682
597.9	0.022389
597.96	0.022105
598.02	0.021837
598.08	0.021592
598.14	0.021373
598.2	0.021185
598.26	0.021031
598.32	0.020913
598.38	0.020832
598.44	0.020789
598.5	0.020782
598.56	0.02081
598.62	0.020871
598.68	0.020961
598.74	0.021075
598.8	0.021207
598.86	0.021351
598.92	0.021497
598.98	0.021636
599.04	0.021759
599.1	0.021855
599.16	0.021914
599.22	0.021928
599.28	0.02189
599.34	0.021796
599.4	0.021644
599.46	0.021435
599.52	0.021174
599.58	0.020867
599.64	0.020521
599.7	0.020146
599.76	0.01975
599.82	0.019344
599.88	0.018934
599.94	0.018528
600	0.018133


==> fig/water_cluster_5H2O_oscstr.dat <==
548.05	1.8486e-27
549.02	3.244e-27
549.37	4.8074e-27
549.42	9.0573e-28
549.87	3.1141e-27
549.88	0.48975
550.62	1.7241e-26
550.75	0.41669
551.2	0.44209
551.22	0.37713
551.25	2.1186e-27
551.46	1.4912e-27
551.62	1.6671e-27
551.63	0.58415
551.9	8.495e-28
552.32	0.50203
553.07	0.343
553.25	0.47699
553.38	0.61214
553.7	0.48053
557.34	1.106e-27
557.85	8.4858e-27
558.02	1.055e-26
558.11	2.5499e-25
558.16	0.01279
558.22	0.10409
558.35	0.24228
558.87	0.22279
558.97	1.6709e-27
559.15	4.4156e-24
559.16	0.0015718
559.47	3.5315e-27
559.53	9.5884e-27
559.57	0.010482
559.93	0.2128
560	0.03413
560	9.6963e-23
560.1	5.687e-26
560.12	0.0012324
560.61	0.21801
560.86	3.283e-27
560.89	3.9253e-26
560.89	0.00054481
561	0.088505
561.3	2.3847e-26
561.45	0.030803
561.53	4.4829e-26
561.69	0.044371
561.78	8.2194e-26
561.78	3.9319e-27
561.81	0.010758
562	4.4532e-26
562	0.00045834
562.07	0.072692
562.35	6.9782e-26
562.41	2.7752e-25
562.44	0.0068938
562.46	0.022262
562.66	1.2243e-27
562.79	0.045428
563.02	2.3565e-28
563.08	0.0077092
563.25	7.7968e-25
563.26	0.0036941
563.46	1.6692e-28
563.48	0.0036194
563.66	1.5469e-27
563.79	2.8919e-27
563.83	0.0080451
563.94	1.1805e-25
563.98	0.0049174
564	0.0043807
564.03	8.8524e-26
564.5	5.6926e-27
564.51	2.9741e-27
564.62	1.6012e-27
564.67	0.048859
564.71	0.056881
564.76	1.1983e-26
564.84	1.1115e-26
564.86	0.0049427
565.35	0.03534
565.39	9.9564e-26
565.4	8.3554e-28
565.48	2.5138e-26
565.83	1.1643e-25
565.86	0.010103
565.94	0.071664
566.02	2.7338e-25
566.11	0.31146
566.2	0.12756
566.38	0.87617
566.66	5.3037e-25
566.67	2.4618e-26
566.69	0.0080355
566.88	4.3134e-27
567.16	0.08653
567.3	8.2062e-26
567.32	0.69647
567.73	0.76225
567.83	0.60376
568.33	5.0597e-27
568.67	5.1518e-25
568.71	0.044926
568.75	0.59963
569.17	0.4297
569.3	5.0683e-26
569.35	0.013864
570.46	3.6792e-27
570.52	0.018626
570.76	2.7954e-28
571.4	2.6339e-27
571.53	0.024144
571.56	0.18198
571.63	6.0854e-26
572.01	2.0411e-26
572.24	0.31997
572.33	7.5385e-28
572.64	1.6146e-27
572.75	0.19444
572.83	4.5234e-26
572.9	0.1625
573.08	4.6929e-27
573.14	2.8992e-27
573.3	7.0937e-26
573.32	0.026448
573.4	3.6557e-27
573.56	0.043869
573.73	0.018107
574.08	0.37954
574.16	5.4765e-27
574.16	3.6812e-26
574.17	3.9608e-27
574.25	0.43829
574.6	0.41902
574.62	4.8878e-27
574.73	0.28332
574.87	4.1815e-26
575.01	0.053773
575.21	0.50699
575.21	0.2631
575.64	2.5154e-26
575.77	0.35436
576.25	1.792e-28
576.39	0.14986
576.53	3.4067e-26
577.01	0.21953
577.15	4.0919e-26
577.32	0.094339
577.37	0.30647
577.68	1.326e-27
578.33	0.11594
579.03	1.676e-27
579.05	0.0082421
579.1	1.5376e-26
579.17	0.032995
579.73	4.5305e-26
579.97	0.10711
580.05	1.8988e-25
580.06	0.004844
580.65	1.9907e-24
580.66	0.0013319
580.77	2.0199e-27
580.87	0.042406
581.1	4.1475e-26
581.17	0.029981
581.39	1.0135e-26
581.54	0.061642
581.59	2.0082e-26
581.63	2.7603e-26
581.65	0.024624
581.67	0.0012155
582	6.6667e-29
582.22	6.6878e-26
582.23	0.0042938
582.24	0.0010255
582.44	3.2111e-27
582.56	0.0046508
582.62	6.4582e-26
582.65	0.00954
582.68	2.1624e-26
582.75	1.0533e-27
582.83	0.021949
582.85	0.0036758
583.12	2.1535e-27
583.18	1.1144e-27
583.23	2.4269e-26
583.25	0.0017785
583.27	0.0044916
583.31	0.0082965
583.43	2.0595e-26
583.58	0.0073529
583.81	1.1051e-27
583.88	2.0098e-28
583.9	1.7084e-29
583.96	0.0041282
584.05	0.0094064
584.06	5.6964e-26
584.07	0.0026855
584.25	5.5067e-29
584.39	2.8647e-27
584.42	0.0076672
584.45	0.0002738
584.48	1.6833e-26
584.52	1.1644e-26
584.58	0.0049332
584.66	2.1874e-27
584.74	0.011431
584.79	0.011135
584.88	7.6754e-28
584.98	0.0016173
585.01	8.6068e-26
585.01	1.5818e-26
585.1	0.014663
585.18	0.011192
585.22	8.7864e-26
585.44	1.4731e-25
585.46	1.6036e-27
585.5	0.0025078
585.53	0.024867
585.56	0.0090588
585.62	7.6348e-26
585.75	0.0042636
585.75	1.6816e-26
585.85	7.5097e-25
585.86	0.00033256
585.86	0.0040989
585.9	0.0003623
586	2.0233e-28
586.09	7.1854e-27
586.17	0.0045762
586.29	0.0018084
586.31	1.9829e-25
586.34	1.6843e-26
586.36	0.013976
586.45	0.0059444
586.45	8.1892e-27
586.53	0.0016632
586.63	5.0676e-27
586.95	0.025535
587.08	4.5278e-28
587.11	0.00070699
587.24	6.0622e-25
587.25	0.0011413
587.32	2.7209e-28
587.36	5.0455e-25
587.38	0.0058317
587.52	0.011301
587.74	5.5851e-26
587.75	5.3057e-28
587.77	0.0025202
587.85	0.00011071
587.85	1.105e-26
587.93	1.7521e-28
587.95	0.00095733
588.3	0.012716
588.4	4.196e-27
588.4	3.014e-05
588.45	7.49e-27
588.46	0.0011546
588.55	1.1589e-25
588.57	0.0092064
588.77	7.4631e-27
588.84	0.0034403
588.95	2.3623e-28
588.97	0.0033119
589.11	1.0809e-27
589.13	0.00024277
589.18	3.686e-27
589.21	0.001398
589.3	1.2457e-24
589.3	0.00055384
589.62	3.005e-24
589.62	0.0014829
589.66	3.8178e-27
589.71	0.0044637
589.97	1.1054e-27
590.05	1.0841e-26
590.07	0.00071577
590.12	6.7308e-26
590.15	0.0022273
590.17	0.0022929
590.28	2.9144e-28
590.34	7.3496e-27
590.36	9.3595e-25
590.37	0.00087108
590.42	1.094e-26
590.43	0.00033755
590.48	0.012617
590.55	0.011973
591.07	9.4101e-28
591.1	0.001309
591.16	1.2518e-27
591.21	0.0054197
591.33	9.8664e-28
591.35	1.7913e-25
591.38	0.0073991
591.38	1.3552e-25
591.4	0.0062169
591.49	0.03409
591.69	5.8559e-27
591.8	0.0034826
591.9	1.8047e-26
591.91	0.00032266
591.93	8.9104e-27
591.94	0.0016155
591.97	2.7479e-26
592	0.00097667
592.37	7.09e-27
592.43	5.4102e-25
592.43	0.004153
592.44	0.0024285
592.66	2.1151e-28
592.68	0.0017387
592.69	9.6064e-28
592.75	0.0024594
592.78	3.084e-26
592.9	0.0032588
592.9	1.233e-23
592.91	0.00012855
592.91	2.4561e-25
592.95	0.0065106
593	9.6114e-26
593.04	0.0033287
593.47	5.9384e-27
593.54	1.0692e-25
593.55	0.0020333
593.6	1.6728e-27
593.63	0.0095412
593.65	8.0647e-26
593.67	0.00023161
593.84	1.6728e-25
593.85	4.4058e-05
593.9	1.5973e-26
593.92	0.0036493
593.92	0.00012968
594.08	7.2283e-29
594.14	0.0014855
594.15	1.8043e-25
594.16	1.7611e-27
594.17	0.00026108
594.17	0.00042366
594.39	3.2667e-27
594.42	0.0011171
594.43	1.9812e-26
594.45	4.1856e-05
594.59	8.5555e-27
594.62	1.7121e-26
594.62	0.0007088
594.64	4.5124e-27
594.65	0.0011178
594.67	0.00036041
594.83	2.1138e-26
594.88	0.0034842
595.05	1.1447e-27
595.08	0.00041612
595.4	6.1967e-26
595.42	2.4672e-26
595.43	0.00094551
595.43	0.00081323
595.58	5.2321e-27
595.6	0.00016666
595.7	1.796e-27
595.75	1.7208e-24
595.75	0.00099224
595.78	0.0020248
595.96	2.2345e-28
596.02	1.957e-26
596.04	0.0027769
596.07	9.5266e-26
596.07	0.012353
596.09	0.0022076
596.58	3.0924e-26
596.6	9.4783e-26
596.61	0.0047256
596.61	0.0016139
597.05	1.9486e-27
597.12	0.0058142
597.49	4.4408e-29
597.56	0.016777
598.34	3.2066e-25
598.34	0.00040919
598.46	4.8305e-24
598.46	0.00013105
598.53	6.6381e-26
598.57	0.0043504
598.97	1.6288e-27
599.02	0.0074122
599.38	1.7549e-25
599.4	7.9174e-25
599.43	0.0061653
599.43	0.0061197
599.72	5.4766e-25
599.73	0.0018836


==> fig/water_cluster_5H2O_refsol.dat <==
540	0.01465
540.06	0.014778
540.12	0.014907
540.18	0.015039
540.24	0.015172
540.3	0.015307
540.36	0.015444
540.42	0.015583
540.48	0.015724
540.54	0.015868
540.6	0.016013
540.66	0.016161
540.72	0.016311
540.78	0.016463
540.84	0.016617
540.9	0.016774
540.96	0.016934
541.02	0.017096
541.08	0.01726
541.14	0.017427
541.2	0.017597
541.26	0.01777
541.32	0.017945
541.38	0.018123
541.44	0.018305
541.5	0.018489
541.56	0.018676
541.62	0.018866
541.68	0.01906
541.74	0.019257
541.8	0.019457
541.86	0.019661
541.92	0.019868
541.98	0.020079
542.04	0.020293
542.1	0.020512
542.16	0.020734
542.22	0.02096
542.28	0.021191
542.34	0.021425
542.4	0.021664
542.46	0.021908
542.52	0.022156
542.58	0.022408
542.64	0.022666
542.7	0.022928
542.76	0.023195
542.82	0.023468
542.88	0.023746
542.94	0.024029
543	0.024318
543.06	0.024613
543.12	0.024914
543.18	0.025221
543.24	0.025534
543.3	0.025854
543.36	0.02618
543.42	0.026513
543.48	0.026853
543.54	0.027201
543.6	0.027556
543.66	0.027919
543.72	0.02829
543.78	0.028669
543.84	0.029056
543.9	0.029453
543.96	0.029858
544.02	0.030272
544.08	0.030697
544.14	0.031131
544.2	0.031575
544.26	0.03203
544.32	0.032496
544.38	0.032974
544.44	0.033463
544.5	0.033964
544.56	0.034478
544.62	0.035004
544.68	0.035545
544.74	0.036099
544.8	0.036668
544.86	0.037251
544.92	0.03785
544.98	0.038466
545.04	0.039098
545.1	0.039747
545.16	0.040415
545.22	0.041101
545.28	0.041807
545.34	0.042533
545.4	0.043281
545.46	0.04405
545.52	0.044842
545.58	0.045659
545.64	0.0465
545.7	0.047367
545.76	0.048261
545.82	0.049183
545.88	0.050135
545.94	0.051118
546	0.052133
546.06	0.053182
546.12	0.054266
546.18	0.055388
546.24	0.056548
546.3	0.057749
546.36	0.058993
546.42	0.060282
546.48	0.061618
546.54	0.063003
546.6	0.064441
546.66	0.065934
546.72	0.067484
546.78	0.069096
546.84	0.070772
546.9	0.072516
546.96	0.074332
547.02	0.076224
547.08	0.078197
547.14	0.080255
547.2	0.082403
547.26	0.084647
547.32	0.086993
547.38	0.089447
547.44	0.092016
547.5	0.094708
547.56	0.097531
547.62	0.10049
547.68	0.1036
547.74	0.10687
547.8	0.11031
547.86	0.11393
547.92	0.11775
547.98	0.12177
548.04	0.12601
548.1	0.1305
548.16	0.13524
548.22	0.14026
548.28	0.14557
548.34	0.1512
548.4	0.15718
548.46	0.16351
548.52	0.17024
548.58	0.17738
548.64	0.18497
548.7	0.19304
548.76	0.20161
548.82	0.21071
548.88	0.22036
548.94	0.2306
549	0.24145
549.06	0.2529
549.12	0.26498
549.18	0.27767
549.24	0.29095
549.3	0.3048
549.36	0.31916
549.42	0.33396
549.48	0.34911
549.54	0.36452
549.6	0.38007
549.66	0.39566
549.72	0.41117
549.78	0.42653
549.84	0.44168
549.9	0.4566
549.96	0.47132
550.02	0.48588
550.08	0.50039
550.14	0.51494
550.2	0.52967
550.26	0.54468
550.32	0.56005
550.38	0.57582
550.44	0.59201
550.5	0.60858
550.56	0.62543
550.62	0.64246
550.68	0.65951
550.74	0.67639
550.8	0.6929
550.86	0.70885
550.92	0.72403
550.98	0.73823
551.04	0.75125
551.1	0.76294
551.16	0.77316
551.22	0.78179
551.28	0.78879
551.34	0.79415
551.4	0.79791
551.46	0.80018
551.52	0.80109
551.58	0.8008
551.64	0.79952
551.7	0.79748
551.76	0.7949
551.82	0.79202
551.88	0.78904
551.94	0.78617
552	0.78357
552.06	0.78136
552.12	0.77964
552.18	0.77848
552.24	0.7779
552.3	0.77796
552.36	0.77867
552.42	0.78005
552.48	0.78214
552.54	0.78493
552.6	0.7884
552.66	0.79251
552.72	0.79713
552.78	0.80211
552.84	0.80721
552.9	0.81213
552.96	0.81652
553.02	0.81998
553.08	0.82213
553.14	0.82255
553.2	0.82091
553.26	0.81689
553.32	0.81028
553.38	0.80097
553.44	0.78892
553.5	0.7742
553.56	0.75698
553.62	0.73748
553.68	0.716
553.74	0.69288
553.8	0.66846
553.86	0.64313
553.92	0.61723
553.98	0.59113
554.04	0.56512
554.1	0.53948
554.16	0.51445
554.22	0.49021
554.28	0.46691
554.34	0.44464
554.4	0.42347
554.46	0.40344
554.52	0.38455
554.58	0.3668
554.64	0.35016
554.7	0.33459
554.76	0.32005
554.82	0.30648
554.88	0.29383
554.94	0.28205
555	0.2711
555.06	0.26091
555.12	0.25144
555.18	0.24264
555.24	0.23446
555.3	0.22688
555.36	0.21985
555.42	0.21333
555.48	0.2073
555.54	0.20172
555.6	0.19657
555.66	0.19183
555.72	0.18746
555.78	0.18346
555.84	0.17981
555.9	0.17649
555.96	0.17348
556.02	0.17078
556.08	0.16837
556.14	0.16625
556.2	0.16441
556.26	0.16285
556.32	0.16156
556.38	0.16053
556.44	0.15978
556.5	0.15929
556.56	0.15907
556.62	0.15912
556.68	0.15946
556.74	0.16007
556.8	0.16098
556.86	0.16219
556.92	0.16371
556.98	0.16554
557.04	0.16771
557.1	0.17022
557.16	0.17309
557.22	0.17632
557.28	0.17992
557.34	0.18391
557.4	0.18829
557.46	0.19305
557.52	0.1982
557.58	0.20371
557.64	0.20956
557.7	0.21572
557.76	0.22212
557.82	0.22872
557.88	0.23543
557.94	0.24216
558	0.24879
558.06	0.25524
558.12	0.26137
558.18	0.26708
558.24	0.27229
558.3	0.2769
558.36	0.28087
558.42	0.28417
558.48	0.28679
558.54	0.28874
558.6	0.29005
558.66	0.29078
558.72	0.29096
558.78	0.29068
558.84	0.28999
558.9	0.28898
558.96	0.28773
559.02	0.28634
559.08	0.28489
559.14	0.28347
559.2	0.28217
559.26	0.28106
559.32	0.28019
559.38	0.27961
559.44	0.27932
559.5	0.27933
559.56	0.2796
559.62	0.2801
559.68	0.28075
559.74	0.28151
559.8	0.28229
559.86	0.28304
559.92	0.28369
559.98	0.2842
560.04	0.28453
560.1	0.28467
560.16	0.28461
560.22	0.28434
560.28	0.28385
560.34	0.28316
560.4	0.28223
560.46	0.28107
560.52	0.27966
560.58	0.27798
560.64	0.27603
560.7	0.27381
560.76	0.27134
560.82	0.26863
560.88	0.26572
560.94	0.26265
561	0.25947
561.06	0.25622
561.12	0.25295
561.18	0.24971
561.24	0.24653
561.3	0.24345
561.36	0.24049
561.42	0.23767
561.48	0.23499
561.54	0.23244
561.6	0.23004
561.66	0.22776
561.72	0.22559
561.78	0.22352
561.84	0.22153
561.9	0.21962
561.96	0.21777
562.02	0.21597
562.08	0.21421
562.14	0.21251
562.2	0.21086
562.26	0.20927
562.32	0.20774
562.38	0.20627
562.44	0.20489
562.5	0.2036
562.56	0.20239
562.62	0.20129
562.68	0.2003
562.74	0.19942
562.8	0.19866
562.86	0.19804
562.92	0.19757
562.98	0.19727
563.04	0.19714
563.1	0.19722
563.16	0.19752
563.22	0.19805
563.28	0.19884
563.34	0.1999
563.4	0.20124
563.46	0.20289
563.52	0.20485
563.58	0.20714
563.64	0.20976
563.7	0.21273
563.76	0.21605
563.82	0.21973
563.88	0.22379
563.94	0.22821
564	0.23303
564.06	0.23823
564.12	0.24383
564.18	0.24983
564.24	0.25623
564.3	0.26303
564.36	0.27023
564.42	0.27783
564.48	0.28582
564.54	0.29421
564.6	0.303
564.66	0.31222
564.72	0.32188
564.78	0.33204
564.84	0.34273
564.9	0.35402
564.96	0.36597
565.02	0.37865
565.08	0.39214
565.14	0.4065
565.2	0.42179
565.26	0.43807
565.32	0.45537
565.38	0.47371
565.44	0.4931
565.5	0.51351
565.56	0.53489
565.62	0.55713
565.68	0.58011
565.74	0.60366
565.8	0.62755
565.86	0.65155
565.92	0.67535
565.98	0.69866
566.04	0.72117
566.1	0.7426
566.16	0.76268
566.22	0.78123
566.28	0.79811
566.34	0.8133
566.4	0.82687
566.46	0.83896
566.52	0.84981
566.58	0.8597
566.64	0.86897
566.7	0.87793
566.76	0.88687
566.82	0.89601
566.88	0.90553
566.94	0.91548
567	0.92584
567.06	0.93648
567.12	0.94721
567.18	0.95778
567.24	0.96786
567.3	0.97713
567.36	0.98524
567.42	0.99187
567.48	0.9967
567.54	0.99948
567.6	1
567.66	0.99812
567.72	0.99378
567.78	0.98704
567.84	0.97803
567.9	0.96698
567.96	0.95422
568.02	0.94011
568.08	0.92505
568.14	0.90944
568.2	0.89362
568.26	0.87788
568.32	0.86244
568.38	0.84741
568.44	0.83283
568.5	0.81864
568.56	0.80473
568.62	0.79095
568.68	0.77709
568.74	0.76298
568.8	0.74845
568.86	0.73335
568.92	0.7176
568.98	0.70113
569.04	0.68394
569.1	0.66608
569.16	0.64761
569.22	0.62865
569.28	0.60935
569.34	0.58987
569.4	0.57038
569.46	0.55107
569.52	0.53212
569.58	0.51369
569.64	0.49592
569.7	0.47893
569.76	0.46282
569.82	0.44767
569.88	0.43352
569.94	0.4204
570	0.40833
570.06	0.3973
570.12	0.3873
570.18	0.37831
570.24	0.3703
570.3	0.36325
570.36	0.35713
570.42	0.3519
570.48	0.34755
570.54	0.34404
570.6	0.34135
570.66	0.33946
570.72	0.33836
570.78	0.33802
570.84	0.33842
570.9	0.33955
570.96	0.34137
571.02	0.34385
571.08	0.34695
571.14	0.35063
571.2	0.35483
571.26	0.3595
571.32	0.36456
571.38	0.36997
571.44	0.37564
571.5	0.38154
571.56	0.38762
571.62	0.39384
571.68	0.40017
571.74	0.40659
571.8	0.41309
571.86	0.41963
571.92	0.42621
571.98	0.43277
572.04	0.4393
572.1	0.44573
572.16	0.45203
572.22	0.45816
572.28	0.46409
572.34	0.46981
572.4	0.4753
572.46	0.48059
572.52	0.48567
572.58	0.49057
572.64	0.49533
572.7	0.49997
572.76	0.50456
572.82	0.50915
572.88	0.51382
572.94	0.51866
573	0.5238
573.06	0.52936
573.12	0.53546
573.18	0.54224
573.24	0.54981
573.3	0.55827
573.36	0.56773
573.42	0.57821
573.48	0.58977
573.54	0.60236
573.6	0.61596
573.66	0.63047
573.72	0.64576
573.78	0.66166
573.84	0.67796
573.9	0.69444
573.96	0.71083
574.02	0.72688
574.08	0.74234
574.14	0.75696
574.2	0.77054
574.26	0.78291
574.32	0.79393
574.38	0.8035
574.44	0.81156
574.5	0.81808
574.56	0.82303
574.62	0.82644
574.68	0.82831
574.74	0.82868
574.8	0.82758
574.86	0.82504
574.92	0.82108
574.98	0.81573
575.04	0.809
575.1	0.80094
575.16	0.79156
575.22	0.78095
575.28	0.76918
575.34	0.75636
575.4	0.74265
575.46	0.72818
575.52	0.71313
575.58	0.69766
575.64	0.68194
575.7	0.6661
575.76	0.6503
575.82	0.63465
575.88	0.61929
575.94	0.60432
576	0.58986
576.06	0.57599
576.12	0.56279
576.18	0.55032
576.24	0.53863
576.3	0.52775
576.36	0.51767
576.42	0.50839
576.48	0.49988
576.54	0.49212
576.6	0.48503
576.66	0.47854
576.72	0.47258
576.78	0.46702
576.84	0.46174
576.9	0.45661
576.96	0.45148
577.02	0.4462
577.08	0.44063
577.14	0.43466
577.2	0.42817
577.26	0.42111
577.32	0.41342
577.38	0.40512
577.44	0.39624
577.5	0.38686
577.56	0.37707
577.62	0.367
577.68	0.35677
577.74	0.34651
577.8	0.33633
577.86	0.32633
577.92	0.31659
577.98	0.30716
578.04	0.29808
578.1	0.28935
578.16	0.28097
578.22	0.27293
578.28	0.26521
578.34	0.25779
578.4	0.25066
578.46	0.24381
578.52	0.23723
578.58	0.23093
578.64	0.22491
578.7	0.21918
578.76	0.21375
578.82	0.20862
578.88	0.2038
578.94	0.19928
579	0.19505
579.06	0.19112
579.12	0.18747
579.18	0.18408
579.24	0.18096
579.3	0.17807
579.36	0.17542
579.42	0.17299
579.48	0.17074
579.54	0.16868
579.6	0.16675
579.66	0.16495
579.72	0.16322
579.78	0.16155
579.84	0.1599
579.9	0.15825
579.96	0.15656
580.02	0.15485
580.08	0.15309
580.14	0.15131
580.2	0.14952
580.26	0.14773
580.32	0.14597
580.38	0.14426
580.44	0.14263
580.5	0.14108
580.56	0.13962
580.62	0.13826
580.68	0.13699
580.74	0.1358
580.8	0.13468
580.86	0.13361
580.92	0.13258
580.98	0.13156
581.04	0.13054
581.1	0.12949
581.16	0.12841
581.22	0.12727
581.28	0.12606
581.34	0.12476
581.4	0.12337
581.46	0.12187
581.52	0.12027
581.58	0.11855
581.64	0.11674
581.7	0.11485
581.76	0.11289
581.82	0.11088
581.88	0.10886
581.94	0.10685
582	0.10487
582.06	0.10294
582.12	0.10108
582.18	0.099305
582.24	0.097622
582.3	0.096032
582.36	0.094535
582.42	0.093127
582.48	0.0918
582.54	0.090544
582.6	0.089349
582.66	0.088205
582.72	0.087102
582.78	0.086032
582.84	0.084989
582.9	0.08397
582.96	0.082972
583.02	0.081996
583.08	0.081044
583.14	0.080119
583.2	0.079224
583.26	0.078363
583.32	0.077541
583.38	0.076761
583.44	0.076026
583.5	0.07534
583.56	0.074707
583.62	0.074127
583.68	0.073604
583.74	0.073137
583.8	0.072728
583.86	0.072375
583.92	0.072078
583.98	0.071836
584.04	0.071645
584.1	0.071504
584.16	0.071409
584.22	0.071358
584.28	0.071346
584.34	0.071369
584.4	0.071421
584.46	0.071496
584.52	0.071588
584.58	0.071689
584.64	0.071791
584.7	0.071887
584.76	0.071969
584.82	0.07203
584.88	0.072065
584.94	0.072067
585	0.072031
585.06	0.071953
585.12	0.071829
585.18	0.071655
585.24	0.071428
585.3	0.071147
585.36	0.070811
585.42	0.070418
585.48	0.069971
585.54	0.069473
585.6	0.068928
585.66	0.068342
585.72	0.067725
585.78	0.067083
585.84	0.066427
585.9	0.065764
585.96	0.065103
586.02	0.064449
586.08	0.063807
586.14	0.063178
586.2	0.062565
586.26	0.061966
586.32	0.061381
586.38	0.060807
586.44	0.060243
586.5	0.059686
586.56	0.059136
586.62	0.058589
586.68	0.058043
586.74	0.057497
586.8	0.056947
586.86	0.056391
586.92	0.055826
586.98	0.055251
587.04	0.054666
587.1	0.054069
587.16	0.053462
587.22	0.052847
587.28	0.052225
587.34	0.0516
587.4	0.050974
587.46	0.050351
587.52	0.049734
587.58	0.049126
587.64	0.048533
587.7	0.047956
587.76	0.047399
587.82	0.046864
587.88	0.046354
587.94	0.045868
588	0.045406
588.06	0.044966
588.12	0.044545
588.18	0.044139
588.24	0.043744
588.3	0.043355
588.36	0.04297
588.42	0.042585
588.48	0.042197
588.54	0.041807
588.6	0.041414
588.66	0.04102
588.72	0.040627
588.78	0.040238
588.84	0.039858
588.9	0.03949
588.96	0.039138
589.02	0.038808
589.08	0.038502
589.14	0.038226
589.2	0.037982
589.26	0.037773
589.32	0.037602
589.38	0.03747
589.44	0.037379
589.5	0.03733
589.56	0.037321
589.62	0.037354
589.68	0.037427
589.74	0.037538
589.8	0.037686
589.86	0.037869
589.92	0.038083
589.98	0.038326
590.04	0.038593
590.1	0.038879
590.16	0.039179
590.22	0.039487
590.28	0.039799
590.34	0.040107
590.4	0.04041
590.46	0.040702
590.52	0.040983
590.58	0.041253
590.64	0.041512
590.7	0.041763
590.76	0.042007
590.82	0.042246
590.88	0.04248
590.94	0.042707
591	0.042922
591.06	0.04312
591.12	0.04329
591.18	0.043422
591.24	0.043503
591.3	0.043524
591.36	0.043473
591.42	0.043342
591.48	0.043128
591.54	0.042831
591.6	0.042453
591.66	0.042002
591.72	0.041489
591.78	0.040927
591.84	0.040329
591.9	0.039709
591.96	0.03908
592.02	0.038453
592.08	0.037839
592.14	0.037244
592.2	0.036676
592.26	0.036136
592.32	0.035626
592.38	0.035146
592.44	0.034695
592.5	0.034269
592.56	0.033866
592.62	0.033482
592.68	0.033113
592.74	0.032755
592.8	0.032404
592.86	0.032059
592.92	0.031717
592.98	0.031376
593.04	0.031036
593.1	0.030697
593.16	0.03036
593.22	0.030024
593.28	0.02969
593.34	0.029359
593.4	0.029029
593.46	0.0287
593.52	0.028371
593.58	0.028042
593.64	0.02771
593.7	0.027376
593.76	0.027039
593.82	0.026702
593.88	0.026364
593.94	0.026027
594	0.025694
594.06	0.025368
594.12	0.02505
594.18	0.024742
594.24	0.024448
594.3	0.024168
594.36	0.023904
594.42	0.023657
594.48	0.023427
594.54	0.023216
594.6	0.023023
594.66	0.022848
594.72	0.022692
594.78	0.022554
594.84	0.022435
594.9	0.022335
594.96	0.022255
595.02	0.022194
595.08	0.022155
595.14	0.022136
595.2	0.022139
595.26	0.022163
595.32	0.022208
595.38	0.022272
595.44	0.022354
595.5	0.02245
595.56	0.022558
595.62	0.022674
595.68	0.022793
595.74	0.02291
595.8	0.02302
595.86	0.023118
595.92	0.0232
595.98	0.023262
596.04	0.023301
596.1	0.023315
596.16	0.023306
596.22	0.023273
596.28	0.023221
596.34	0.02315
596.4	0.023067
596.46	0.022973
596.52	0.022874
596.58	0.022772
596.64	0.02267
596.7	0.022571
596.76	0.022476
596.82	0.022386
596.88	0.022302
596.94	0.022223
597	0.022147
597.06	0.022073
597.12	0.021998
597.18	0.02192
597.24	0.021834
597.3	0.021737
597.36	0.021627
597.42	0.021499
597.48	0.021353
597.54	0.021186
597.6	0.021001
597.66	0.020797
597.72	0.020579
597.78	0.02035
597.84	0.020114
597.9	0.019878
597.96	0.019646
598.02	0.019422
598.08	0.019211
598.14	0.019016
598.2	0.018838
598.26	0.01868
598.32	0.01854
598.38	0.018418
598.44	0.018313
598.5	0.018223
598.56	0.018146
598.62	0.018079
598.68	0.018018
598.74	0.017961
598.8	0.017905
598.86	0.017845
598.92	0.017779
598.98	0.017702
599.04	0.017611
599.1	0.017502
599.16	0.017373
599.22	0.01722
599.28	0.017042
599.34	0.016837
599.4	0.016605
599.46	0.016345
599.52	0.016059
599.58	0.01575
599.64	0.01542
599.7	0.015074
599.76	0.014715
599.82	0.014349
599.88	0.013978
599.94	0.013608
600	0.013241


==> fig/water_cluster_5H2O_shifts.dat <==
540	0
541.94	0
543.87	0
545.81	0
547.74	0
549.68	0
551.61	0
553.55	0
555.48	0
557.42	0
559.35	0
561.29	0
563.23	0
565.16	0
567.1	0
569.03	0
570.97	0
572.9	0
574.84	0
576.77	0
578.71	0
580.65	0
582.58	0
584.52	0
586.45	0
588.39	0
590.32	0
592.26	0
594.19	0
596.13	0
598.06	0
600	0


==> fig/water_cluster_damping.dat <==
0.1	214
0.2	186
0.3	157
0.4	158
0.5	104
0.6	101
0.7	101
0.8	98
0.9	96
1	87


==> fig/water_cluster_damping_old.dat <==
0.1	216
0.2	174
0.3	160
0.4	150
0.5	109
0.6	97
0.7	102
0.8	98
0.9	96
1	90


==> fig/water_cluster_eta_0.1.dat <==
540	0.00043832
540.06	0.00044179
540.12	0.00044531
540.18	0.00044888
540.24	0.00045251
540.3	0.00045619
540.36	0.00045992
540.42	0.00046371
540.48	0.00046756
540.54	0.00047146
540.6	0.00047543
540.66	0.00047945
540.72	0.00048354
540.78	0.00048769
540.84	0.00049191
540.9	0.00049619
540.96	0.00050055
541.02	0.00050497
541.08	0.00050946
541.14	0.00051402
541.2	0.00051866
541.26	0.00052338
541.32	0.00052817
541.38	0.00053304
541.44	0.000538
541.5	0.00054304
541.56	0.00054816
541.62	0.00055337
541.68	0.00055867
541.74	0.00056406
541.8	0.00056955
541.86	0.00057513
541.92	0.00058081
541.98	0.00058659
542.04	0.00059248
542.1	0.00059847
542.16	0.00060457
542.22	0.00061079
542.28	0.00061712
542.34	0.00062356
542.4	0.00063013
542.46	0.00063682
542.52	0.00064364
542.58	0.00065059
542.64	0.00065768
542.7	0.0006649
542.76	0.00067227
542.82	0.00067978
542.88	0.00068744
542.94	0.00069526
543	0.00070324
543.06	0.00071138
543.12	0.00071968
543.18	0.00072816
543.24	0.00073682
543.3	0.00074567
543.36	0.0007547
543.42	0.00076393
543.48	0.00077336
543.54	0.00078299
543.6	0.00079284
543.66	0.00080291
543.72	0.00081321
543.78	0.00082374
543.84	0.00083452
543.9	0.00084554
543.96	0.00085683
544.02	0.00086838
544.08	0.00088021
544.14	0.00089232
544.2	0.00090473
544.26	0.00091744
544.32	0.00093048
544.38	0.00094384
544.44	0.00095754
544.5	0.00097159
544.56	0.00098601
544.62	0.0010008
544.68	0.001016
544.74	0.0010316
544.8	0.0010476
544.86	0.0010641
544.92	0.001081
544.98	0.0010984
545.04	0.0011163
545.1	0.0011347
545.16	0.0011536
545.22	0.0011731
545.28	0.0011932
545.34	0.0012138
545.4	0.0012352
545.46	0.0012571
545.52	0.0012798
545.58	0.0013032
545.64	0.0013273
545.7	0.0013523
545.76	0.001378
545.82	0.0014046
545.88	0.0014322
545.94	0.0014607
546	0.0014901
546.06	0.0015207
546.12	0.0015523
546.18	0.0015851
546.24	0.0016192
546.3	0.0016545
546.36	0.0016912
546.42	0.0017293
546.48	0.001769
546.54	0.0018102
546.6	0.0018532
546.66	0.001898
546.72	0.0019447
546.78	0.0019934
546.84	0.0020443
546.9	0.0020975
546.96	0.0021532
547.02	0.0022115
547.08	0.0022727
547.14	0.0023369
547.2	0.0024043
547.26	0.0024752
547.32	0.0025498
547.38	0.0026285
547.44	0.0027116
547.5	0.0027994
547.56	0.0028924
547.62	0.0029909
547.68	0.0030955
547.74	0.0032068
547.8	0.0033254
547.86	0.0034521
547.92	0.0035875
547.98	0.0037328
548.04	0.0038889
548.1	0.0040571
548.16	0.0042388
548.22	0.0044358
548.28	0.0046499
548.34	0.0048834
548.4	0.0051391
548.46	0.0054202
548.52	0.0057307
548.58	0.0060753
548.64	0.0064599
548.7	0.0068918
548.76	0.00738
548.82	0.007936
548.88	0.0085748
548.94	0.0093157
549	0.010184
549.06	0.011216
549.12	0.012458
549.18	0.01398
549.24	0.01588
549.3	0.018308
549.36	0.021497
549.42	0.025826
549.48	0.031944
549.54	0.04103
549.6	0.055384
549.66	0.079858
549.72	0.12541
549.78	0.21578
549.84	0.36765
549.9	0.42001
549.96	0.27621
550.02	0.16099
550.08	0.10351
550.14	0.075343
550.2	0.061319
550.26	0.054976
550.32	0.053678
550.38	0.056675
550.44	0.064585
550.5	0.079806
550.56	0.10824
550.62	0.16366
550.68	0.27085
550.74	0.39685
550.8	0.35118
550.86	0.23898
550.92	0.18872
550.98	0.1909
551.04	0.24276
551.1	0.37201
551.16	0.61022
551.22	0.74238
551.28	0.53508
551.34	0.3383
551.4	0.25363
551.46	0.24641
551.52	0.31394
551.58	0.47044
551.64	0.55234
551.7	0.38507
551.76	0.23272
551.82	0.155
551.88	0.11745
551.94	0.10045
552	0.096522
552.06	0.1046
552.12	0.12938
552.18	0.18514
552.24	0.30035
552.3	0.44995
552.36	0.40479
552.42	0.25002
552.48	0.1581
552.54	0.11419
552.6	0.093859
552.66	0.086202
552.72	0.08721
552.78	0.096475
552.84	0.11674
552.9	0.15582
552.96	0.23161
553.02	0.36551
553.08	0.47719
553.14	0.4934
553.2	0.60127
553.26	0.7198
553.32	0.74233
553.38	0.74339
553.44	0.5385
553.5	0.36805
553.56	0.32011
553.62	0.37983
553.68	0.48721
553.74	0.40944
553.8	0.24879
553.86	0.15327
553.92	0.10326
553.98	0.075074
554.04	0.057723
554.1	0.046231
554.16	0.038172
554.22	0.032265
554.28	0.027781
554.34	0.024282
554.4	0.021488
554.46	0.019214
554.52	0.017335
554.58	0.015761
554.64	0.014427
554.7	0.013285
554.76	0.0123
554.82	0.011442
554.88	0.010692
554.94	0.010031
555	0.0094461
555.06	0.008926
555.12	0.0084617
555.18	0.0080459
555.24	0.0076724
555.3	0.0073361
555.36	0.0070327
555.42	0.0067587
555.48	0.0065108
555.54	0.0062865
555.6	0.0060837
555.66	0.0059004
555.72	0.0057349
555.78	0.0055861
555.84	0.0054525
555.9	0.0053334
555.96	0.0052278
556.02	0.0051352
556.08	0.005055
556.14	0.0049867
556.2	0.0049302
556.26	0.0048853
556.32	0.004852
556.38	0.0048304
556.44	0.0048207
556.5	0.0048233
556.56	0.0048389
556.62	0.0048681
556.68	0.0049121
556.74	0.0049719
556.8	0.0050492
556.86	0.005146
556.92	0.0052646
556.98	0.0054082
557.04	0.0055806
557.1	0.0057865
557.16	0.0060321
557.22	0.0063251
557.28	0.0066759
557.34	0.0070977
557.4	0.0076086
557.46	0.008233
557.52	0.0090049
557.58	0.0099729
557.64	0.011208
557.7	0.01282
557.76	0.014979
557.82	0.017972
557.88	0.022302
557.94	0.028921
558	0.039775
558.06	0.059056
558.12	0.09453
558.18	0.14809
558.24	0.18893
558.3	0.22538
558.36	0.24872
558.42	0.17635
558.48	0.10829
558.54	0.075359
558.6	0.063333
558.66	0.065435
558.72	0.08372
558.78	0.12874
558.84	0.19502
558.9	0.1844
558.96	0.11355
559.02	0.068557
559.08	0.046275
559.14	0.034923
559.2	0.028234
559.26	0.02417
559.32	0.02218
559.38	0.021847
559.44	0.023255
559.5	0.027031
559.56	0.032663
559.62	0.036032
559.68	0.041163
559.74	0.054672
559.8	0.083941
559.86	0.14201
559.92	0.20819
559.98	0.18497
560.04	0.12075
560.1	0.075919
560.16	0.052984
560.22	0.042394
560.28	0.039087
560.34	0.041475
560.4	0.050799
560.46	0.072241
560.52	0.11738
560.58	0.18538
560.64	0.1851
560.7	0.11853
560.76	0.076376
560.82	0.060146
560.88	0.061508
560.94	0.079422
561	0.095218
561.06	0.072596
561.12	0.046793
561.18	0.033524
561.24	0.02802
561.3	0.027586
561.36	0.032424
561.42	0.041914
561.48	0.0433
561.54	0.038036
561.6	0.041218
561.66	0.053334
561.72	0.055459
561.78	0.045782
561.84	0.0391
561.9	0.037005
561.96	0.044919
562.02	0.064495
562.08	0.07277
562.14	0.051439
562.2	0.033864
562.26	0.026162
562.32	0.024916
562.38	0.029376
562.44	0.036716
562.5	0.03409
562.56	0.026459
562.62	0.02427
562.68	0.02868
562.74	0.040473
562.8	0.047616
562.86	0.035242
562.92	0.023711
562.98	0.018748
563.04	0.01798
563.1	0.017476
563.16	0.01493
563.22	0.013647
563.28	0.012682
563.34	0.011248
563.4	0.010905
563.46	0.011471
563.52	0.011062
563.58	0.010161
563.64	0.010124
563.7	0.011149
563.76	0.013597
563.82	0.016572
563.88	0.016879
563.94	0.017519
564	0.017892
564.06	0.015234
564.12	0.013155
564.18	0.012547
564.24	0.012909
564.3	0.014048
564.36	0.016099
564.42	0.019573
564.48	0.025686
564.54	0.037253
564.6	0.059801
564.66	0.091713
564.72	0.094157
564.78	0.06505
564.84	0.044548
564.9	0.033316
564.96	0.026966
565.02	0.024204
565.08	0.023761
565.14	0.025243
565.2	0.029213
565.26	0.037423
565.32	0.049849
565.38	0.051951
565.44	0.043497
565.5	0.039485
565.56	0.040385
565.62	0.044862
565.68	0.053067
565.74	0.06675
565.8	0.089869
565.86	0.12716
565.92	0.17732
565.98	0.22466
566.04	0.30511
566.1	0.42853
566.16	0.46196
566.22	0.455
566.28	0.51656
566.34	0.7261
566.4	0.80717
566.46	0.53866
566.52	0.31671
566.58	0.20447
566.64	0.14949
566.7	0.12044
566.76	0.10253
566.82	0.094057
566.88	0.093895
566.94	0.10197
567	0.12115
567.06	0.1591
567.12	0.22752
567.18	0.31862
567.24	0.45389
567.3	0.65716
567.36	0.62806
567.42	0.42732
567.48	0.32397
567.54	0.31894
567.6	0.40653
567.66	0.62668
567.72	0.93336
567.78	1
567.84	0.85383
567.9	0.54881
567.96	0.32808
568.02	0.2132
568.08	0.15249
568.14	0.11841
568.2	0.098756
568.26	0.088045
568.32	0.083947
568.38	0.086017
568.44	0.09558
568.5	0.11671
568.56	0.15929
568.62	0.24615
568.68	0.41314
568.74	0.58285
568.8	0.48049
568.86	0.29978
568.92	0.20882
568.98	0.18481
569.04	0.21524
569.1	0.31248
569.16	0.41212
569.22	0.32387
569.28	0.1971
569.34	0.12848
569.4	0.088982
569.46	0.063768
569.52	0.048524
569.58	0.038892
569.64	0.032401
569.7	0.027792
569.76	0.024391
569.82	0.021808
569.88	0.01981
569.94	0.018249
570	0.01703
570.06	0.016097
570.12	0.015426
570.18	0.015023
570.24	0.014949
570.3	0.015365
570.36	0.016664
570.42	0.019723
570.48	0.025235
570.54	0.027335
570.6	0.021878
570.66	0.017434
570.72	0.015308
570.78	0.014423
570.84	0.014207
570.9	0.014436
570.96	0.015047
571.02	0.016072
571.08	0.017626
571.14	0.019938
571.2	0.023445
571.26	0.028994
571.32	0.038357
571.38	0.05549
571.44	0.089116
571.5	0.14888
571.56	0.18854
571.62	0.13926
571.68	0.086157
571.74	0.059584
571.8	0.048229
571.86	0.045022
571.92	0.047637
571.98	0.056657
572.04	0.075928
572.1	0.1155
572.16	0.194
572.22	0.28764
572.28	0.24933
572.34	0.15429
572.4	0.10151
572.46	0.079422
572.52	0.07484
572.58	0.084988
572.64	0.11594
572.7	0.17843
572.76	0.23253
572.82	0.21814
572.88	0.21581
572.94	0.18111
573	0.11708
573.06	0.078719
573.12	0.060594
573.18	0.053754
573.24	0.055206
573.3	0.061698
573.36	0.060798
573.42	0.058452
573.48	0.066041
573.54	0.080019
573.6	0.079762
573.66	0.075877
573.72	0.081217
573.78	0.087479
573.84	0.10094
573.9	0.13325
573.96	0.19978
574.02	0.32528
574.08	0.45551
574.14	0.45246
574.2	0.48287
574.26	0.50349
574.32	0.36879
574.38	0.2677
574.44	0.24822
574.5	0.3044
574.56	0.44035
574.62	0.52542
574.68	0.48408
574.74	0.42812
574.8	0.30544
574.86	0.22373
574.92	0.20251
574.98	0.22654
575.04	0.27783
575.1	0.38541
575.16	0.60126
575.22	0.69607
575.28	0.47143
575.34	0.2794
575.4	0.18347
575.46	0.13913
575.52	0.12324
575.58	0.1302
575.64	0.16782
575.7	0.25419
575.76	0.33962
575.82	0.26818
575.88	0.16282
575.94	0.10501
576	0.076489
576.06	0.062506
576.12	0.057057
576.18	0.058814
576.24	0.07024
576.3	0.098667
576.36	0.14389
576.42	0.14407
576.48	0.097278
576.54	0.066496
576.6	0.052612
576.66	0.047925
576.72	0.049378
576.78	0.057207
576.84	0.075036
576.9	0.11226
576.96	0.18015
577.02	0.22581
577.08	0.17885
577.14	0.1413
577.2	0.15001
577.26	0.21096
577.32	0.31533
577.38	0.3418
577.44	0.22912
577.5	0.1331
577.56	0.083122
577.62	0.057127
577.68	0.042519
577.74	0.033741
577.8	0.028265
577.86	0.024886
577.92	0.023048
577.98	0.022599
578.04	0.023768
578.1	0.027375
578.16	0.035499
578.22	0.052944
578.28	0.085739
578.34	0.10795
578.4	0.078206
578.46	0.0468
578.52	0.030255
578.58	0.021841
578.64	0.01728
578.7	0.014716
578.76	0.013364
578.82	0.012952
578.88	0.013567
578.94	0.015746
579	0.020405
579.06	0.026531
579.12	0.03359
579.18	0.037525
579.24	0.027856
579.3	0.018674
579.36	0.014029
579.42	0.011908
579.48	0.01112
579.54	0.011222
579.6	0.012154
579.66	0.014166
579.72	0.017949
579.78	0.025139
579.84	0.039514
579.9	0.067475
579.96	0.097303
580.02	0.080817
580.08	0.04949
580.14	0.030279
580.2	0.020291
580.26	0.015058
580.32	0.012187
580.38	0.010614
580.44	0.009881
580.5	0.0098407
580.56	0.010576
580.62	0.012353
580.68	0.015337
580.74	0.020917
580.8	0.03221
580.86	0.043674
580.92	0.036818
580.98	0.026718
581.04	0.024345
581.1	0.029336
581.16	0.036273
581.22	0.0312
581.28	0.024038
581.34	0.022811
581.4	0.027876
581.46	0.041768
581.52	0.063416
581.58	0.06689
581.64	0.053807
581.7	0.036499
581.76	0.022684
581.82	0.015198
581.88	0.011237
581.94	0.0090407
582	0.0078442
582.06	0.0073723
582.12	0.00767
582.18	0.0089127
582.24	0.0097787
582.3	0.008551
582.36	0.0076643
582.42	0.0080183
582.48	0.0098149
582.54	0.013042
582.6	0.0162
582.66	0.018542
582.72	0.019355
582.78	0.023909
582.84	0.026973
582.9	0.019662
582.96	0.01276
583.02	0.0094303
583.08	0.0082995
583.14	0.0088107
583.2	0.011259
583.26	0.014963
583.32	0.015199
583.38	0.011424
583.44	0.0089943
583.5	0.0089781
583.56	0.010452
583.62	0.0097797
583.68	0.0074549
583.74	0.0062817
583.8	0.0062867
583.86	0.0074603
583.92	0.01009
583.98	0.013214
584.04	0.015369
584.1	0.013012
584.16	0.0092504
584.22	0.0075182
584.28	0.0074754
584.34	0.0090052
584.4	0.011818
584.46	0.012612
584.52	0.012299
584.58	0.013653
584.64	0.01534
584.7	0.01965
584.76	0.023958
584.82	0.020585
584.88	0.015313
584.94	0.013797
585	0.015745
585.06	0.020482
585.12	0.024853
585.18	0.022926
585.24	0.017251
585.3	0.013844
585.36	0.014217
585.42	0.018815
585.48	0.028568
585.54	0.034741
585.6	0.026337
585.66	0.017765
585.72	0.014417
585.78	0.012835
585.84	0.011651
585.9	0.010004
585.96	0.0079937
586.02	0.0072706
586.08	0.0079626
586.14	0.0099154
586.2	0.01154
586.26	0.013618
586.32	0.017998
586.38	0.019406
586.44	0.016341
586.5	0.012663
586.56	0.0091718
586.62	0.0072726
586.68	0.0068196
586.74	0.0075088
586.8	0.0097549
586.86	0.014864
586.92	0.02271
586.98	0.02284
587.04	0.015302
587.1	0.010316
587.16	0.0081578
587.22	0.0077387
587.28	0.0083183
587.34	0.0099092
587.4	0.011965
587.46	0.013274
587.52	0.013835
587.58	0.010683
587.64	0.0075904
587.7	0.0062723
587.76	0.0058855
587.82	0.0052305
587.88	0.0045677
587.94	0.0042433
588	0.0040087
588.06	0.0041548
588.12	0.0049821
588.18	0.0068511
588.24	0.010351
588.3	0.013802
588.36	0.011735
588.42	0.0086935
588.48	0.0082777
588.54	0.01002
588.6	0.010262
588.66	0.0077541
588.72	0.0060561
588.78	0.0058528
588.84	0.0065692
588.9	0.0066268
588.96	0.0061366
589.02	0.0049467
589.08	0.0040178
589.14	0.003731
589.2	0.0037507
589.26	0.0033115
589.32	0.0029707
589.38	0.0030906
589.44	0.0036658
589.5	0.004388
589.56	0.0042054
589.62	0.0033087
589.68	0.0028186
589.74	0.002801
589.8	0.0032234
589.86	0.0042077
589.92	0.0054829
589.98	0.0061618
590.04	0.0056718
590.1	0.005477
590.16	0.0055621
590.22	0.0059467
590.28	0.0070458
590.34	0.0088629
590.4	0.012437
590.46	0.018128
590.52	0.021682
590.58	0.016923
590.64	0.010566
590.7	0.0070507
590.76	0.0054209
590.82	0.0047852
590.88	0.0045731
590.94	0.0045777
591	0.00506
591.06	0.0062538
591.12	0.0083984
591.18	0.011398
591.24	0.013722
591.3	0.016867
591.36	0.024085
591.42	0.03205
591.48	0.037444
591.54	0.029353
591.6	0.018181
591.66	0.011971
591.72	0.0088893
591.78	0.0079511
591.84	0.0082276
591.9	0.0073644
591.96	0.0057994
592.02	0.0046952
592.08	0.0041174
592.14	0.0038088
592.2	0.0035424
592.26	0.0036942
592.32	0.004579
592.38	0.0062357
592.44	0.0071235
592.5	0.0062949
592.56	0.0056541
592.62	0.0057471
592.68	0.0060238
592.74	0.0057719
592.8	0.0059711
592.86	0.0074342
592.92	0.010157
592.98	0.01071
593.04	0.0074449
593.1	0.0047741
593.16	0.0034238
593.22	0.0028409
593.28	0.0027283
593.34	0.0029917
593.4	0.0036017
593.46	0.0045151
593.52	0.0046247
593.58	0.0036948
593.64	0.0033
593.7	0.0036959
593.76	0.0046513
593.82	0.0057159
593.88	0.0077233
593.94	0.0086063
594	0.0065062
594.06	0.0050754
594.12	0.0043598
594.18	0.0034136
594.24	0.0026282
594.3	0.0022945
594.36	0.0023218
594.42	0.0025173
594.48	0.0024499
594.54	0.0022267
594.6	0.0023565
594.66	0.0026347
594.72	0.0027381
594.78	0.0033124
594.84	0.0046956
594.9	0.0054099
594.96	0.0039788
595.02	0.0026444
595.08	0.0019914
595.14	0.0017364
595.2	0.0017058
595.26	0.0017256
595.32	0.0018
595.38	0.0020575
595.44	0.0023753
595.5	0.0028473
595.56	0.0036651
595.62	0.0046371
595.68	0.0047057
595.74	0.0045791
595.8	0.0051568
595.86	0.0068402
595.92	0.0087407
595.98	0.0096423
596.04	0.01201
596.1	0.012144
596.16	0.0086963
596.22	0.0056011
596.28	0.0038101
596.34	0.0029145
596.4	0.0025084
596.46	0.0024677
596.52	0.0028254
596.58	0.0036944
596.64	0.0046172
596.7	0.0044861
596.76	0.0042744
596.82	0.0049347
596.88	0.0059758
596.94	0.0053944
597	0.0047116
597.06	0.0051648
597.12	0.0051663
597.18	0.0040301
597.24	0.0034202
597.3	0.0034622
597.36	0.0041217
597.42	0.0057737
597.48	0.0091029
597.54	0.014006
597.6	0.013564
597.66	0.0083633
597.72	0.0049575
597.78	0.0032457
597.84	0.0023496
597.9	0.0018448
597.96	0.001546
598.02	0.0013696
598.08	0.0012732
598.14	0.0012236
598.2	0.0012129
598.26	0.0012261
598.32	0.0012797
598.38	0.0014117
598.44	0.0016673
598.5	0.0021457
598.56	0.0030489
598.62	0.0045332
598.68	0.006321
598.74	0.0068897
598.8	0.0055973
598.86	0.0051545
598.92	0.0060952
598.98	0.0070756
599.04	0.0071947
599.1	0.00627
599.16	0.0063891
599.22	0.007835
599.28	0.0082661
599.34	0.0082933
599.4	0.0078194
599.46	0.0053582
599.52	0.0034276
599.58	0.0024374
599.64	0.0019627
599.7	0.001783
599.76	0.0018175
599.82	0.002014
599.88	0.0025012
599.94	0.0033236
600	0.0042378


==> fig/water_cluster_eta_0.1_oscstr.dat <==
548.05	8.2623e-28
549.02	3.7069e-29
549.37	2.9817e-28
549.42	7.2756e-28
549.87	1.0725e-27
549.88	0.13155
550.62	3.7615e-27
550.75	0.11193
551.2	0.11875
551.22	0.1013
551.25	5.0373e-26
551.46	3.3768e-27
551.62	1.5958e-26
551.63	0.15691
551.9	1.3788e-28
552.32	0.13485
553.07	0.092131
553.25	0.12812
553.38	0.16442
553.7	0.12907
557.34	9.7218e-28
557.85	1.1316e-27
558.02	4.9114e-28
558.11	3.6305e-27
558.16	0.0034355
558.22	0.02796
558.35	0.065079
558.87	0.059842
558.97	4.1453e-27
559.15	8.7246e-30
559.16	0.00042219
559.47	1.3337e-27
559.53	1.3195e-26
559.57	0.0028155
559.93	0.05716
560	0.0091676
560	9.4014e-22
560.1	2.6461e-26
560.12	0.00033103
560.61	0.058558
560.86	1.6328e-28
560.89	5.272e-26
560.89	0.00014634
561	0.023773
561.3	2.9462e-27
561.45	0.0082738
561.53	4.4221e-27
561.69	0.011918
561.78	5.6334e-27
561.78	6.6426e-27
561.81	0.0028897
562	2.0712e-25
562	0.00012311
562.07	0.019526
562.35	1.0096e-26
562.41	8.7207e-26
562.44	0.0018517
562.46	0.0059797
562.66	4.4065e-28
562.79	0.012202
563.02	4.7344e-26
563.08	0.0020708
563.25	1.5204e-27
563.26	0.00099226
563.46	3.4076e-26
563.48	0.00097219
563.66	9.9333e-28
563.79	1.5571e-27
563.83	0.002161
563.94	1.0066e-27
563.98	0.0013209
564	0.0011767
564.03	4.8744e-26
564.5	1.236e-27
564.51	1.1153e-26
564.62	4.5222e-28
564.67	0.013124
564.71	0.015279
564.76	7.7364e-28
564.84	3.3554e-28
564.86	0.0013276
565.35	0.0094926
565.39	5.2211e-28
565.4	9.9033e-28
565.48	1.5897e-27
565.83	3.6592e-26
565.86	0.0027137
565.94	0.019249
566.02	2.6554e-26
566.11	0.083661
566.2	0.034264
566.39	0.23535
566.66	2.8256e-28
566.67	5.7054e-27
566.69	0.0021584
566.88	2.5184e-28
567.16	0.023243
567.3	6.2398e-26
567.32	0.18708
567.73	0.20474
567.83	0.16217
568.33	6.5777e-28
568.67	8.0678e-26
568.71	0.012067
568.75	0.16106
569.17	0.11542
569.3	1.1384e-27
569.35	0.003724
570.46	9.4244e-27
570.52	0.0050031
570.76	4.757e-29
571.4	7.8256e-27
571.53	0.0064852
571.56	0.048881
571.63	3.0885e-27
572.01	2.7869e-28
572.24	0.085945
572.33	3.5295e-28
572.64	2.151e-28
572.75	0.052229
572.83	2.5736e-26
572.9	0.043649
573.08	1.3025e-28
573.14	2.8316e-27
573.3	1.7751e-27
573.32	0.007104
573.4	1.1225e-26
573.56	0.011784
573.73	0.0048637
574.08	0.10195
574.16	6.2836e-27
574.16	9.0055e-27
574.17	2.7043e-28
574.25	0.11773
574.6	0.11255
574.62	9.6489e-28
574.73	0.076102
574.87	2.7586e-26
575.01	0.014444
575.21	0.13618
575.21	0.07067
575.64	4.4198e-27
575.77	0.095185
576.25	1.7921e-27
576.39	0.040253
576.53	4.0064e-28
577.01	0.058968
577.15	2.1997e-27
577.32	0.02534
577.37	0.082319
577.68	8.7809e-29
578.33	0.031141
579.03	3.1376e-27
579.05	0.0022139
579.1	1.5366e-28
579.17	0.0088627
579.73	6.3774e-27
579.97	0.028771
580.05	6.897e-27
580.06	0.0013011
580.65	3.0327e-25
580.66	0.00035777
580.77	8.2059e-28
580.87	0.01139
581.1	1.6652e-26
581.17	0.0080532
581.39	2.2873e-27
581.54	0.016557
581.59	5.5334e-27
581.63	2.3128e-28
581.65	0.0066141
581.67	0.0003265
582	1.6642e-28
582.22	3.6516e-26
582.23	0.0011533
582.24	0.00027546
582.44	1.8366e-27
582.56	0.0012492
582.62	6.2639e-26
582.65	0.0025625
582.68	2.791e-28
582.75	5.3617e-28
582.83	0.0058956
582.85	0.00098735
583.12	1.6949e-28
583.18	6.4598e-28
583.23	7.9778e-27
583.25	0.00047772
583.27	0.0012065
583.31	0.0022285
583.43	2.6369e-28
583.58	0.001975
583.81	3.0363e-28
583.88	1.4523e-28
583.9	1.999e-27
583.96	0.0011089
584.05	0.0025266
584.06	9.4799e-26
584.07	0.00072136
584.25	9.9665e-29
584.39	3.8401e-28
584.42	0.0020595
584.45	7.3545e-05
584.48	9.5793e-29
584.52	3.2042e-27
584.58	0.0013251
584.66	4.4723e-27
584.74	0.0030703
584.79	0.002991
584.88	6.8893e-29
584.98	0.00043441
585.01	8.514e-28
585.01	1.1923e-28
585.1	0.0039385
585.18	0.0030063
585.22	3.4261e-26
585.44	1.8973e-27
585.46	2.9496e-27
585.5	0.00067361
585.53	0.0066794
585.56	0.0024333
585.62	8.8585e-28
585.75	0.0011452
585.75	5.5522e-26
585.85	9.4147e-26
585.86	8.9329e-05
585.86	0.001101
585.9	9.7317e-05
586	3.3238e-28
586.09	2.3484e-28
586.17	0.0012292
586.29	0.00048575
586.31	1.1701e-27
586.34	1.6988e-27
586.36	0.0037541
586.45	0.0015967
586.45	8.8204e-28
586.53	0.00044676
586.63	9.2291e-28
586.95	0.0068588
587.08	1.211e-28
587.11	0.0001899
587.24	7.2925e-26
587.25	0.00030656
587.32	2.0815e-27
587.36	4.5947e-26
587.38	0.0015664
587.52	0.0030356
587.74	9.0445e-29
587.75	4.1524e-28
587.77	0.00067695
587.85	2.9738e-05
587.85	2.0674e-27
587.93	5.0658e-27
587.95	0.00025714
588.3	0.0034157
588.4	1.0568e-26
588.4	8.0959e-06
588.45	1.4632e-25
588.46	0.00031013
588.55	4.0126e-27
588.57	0.0024729
588.77	1.1305e-27
588.84	0.00092409
588.95	8.3291e-28
588.97	0.0008896
589.11	2.9929e-27
589.13	6.5209e-05
589.18	1.5906e-27
589.21	0.00037551
589.3	4.6094e-26
589.3	0.00014877
589.62	1.3863e-25
589.62	0.00039831
589.66	3.9428e-27
589.71	0.001199
589.97	2.7802e-28
590.05	2.3118e-27
590.07	0.00019226
590.12	1.9222e-26
590.15	0.00059826
590.17	0.0006159
590.28	3.5412e-28
590.34	1.7201e-28
590.36	3.017e-25
590.37	0.00023398
590.42	7.492e-27
590.43	9.0668e-05
590.48	0.0033889
590.55	0.003216
591.07	4.0012e-30
591.1	0.00035162
591.16	3.6355e-27
591.21	0.0014558
591.33	1.3412e-28
591.35	8.2927e-27
591.38	0.0019874
591.38	1.0251e-26
591.4	0.0016699
591.49	0.0091569
591.69	6.3704e-28
591.8	0.00093545
591.9	1.587e-26
591.91	8.6669e-05
591.93	5.0773e-25
591.94	0.00043392
591.97	4.3227e-27
592	0.00026234
592.37	1.1029e-26
592.43	1.0357e-25
592.43	0.0011155
592.44	0.0006523
592.66	4.5072e-27
592.68	0.00046702
592.69	8.3984e-29
592.75	0.00066062
592.78	2.4758e-28
592.9	0.00087534
592.9	8.3364e-26
592.91	3.453e-05
592.91	4.0249e-26
592.95	0.0017488
593	1.9253e-26
593.04	0.0008941
593.47	3.7639e-29
593.54	1.8906e-26
593.55	0.00054617
593.6	1.0344e-28
593.63	0.0025628
593.65	7.799e-28
593.67	6.2213e-05
593.84	2.0417e-25
593.85	1.1834e-05
593.9	1.2113e-27
593.92	0.00098022
593.92	3.4834e-05
594.08	1.2047e-28
594.14	0.00039902
594.15	2.0841e-28
594.16	2.4616e-29
594.17	7.0129e-05
594.17	0.0001138
594.39	7.1827e-28
594.42	0.00030007
594.43	2.285e-26
594.45	1.1243e-05
594.59	6.0935e-27
594.62	2.6645e-26
594.62	0.00019039
594.64	8.5207e-27
594.65	0.00030026
594.67	9.6807e-05
594.83	7.3674e-29
594.88	0.00093586
595.05	2.0852e-28
595.08	0.00011177
595.4	2.7213e-28
595.42	5.9294e-28
595.43	0.00025397
595.43	0.00021844
595.58	1.4651e-28
595.6	4.4765e-05
595.7	3.5749e-29
595.75	2.1538e-26
595.75	0.00026652
595.78	0.00054386
595.96	4.601e-28
596.02	2.4906e-27
596.04	0.0007459
596.07	4.2306e-27
596.07	0.0033181
596.09	0.00059299
596.58	1.6319e-27
596.6	5.6593e-28
596.61	0.0012693
596.61	0.0004335
597.05	1.352e-27
597.12	0.0015617
597.49	1.5444e-27
597.56	0.0045064
598.34	2.6857e-26
598.34	0.00010991
598.46	5.0219e-25
598.46	3.5201e-05
598.53	1.6896e-30
598.57	0.0011686
598.97	1.6292e-28
599.02	0.001991
599.38	3.6144e-27
599.4	8.5589e-26
599.43	0.0016561
599.43	0.0016438
599.71	1.6343e-25
599.73	0.00050594


==> fig/water_cluster_eta_0.1_refsol.dat <==
540	0.00039573
540.06	0.0003992
540.12	0.00040273
540.18	0.00040631
540.24	0.00040994
540.3	0.00041362
540.36	0.00041736
540.42	0.00042115
540.48	0.00042501
540.54	0.00042892
540.6	0.00043289
540.66	0.00043692
540.72	0.00044101
540.78	0.00044517
540.84	0.00044939
540.9	0.00045368
540.96	0.00045803
541.02	0.00046246
541.08	0.00046695
541.14	0.00047152
541.2	0.00047617
541.26	0.00048089
541.32	0.00048568
541.38	0.00049056
541.44	0.00049552
541.5	0.00050056
541.56	0.00050569
541.62	0.00051091
541.68	0.00051621
541.74	0.00052161
541.8	0.0005271
541.86	0.00053269
541.92	0.00053837
541.98	0.00054416
542.04	0.00055005
542.1	0.00055605
542.16	0.00056216
542.22	0.00056837
542.28	0.00057471
542.34	0.00058116
542.4	0.00058773
542.46	0.00059443
542.52	0.00060126
542.58	0.00060821
542.64	0.0006153
542.7	0.00062253
542.76	0.00062991
542.82	0.00063743
542.88	0.00064509
542.94	0.00065292
543	0.0006609
543.06	0.00066905
543.12	0.00067736
543.18	0.00068585
543.24	0.00069452
543.3	0.00070337
543.36	0.00071241
543.42	0.00072165
543.48	0.00073108
543.54	0.00074073
543.6	0.00075059
543.66	0.00076067
543.72	0.00077098
543.78	0.00078152
543.84	0.00079231
543.9	0.00080334
543.96	0.00081464
544.02	0.0008262
544.08	0.00083804
544.14	0.00085017
544.2	0.0008626
544.26	0.00087533
544.32	0.00088837
544.38	0.00090175
544.44	0.00091547
544.5	0.00092954
544.56	0.00094397
544.62	0.00095879
544.68	0.000974
544.74	0.00098962
544.8	0.0010057
544.86	0.0010221
544.92	0.0010391
544.98	0.0010565
545.05	0.0010744
545.11	0.0010928
545.17	0.0011118
545.23	0.0011313
545.29	0.0011515
545.35	0.0011722
545.41	0.0011935
545.47	0.0012156
545.53	0.0012383
545.59	0.0012617
545.65	0.0012859
545.71	0.0013109
545.77	0.0013367
545.83	0.0013634
545.89	0.001391
545.95	0.0014195
546.01	0.0014491
546.07	0.0014797
546.13	0.0015114
546.19	0.0015443
546.25	0.0015785
546.31	0.0016139
546.37	0.0016507
546.43	0.0016889
546.49	0.0017287
546.55	0.0017701
546.61	0.0018132
546.67	0.0018582
546.73	0.001905
546.79	0.001954
546.85	0.0020051
546.91	0.0020585
546.97	0.0021144
547.03	0.002173
547.09	0.0022345
547.15	0.0022989
547.21	0.0023667
547.27	0.0024379
547.33	0.002513
547.39	0.0025921
547.45	0.0026757
547.51	0.002764
547.57	0.0028575
547.63	0.0029567
547.69	0.003062
547.75	0.0031741
547.81	0.0032935
547.87	0.0034211
547.93	0.0035577
547.99	0.0037041
548.05	0.0038616
548.11	0.0040313
548.17	0.0042148
548.23	0.0044137
548.29	0.0046301
548.35	0.0048662
548.41	0.005125
548.47	0.0054096
548.53	0.0057243
548.59	0.0060738
548.65	0.0064643
548.71	0.0069031
548.77	0.0073998
548.83	0.0079663
548.89	0.008618
548.95	0.0093752
549.01	0.010265
549.07	0.011323
549.13	0.012601
549.19	0.014171
549.25	0.016139
549.31	0.018664
549.37	0.021996
549.43	0.026548
549.49	0.033028
549.55	0.042743
549.61	0.058269
549.67	0.085117
549.73	0.13582
549.79	0.23643
549.85	0.39066
549.91	0.40235
549.97	0.25146
550.03	0.14788
550.09	0.097039
550.15	0.072026
550.21	0.059629
550.27	0.054274
550.33	0.053729
550.39	0.057486
550.45	0.066417
550.51	0.083353
550.57	0.11516
550.63	0.1777
550.69	0.29528
550.75	0.40391
550.81	0.32782
550.87	0.22457
550.93	0.1852
550.99	0.19583
551.05	0.25878
551.11	0.40739
551.17	0.65568
551.23	0.72028
551.29	0.48791
551.35	0.3141
551.41	0.24637
551.47	0.25235
551.53	0.33674
551.59	0.50234
551.65	0.53155
551.71	0.34773
551.77	0.21223
551.83	0.14492
551.89	0.11251
551.95	0.09848
552.01	0.096865
552.07	0.10769
552.13	0.13709
552.19	0.20219
552.25	0.33187
552.31	0.46229
552.37	0.37063
552.43	0.22481
552.49	0.14571
552.55	0.10822
552.61	0.091159
552.67	0.085521
552.73	0.08821
552.79	0.099447
552.85	0.1228
552.91	0.16775
552.97	0.25489
553.03	0.39751
553.09	0.48197
553.15	0.50432
553.21	0.63518
553.27	0.7242
553.33	0.75095
553.39	0.70997
553.45	0.4884
553.51	0.3465
553.57	0.32363
553.63	0.40536
553.69	0.49042
553.75	0.36875
553.81	0.22045
553.87	0.13844
553.93	0.095065
553.99	0.070108
554.05	0.054462
554.11	0.043949
554.17	0.036495
554.23	0.030984
554.29	0.026772
554.35	0.023466
554.41	0.020814
554.47	0.018648
554.53	0.016851
554.59	0.015342
554.65	0.014061
554.71	0.012962
554.77	0.012011
554.83	0.011183
554.89	0.010457
554.95	0.0098172
555.02	0.00925
555.08	0.0087453
555.14	0.0082945
555.2	0.0078904
555.26	0.0075272
555.32	0.0072001
555.38	0.0069049
555.44	0.0066382
555.5	0.0063969
555.56	0.0061787
555.62	0.0059813
555.68	0.005803
555.74	0.0056423
555.8	0.0054977
555.86	0.0053682
555.92	0.0052529
555.98	0.005151
556.04	0.0050618
556.1	0.0049849
556.16	0.0049199
556.22	0.0048667
556.28	0.0048249
556.34	0.0047948
556.4	0.0047764
556.46	0.0047701
556.52	0.0047762
556.58	0.0047955
556.64	0.0048286
556.7	0.0048768
556.76	0.0049412
556.82	0.0050237
556.88	0.0051262
556.94	0.0052514
557	0.0054026
557.06	0.0055837
557.12	0.0057999
557.18	0.0060579
557.24	0.006366
557.3	0.0067352
557.36	0.0071801
557.42	0.0077204
557.48	0.0083828
557.54	0.0092051
557.6	0.010241
557.66	0.011572
557.72	0.013322
557.78	0.015688
557.84	0.019007
557.9	0.023883
557.96	0.031485
558.02	0.044259
558.08	0.067436
558.14	0.10914
558.2	0.16338
558.26	0.19698
558.32	0.23941
558.38	0.23323
558.44	0.15088
558.5	0.094838
558.56	0.069719
558.62	0.062365
558.68	0.068868
558.74	0.094004
558.8	0.14927
558.86	0.20464
558.92	0.1615
558.98	0.095686
559.04	0.059552
559.1	0.041728
559.16	0.032344
559.22	0.026572
559.28	0.023242
559.34	0.021812
559.4	0.022003
559.46	0.024089
559.52	0.028718
559.58	0.033973
559.64	0.03699
559.7	0.044282
559.76	0.061847
559.82	0.099071
559.88	0.16697
559.94	0.21162
560	0.16288
560.06	0.10252
560.12	0.06615
560.18	0.048238
560.24	0.040474
560.3	0.03913
560.36	0.043572
560.42	0.056142
560.48	0.084009
560.54	0.13978
560.6	0.19852
560.66	0.16228
560.72	0.099987
560.78	0.068249
560.84	0.058594
560.9	0.065751
560.96	0.087533
561.02	0.090676
561.08	0.06189
561.14	0.040784
561.2	0.030797
561.26	0.027227
561.32	0.028529
561.38	0.035466
561.44	0.044034
561.5	0.040945
561.56	0.037787
561.62	0.04488
561.68	0.056431
561.74	0.051806
561.8	0.042917
561.86	0.037363
561.92	0.038393
561.98	0.050855
562.04	0.071174
562.1	0.066314
562.16	0.043458
562.22	0.02998
562.28	0.024948
562.34	0.025799
562.4	0.032204
562.46	0.037247
562.52	0.030788
562.58	0.024797
562.64	0.025008
562.7	0.032244
562.76	0.045156
562.82	0.044152
562.88	0.029886
562.94	0.021077
563	0.018017
563.06	0.017995
563.12	0.016457
563.18	0.014157
563.24	0.013321
563.3	0.012005
563.36	0.010892
563.42	0.011032
563.48	0.011442
563.54	0.010582
563.6	0.0099685
563.66	0.010326
563.72	0.011861
563.78	0.01484
563.84	0.016914
563.9	0.016824
563.96	0.017942
564.02	0.016937
564.08	0.014128
564.14	0.012698
564.2	0.012529
564.26	0.013207
564.32	0.014679
564.38	0.017215
564.44	0.02155
564.5	0.029398
564.56	0.044647
564.62	0.072812
564.68	0.098604
564.74	0.082663
564.8	0.054733
564.86	0.03908
564.92	0.030038
564.98	0.025375
565.05	0.02369
565.11	0.024047
565.17	0.026437
565.23	0.031902
565.29	0.042399
565.35	0.052941
565.41	0.048226
565.47	0.040937
565.53	0.039252
565.59	0.04175
565.65	0.047708
565.71	0.057919
565.77	0.075002
565.83	0.10376
565.89	0.1475
565.95	0.19774
566.01	0.25092
566.07	0.35896
566.13	0.45657
566.19	0.45594
566.25	0.46507
566.31	0.59175
566.37	0.81031
566.43	0.70446
566.49	0.42304
566.55	0.25643
566.61	0.17489
566.67	0.13434
566.73	0.11101
566.79	0.097376
566.85	0.092771
566.91	0.096158
566.97	0.10862
567.03	0.13488
567.09	0.18534
567.15	0.26674
567.21	0.36801
567.27	0.54664
567.33	0.689
567.39	0.53062
567.45	0.36498
567.51	0.31019
567.57	0.34535
567.63	0.48723
567.69	0.77273
567.75	1
567.81	0.95553
567.87	0.71399
567.93	0.42837
567.99	0.26436
568.05	0.17983
568.11	0.13384
568.17	0.10754
568.23	0.092554
568.29	0.085127
568.35	0.083897
568.41	0.08921
568.47	0.10348
568.53	0.13297
568.59	0.19253
568.65	0.31379
568.71	0.51082
568.77	0.5675
568.83	0.38328
568.89	0.24499
568.95	0.18996
569.01	0.19178
569.07	0.25289
569.13	0.37353
569.19	0.38999
569.25	0.25429
569.31	0.15739
569.37	0.10681
569.43	0.074844
569.49	0.055184
569.55	0.043138
569.61	0.035277
569.67	0.029834
569.73	0.025889
569.79	0.022935
569.85	0.020668
569.91	0.018904
569.97	0.017524
570.03	0.016455
570.09	0.015656
570.15	0.015116
570.21	0.014867
570.27	0.01501
570.33	0.015798
570.39	0.017837
570.45	0.022216
570.51	0.027381
570.57	0.024781
570.63	0.019174
570.69	0.016061
570.75	0.014676
570.81	0.014178
570.87	0.014206
570.93	0.014633
570.99	0.015448
571.05	0.016724
571.11	0.01863
571.17	0.021485
571.23	0.025902
571.29	0.033114
571.35	0.045797
571.41	0.070031
571.47	0.11723
571.53	0.17935
571.59	0.16911
571.65	0.10731
571.71	0.069334
571.77	0.052117
571.83	0.0456
571.89	0.045573
571.95	0.051343
572.01	0.065043
572.07	0.093274
572.13	0.15121
572.19	0.25004
572.25	0.28598
572.31	0.19371
572.37	0.12046
572.43	0.086647
572.49	0.074946
572.55	0.078132
572.61	0.09821
572.67	0.1457
572.73	0.21577
572.79	0.22745
572.85	0.214
572.91	0.20503
572.97	0.14351
573.03	0.09244
573.09	0.066771
573.15	0.055552
573.21	0.053432
573.27	0.058685
573.33	0.062303
573.39	0.058415
573.45	0.061115
573.51	0.074043
573.57	0.081862
573.63	0.076214
573.69	0.078001
573.75	0.084489
573.81	0.093084
573.87	0.11586
573.93	0.16471
573.99	0.26218
574.05	0.41057
574.11	0.4623
574.17	0.45643
574.23	0.5138
574.29	0.4323
574.35	0.29946
574.41	0.24692
574.47	0.26986
574.53	0.37462
574.59	0.51035
574.65	0.502
574.71	0.45948
574.77	0.35714
574.83	0.2491
574.89	0.20463
574.95	0.2115
575.02	0.25303
575.08	0.32788
575.14	0.50084
575.2	0.7018
575.26	0.57619
575.32	0.34351
575.38	0.21392
575.44	0.15265
575.5	0.12663
575.56	0.12411
575.62	0.14736
575.68	0.21219
575.74	0.31659
575.8	0.31261
575.86	0.19907
575.92	0.12315
575.98	0.085367
576.04	0.066678
576.1	0.058203
576.16	0.057026
576.22	0.064022
576.28	0.084547
576.34	0.12588
576.4	0.15362
576.46	0.11509
576.52	0.075771
576.58	0.056463
576.64	0.048792
576.7	0.047988
576.76	0.053123
576.82	0.066345
576.88	0.09445
576.94	0.15047
577	0.2192
577.06	0.20114
577.12	0.14995
577.18	0.14076
577.24	0.18051
577.3	0.27463
577.36	0.35137
577.42	0.27626
577.48	0.16223
577.54	0.097737
577.6	0.064858
577.66	0.046932
577.72	0.036402
577.78	0.029899
577.84	0.02584
577.9	0.023474
577.96	0.02251
578.02	0.023029
578.08	0.025589
578.14	0.031686
578.2	0.044925
578.26	0.072031
578.32	0.10545
578.38	0.091891
578.44	0.055972
578.5	0.034798
578.56	0.024162
578.62	0.018533
578.68	0.01539
578.74	0.013662
578.8	0.012927
578.86	0.013144
578.92	0.014674
578.98	0.018387
579.04	0.024327
579.1	0.030721
579.16	0.037589
579.22	0.031816
579.28	0.021165
579.34	0.015179
579.4	0.012382
579.46	0.011215
579.52	0.011035
579.58	0.011672
579.64	0.013265
579.7	0.016324
579.76	0.022076
579.82	0.033389
579.88	0.056166
579.94	0.090206
580	0.090915
580.06	0.058551
580.12	0.035245
580.18	0.022799
580.24	0.016366
580.3	0.012885
580.36	0.01096
580.42	0.0099819
580.48	0.0097182
580.54	0.010178
580.6	0.011586
580.66	0.014151
580.72	0.018562
580.78	0.02779
580.84	0.041261
580.9	0.040484
580.96	0.029049
581.02	0.024172
581.08	0.026944
581.14	0.034779
581.2	0.033787
581.26	0.025597
581.32	0.022463
581.38	0.025444
581.44	0.036179
581.5	0.05684
581.56	0.068753
581.62	0.058091
581.68	0.041796
581.74	0.026016
581.8	0.016902
581.86	0.012129
581.92	0.0095158
581.98	0.008066
582.04	0.0073866
582.1	0.0074325
582.16	0.0084042
582.22	0.0097008
582.28	0.0089356
582.34	0.007733
582.4	0.0077149
582.46	0.0090641
582.52	0.011987
582.58	0.015253
582.64	0.018037
582.7	0.01887
582.76	0.022072
582.82	0.027113
582.88	0.02211
582.94	0.014237
583	0.010036
583.06	0.0083896
583.12	0.0084371
583.18	0.010293
583.24	0.013951
583.3	0.015658
583.36	0.012437
583.42	0.0093525
583.48	0.0087054
583.54	0.010002
583.6	0.010258
583.66	0.0079543
583.72	0.0064166
583.78	0.0061269
583.84	0.0069567
583.9	0.009194
583.96	0.012351
584.02	0.014996
584.08	0.014008
584.14	0.010011
584.2	0.0077354
584.26	0.0072859
584.32	0.0083888
584.38	0.011041
584.44	0.01263
584.5	0.012134
584.56	0.013177
584.62	0.014643
584.68	0.018106
584.74	0.023365
584.8	0.021908
584.86	0.016249
584.92	0.013852
584.98	0.014947
585.05	0.019117
585.11	0.024276
585.17	0.023768
585.23	0.018543
585.29	0.01425
585.35	0.01371
585.41	0.017153
585.47	0.025781
585.53	0.034546
585.59	0.028891
585.65	0.019204
585.71	0.014823
585.77	0.013146
585.83	0.011816
585.89	0.01046
585.95	0.0083289
586.01	0.0072629
586.07	0.0076172
586.13	0.0093563
586.19	0.011182
586.25	0.012865
586.31	0.016826
586.37	0.019694
586.43	0.017351
586.49	0.013428
586.55	0.0098611
586.61	0.0075769
586.67	0.0067293
586.73	0.0071102
586.79	0.0089498
586.85	0.013322
586.91	0.021066
586.97	0.02389
587.03	0.016618
587.09	0.01099
587.15	0.0083765
587.21	0.0075675
587.27	0.0079211
587.33	0.0093666
587.39	0.011402
587.45	0.012466
587.51	0.01392
587.57	0.011475
587.63	0.0078732
587.69	0.0062781
587.75	0.0059984
587.81	0.005359
587.87	0.004544
587.93	0.0042698
587.99	0.004064
588.05	0.0040295
588.11	0.0046128
588.17	0.0061954
588.23	0.0094941
588.29	0.013327
588.35	0.012019
588.41	0.0093978
588.47	0.009134
588.53	0.010642
588.59	0.010828
588.65	0.0078915
588.71	0.0060057
588.77	0.0058324
588.83	0.0064832
588.89	0.0063137
588.95	0.0060984
589.01	0.0051321
589.07	0.0039972
589.13	0.0036271
589.19	0.0036738
589.25	0.0034337
589.31	0.0029991
589.37	0.0026197
589.43	0.0025103
589.49	0.0027552
589.55	0.0034807
589.61	0.0047544
589.67	0.0059623
589.73	0.0057999
589.79	0.0042877
589.85	0.0033626
589.91	0.0031215
589.97	0.0033968
590.03	0.0042492
590.09	0.0056745
590.15	0.0070299
590.21	0.0067978
590.27	0.0066108
590.33	0.008085
590.39	0.011649
590.45	0.017397
590.51	0.020645
590.57	0.017563
590.63	0.011299
590.69	0.0072409
590.75	0.0052616
590.81	0.0043484
590.87	0.0040237
590.93	0.0041295
590.99	0.0047031
591.05	0.0059422
591.11	0.0078959
591.17	0.010534
591.23	0.01319
591.29	0.016078
591.35	0.022747
591.41	0.030457
591.47	0.036507
591.53	0.031137
591.59	0.019076
591.65	0.012077
591.71	0.0091515
591.77	0.0084321
591.83	0.0076808
591.89	0.0066235
591.95	0.0059288
592.01	0.0048747
592.07	0.0038147
592.13	0.003222
592.19	0.0030683
592.25	0.0033193
592.31	0.0041562
592.37	0.0059333
592.43	0.0076103
592.49	0.0064615
592.55	0.0050768
592.61	0.0050188
592.67	0.0059651
592.73	0.0067851
592.79	0.0070808
592.85	0.0084758
592.91	0.01087
592.97	0.010839
593.03	0.0086306
593.09	0.0059829
593.15	0.0040909
593.21	0.0031579
593.27	0.0027891
593.33	0.0028008
593.39	0.0032129
593.45	0.0042632
593.51	0.0063987
593.57	0.0093806
593.63	0.010623
593.69	0.0078226
593.75	0.0053445
593.81	0.0045519
593.87	0.0049866
593.93	0.0051811
593.99	0.0040639
594.05	0.0034048
594.11	0.0034936
594.17	0.0033135
594.23	0.0026013
594.29	0.0021904
594.35	0.0022266
594.41	0.0024786
594.47	0.0024045
594.53	0.0024211
594.59	0.002908
594.65	0.0032367
594.71	0.002909
594.77	0.0029382
594.83	0.0036999
594.89	0.0040253
594.95	0.0030024
595.02	0.0022244
595.08	0.0019032
595.14	0.0016474
595.2	0.0014872
595.26	0.0015105
595.32	0.0017495
595.38	0.0022774
595.44	0.0027333
595.5	0.0024755
595.56	0.0022903
595.62	0.0024939
595.68	0.0031209
595.74	0.0042515
595.8	0.0048655
595.86	0.0048705
595.92	0.005972
595.98	0.009172
596.04	0.014264
596.1	0.01461
596.16	0.0093747
596.22	0.0056691
596.28	0.0038754
596.34	0.0030781
596.4	0.0028662
596.46	0.003192
596.52	0.0042978
596.58	0.0061651
596.64	0.0061974
596.7	0.0042197
596.76	0.0029228
596.82	0.0023716
596.88	0.0022633
596.94	0.0025305
597	0.0033343
597.06	0.00497
597.12	0.0063286
597.18	0.0051408
597.24	0.0038309
597.3	0.0034967
597.36	0.0040165
597.42	0.0056428
597.48	0.0092214
597.54	0.014289
597.6	0.0134
597.66	0.0081166
597.72	0.0047917
597.78	0.0031254
597.84	0.00225
597.9	0.0017549
597.96	0.0014607
598.02	0.0012849
598.08	0.0011897
598.14	0.0011615
598.2	0.001207
598.26	0.0013578
598.32	0.0016362
598.38	0.0019353
598.44	0.0024272
598.5	0.0034717
598.56	0.0046397
598.62	0.0039898
598.68	0.0028028
598.74	0.0022779
598.8	0.0022818
598.86	0.0027798
598.92	0.0040369
598.98	0.0063178
599.04	0.0073578
599.1	0.0054175
599.16	0.0039671
599.22	0.0037088
599.28	0.0045381
599.34	0.0068883
599.4	0.010578
599.46	0.010379
599.52	0.0065633
599.58	0.0041697
599.64	0.003251
599.7	0.0031398
599.76	0.0027286
599.82	0.0018848
599.88	0.0013211
599.94	0.0010038
600	0.00081256


==> fig/water_cluster_eta_0.1_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
550.31	0
552.19	0
554.06	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
587.81	0
591.56	0
595.31	0
599.06	0
549.84	0
550.78	0
551.72	0
552.66	0
553.59	0
554.53	0
558.28	0
559.22	0
560.16	0
561.09	0
562.03	0
562.97	0
563.91	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
571.41	0
572.34	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
578.91	0
579.84	0
580.78	0
581.72	0
582.66	0
583.59	0
584.53	0
585.47	0
587.34	0
588.28	0
589.22	0
591.09	0
592.03	0
592.97	0
595.78	0
549.61	0
550.08	0
550.55	0
551.02	0
551.48	0
551.95	0
552.42	0
552.89	0
553.36	0
553.83	0
558.05	0
558.52	0
558.98	0
559.92	0
560.39	0
560.86	0
561.33	0
561.8	0
562.27	0
562.73	0
563.2	0
564.61	0
565.08	0
565.55	0
566.02	0
566.48	0
566.95	0
567.42	0
567.89	0
568.36	0
568.83	0
569.3	0
570.7	0
571.17	0
571.64	0
572.11	0
572.58	0
573.05	0
573.52	0
573.98	0
574.45	0
574.92	0
575.39	0
575.86	0
576.33	0
576.8	0
577.27	0
577.73	0
578.2	0
578.67	0
579.14	0
580.08	0
580.55	0
581.02	0
581.48	0
581.95	0
582.89	0
583.36	0
583.83	0
584.3	0
584.77	0
585.23	0
585.7	0
586.17	0
587.11	0
587.58	0
588.05	0
588.98	0
590.39	0
591.33	0
549.73	0
549.96	0
550.66	0
551.13	0
551.37	0
551.6	0
552.3	0
553.01	0
553.24	0
553.48	0
553.71	0
561.68	0
561.91	0
562.15	0
562.85	0
564.73	0
565.9	0
566.13	0
566.37	0
566.6	0
566.84	0
567.07	0
567.3	0
567.54	0
567.77	0
568.01	0
568.71	0
569.18	0
572.93	0
573.4	0
573.87	0
574.1	0
574.34	0
574.57	0
574.8	0
575.04	0
575.27	0
577.38	0
582.77	0
585.35	0
585.59	0
585.82	0
586.05	0
586.29	0
586.52	0


==> fig/water_cluster_eta_0.3.dat <==
540	0.0026836
540.06	0.0027048
540.12	0.0027264
540.18	0.0027482
540.24	0.0027704
540.3	0.0027929
540.36	0.0028158
540.42	0.0028389
540.48	0.0028625
540.54	0.0028864
540.6	0.0029106
540.66	0.0029353
540.72	0.0029603
540.78	0.0029857
540.84	0.0030115
540.9	0.0030377
540.96	0.0030643
541.02	0.0030913
541.08	0.0031188
541.14	0.0031467
541.2	0.0031751
541.26	0.0032039
541.32	0.0032333
541.38	0.0032631
541.44	0.0032934
541.5	0.0033242
541.56	0.0033555
541.62	0.0033874
541.68	0.0034198
541.74	0.0034528
541.8	0.0034863
541.86	0.0035205
541.92	0.0035552
541.98	0.0035906
542.04	0.0036266
542.1	0.0036632
542.16	0.0037005
542.22	0.0037385
542.28	0.0037772
542.34	0.0038166
542.4	0.0038568
542.46	0.0038977
542.52	0.0039394
542.58	0.0039819
542.64	0.0040252
542.7	0.0040693
542.76	0.0041144
542.82	0.0041603
542.88	0.0042071
542.94	0.0042549
543	0.0043036
543.06	0.0043534
543.12	0.0044042
543.18	0.004456
543.24	0.0045089
543.3	0.004563
543.36	0.0046182
543.42	0.0046745
543.48	0.0047322
543.54	0.004791
543.6	0.0048512
543.66	0.0049127
543.72	0.0049756
543.78	0.00504
543.84	0.0051058
543.9	0.0051731
543.96	0.0052421
544.02	0.0053126
544.08	0.0053848
544.14	0.0054588
544.2	0.0055346
544.26	0.0056122
544.32	0.0056918
544.38	0.0057734
544.44	0.005857
544.5	0.0059428
544.56	0.0060308
544.62	0.0061211
544.68	0.0062138
544.74	0.006309
544.8	0.0064067
544.86	0.0065071
544.92	0.0066103
544.98	0.0067164
545.04	0.0068255
545.1	0.0069377
545.16	0.0070532
545.22	0.0071721
545.28	0.0072945
545.34	0.0074206
545.4	0.0075505
545.46	0.0076845
545.52	0.0078226
545.58	0.0079651
545.64	0.0081122
545.7	0.008264
545.76	0.0084209
545.82	0.008583
545.88	0.0087507
545.94	0.0089241
546	0.0091035
546.06	0.0092893
546.12	0.0094818
546.18	0.0096814
546.24	0.0098883
546.3	0.010103
546.36	0.010326
546.42	0.010558
546.48	0.010799
546.54	0.011049
546.6	0.01131
546.66	0.011582
546.72	0.011865
546.78	0.012161
546.84	0.012469
546.9	0.012792
546.96	0.013129
547.02	0.013482
547.08	0.013852
547.14	0.014241
547.2	0.014648
547.26	0.015076
547.32	0.015527
547.38	0.016002
547.44	0.016502
547.5	0.017031
547.56	0.017591
547.62	0.018183
547.68	0.018811
547.74	0.019479
547.8	0.020189
547.86	0.020946
547.92	0.021755
547.98	0.022621
548.04	0.02355
548.1	0.024549
548.16	0.025625
548.22	0.026789
548.28	0.02805
548.34	0.029421
548.4	0.030916
548.46	0.032553
548.52	0.034352
548.58	0.036337
548.64	0.038538
548.7	0.04099
548.76	0.043737
548.82	0.046832
548.88	0.050344
548.94	0.054355
549	0.058972
549.06	0.064333
549.12	0.070614
549.18	0.078045
549.24	0.086929
549.3	0.097666
549.36	0.11078
549.42	0.12695
549.48	0.14702
549.54	0.17196
549.6	0.20264
549.66	0.2392
549.72	0.27992
549.78	0.31954
549.84	0.34912
549.9	0.35989
549.96	0.35009
550.02	0.32667
550.08	0.29968
550.14	0.27652
550.2	0.26076
550.26	0.25352
550.32	0.255
550.38	0.26527
550.44	0.28453
550.5	0.31297
550.56	0.35004
550.62	0.3932
550.68	0.43687
550.74	0.47366
550.8	0.49947
550.86	0.51801
550.92	0.53858
550.98	0.56944
551.04	0.61284
551.1	0.66273
551.16	0.70529
551.22	0.7254
551.28	0.71816
551.34	0.6935
551.4	0.6674
551.46	0.65038
551.52	0.64248
551.58	0.63454
551.64	0.61475
551.7	0.5782
551.76	0.53082
551.82	0.48356
551.88	0.4451
551.94	0.41979
552	0.40891
552.06	0.41211
552.12	0.42764
552.18	0.45126
552.24	0.47503
552.3	0.48836
552.36	0.4838
552.42	0.46298
552.48	0.43506
552.54	0.40984
552.6	0.39365
552.66	0.38949
552.72	0.39867
552.78	0.42201
552.84	0.46012
552.9	0.51285
552.96	0.57802
553.02	0.65051
553.08	0.72321
553.14	0.78959
553.2	0.84385
553.26	0.87894
553.32	0.88785
553.38	0.86808
553.44	0.82528
553.5	0.77198
553.56	0.71971
553.62	0.67124
553.68	0.62068
553.74	0.56143
553.8	0.49391
553.86	0.42483
553.92	0.36115
553.98	0.30645
554.04	0.26127
554.1	0.22456
554.16	0.19484
554.22	0.17069
554.28	0.15092
554.34	0.13459
554.4	0.12097
554.46	0.1095
554.52	0.099766
554.58	0.091433
554.64	0.084246
554.7	0.078005
554.76	0.072552
554.82	0.06776
554.88	0.063528
554.94	0.059773
555	0.056428
555.06	0.053437
555.12	0.050755
555.18	0.048342
555.24	0.046166
555.3	0.044201
555.36	0.042422
555.42	0.040811
555.48	0.03935
555.54	0.038026
555.6	0.036825
555.66	0.035738
555.72	0.034755
555.78	0.033869
555.84	0.033073
555.9	0.032362
555.96	0.03173
556.02	0.031174
556.08	0.030692
556.14	0.03028
556.2	0.029937
556.26	0.029663
556.32	0.029456
556.38	0.029318
556.44	0.02925
556.5	0.029254
556.56	0.029333
556.62	0.029491
556.68	0.029732
556.74	0.030065
556.8	0.030496
556.86	0.031036
556.92	0.031698
556.98	0.032496
557.04	0.033449
557.1	0.034581
557.16	0.035921
557.22	0.037504
557.28	0.039375
557.34	0.041594
557.4	0.044231
557.46	0.047383
557.52	0.051171
557.58	0.055756
557.64	0.061348
557.7	0.068224
557.76	0.076743
557.82	0.087367
557.88	0.10065
557.94	0.11719
558	0.13742
558.06	0.16125
558.12	0.18744
558.18	0.21326
558.24	0.23478
558.3	0.24799
558.36	0.25028
558.42	0.24238
558.48	0.22877
558.54	0.21529
558.6	0.20618
558.66	0.20305
558.72	0.20491
558.78	0.20841
558.84	0.20857
558.9	0.20144
558.96	0.1869
559.02	0.16844
559.08	0.1501
559.14	0.13439
559.2	0.12225
559.26	0.11374
559.32	0.10863
559.38	0.10668
559.44	0.1077
559.5	0.11156
559.56	0.11825
559.62	0.12791
559.68	0.14078
559.74	0.1567
559.8	0.1743
559.86	0.19024
559.92	0.1999
559.98	0.20014
560.04	0.1919
560.1	0.17947
560.16	0.16748
560.22	0.15908
560.28	0.15575
560.34	0.15794
560.4	0.16524
560.46	0.17622
560.52	0.18779
560.58	0.19554
560.64	0.19584
560.7	0.1887
560.76	0.17763
560.82	0.16656
560.88	0.15742
560.94	0.14979
561	0.14203
561.06	0.13305
561.12	0.12336
561.18	0.11441
561.24	0.10744
561.3	0.10291
561.36	0.10055
561.42	0.099672
561.48	0.099586
561.54	0.099934
561.6	0.10057
561.66	0.10116
561.72	0.10124
561.78	0.10078
561.84	0.10029
561.9	0.10032
561.96	0.1008
562.02	0.1008
562.08	0.099122
562.14	0.09543
562.2	0.09062
562.26	0.086042
562.32	0.082546
562.38	0.0802
562.44	0.078544
562.5	0.077125
562.56	0.075908
562.62	0.075131
562.68	0.074784
562.74	0.074309
562.8	0.072893
562.86	0.070172
562.92	0.06656
562.98	0.062806
563.04	0.059418
563.1	0.056528
563.16	0.054091
563.22	0.052071
563.28	0.050471
563.34	0.049296
563.4	0.048532
563.46	0.048148
563.52	0.048122
563.58	0.048471
563.64	0.049233
563.7	0.050405
563.76	0.051894
563.82	0.053526
563.88	0.055128
563.94	0.056613
564	0.058
564.06	0.059434
564.12	0.061188
564.18	0.063585
564.24	0.066916
564.3	0.071426
564.36	0.07733
564.42	0.084784
564.48	0.09375
564.54	0.10372
564.6	0.11341
564.66	0.12082
564.72	0.12429
564.78	0.12374
564.84	0.12078
564.9	0.11747
564.96	0.11532
565.02	0.1151
565.08	0.11713
565.14	0.12143
565.2	0.12779
565.26	0.1358
565.32	0.14488
565.38	0.15466
565.44	0.16549
565.5	0.17843
565.56	0.19485
565.62	0.21607
565.68	0.2433
565.74	0.27763
565.8	0.31991
565.86	0.37037
565.92	0.42847
565.98	0.49263
566.04	0.55986
566.1	0.62549
566.16	0.68489
566.22	0.73521
566.28	0.77293
566.34	0.78962
566.4	0.77493
566.46	0.72762
566.52	0.66003
566.58	0.58947
566.64	0.52838
566.7	0.48226
566.76	0.45235
566.82	0.43828
566.88	0.43957
566.94	0.45605
567	0.48769
567.06	0.53397
567.12	0.59271
567.18	0.65883
567.24	0.72345
567.3	0.77539
567.36	0.8076
567.42	0.82476
567.48	0.84126
567.54	0.87043
567.6	0.91541
567.66	0.96573
567.72	1
567.78	0.99647
567.84	0.94656
567.9	0.85985
567.96	0.75681
568.02	0.65679
568.08	0.57119
568.14	0.50396
568.2	0.45494
568.26	0.42257
568.32	0.40535
568.38	0.40233
568.44	0.41308
568.5	0.43711
568.56	0.47259
568.62	0.51434
568.68	0.55226
568.74	0.57385
568.8	0.57214
568.86	0.55198
568.92	0.52577
568.98	0.50392
569.04	0.48919
569.1	0.47654
569.16	0.45699
569.22	0.42455
569.28	0.38104
569.34	0.33336
569.4	0.28792
569.46	0.24811
569.52	0.21482
569.58	0.18766
569.64	0.16571
569.7	0.148
569.76	0.13367
569.82	0.12201
569.88	0.11251
569.94	0.10474
570	0.098419
570.06	0.093317
570.12	0.089281
570.18	0.086205
570.24	0.084012
570.3	0.082626
570.36	0.081921
570.42	0.081658
570.48	0.081467
570.54	0.080996
570.6	0.080164
570.66	0.079238
570.72	0.078624
570.78	0.078652
570.84	0.079523
570.9	0.081373
570.96	0.084337
571.02	0.088591
571.08	0.09438
571.14	0.10203
571.2	0.11194
571.26	0.1245
571.32	0.13989
571.38	0.15762
571.44	0.17588
571.5	0.19125
571.56	0.19998
571.62	0.20072
571.68	0.19598
571.74	0.19021
571.8	0.1872
571.86	0.1892
571.92	0.19727
571.98	0.21169
572.04	0.23183
572.1	0.25536
572.16	0.27748
572.22	0.29183
572.28	0.29436
572.34	0.28691
572.4	0.27583
572.46	0.26749
572.52	0.26565
572.58	0.2712
572.64	0.2825
572.7	0.29557
572.76	0.3052
572.82	0.30725
572.88	0.30029
572.94	0.28549
573	0.26615
573.06	0.24656
573.12	0.2302
573.18	0.21876
573.24	0.2124
573.3	0.21048
573.36	0.21229
573.42	0.21745
573.48	0.2258
573.54	0.23716
573.6	0.25162
573.66	0.27001
573.72	0.29385
573.78	0.325
573.84	0.36516
573.9	0.41502
573.96	0.47284
574.02	0.53314
574.08	0.58763
574.14	0.62896
574.2	0.65356
574.26	0.66176
574.32	0.65858
574.38	0.65348
574.44	0.65532
574.5	0.66645
574.56	0.68116
574.62	0.68959
574.68	0.68473
574.74	0.66681
574.8	0.64269
574.86	0.62223
574.92	0.61376
574.98	0.62079
575.04	0.64105
575.1	0.66602
575.16	0.68154
575.22	0.67333
575.28	0.63739
575.34	0.58356
575.4	0.52719
575.46	0.47982
575.52	0.44654
575.58	0.42735
575.64	0.41835
575.7	0.41229
575.76	0.40067
575.82	0.37846
575.88	0.34753
575.94	0.31417
576	0.28424
576.06	0.2609
576.12	0.24504
576.18	0.23622
576.24	0.23297
576.3	0.23272
576.36	0.23205
576.42	0.22817
576.48	0.22091
576.54	0.21275
576.6	0.20685
576.66	0.20552
576.72	0.20997
576.78	0.2206
576.84	0.23689
576.9	0.25694
576.96	0.27727
577.02	0.29415
577.08	0.30645
577.14	0.31649
577.2	0.32684
577.26	0.33635
577.32	0.33934
577.38	0.32936
577.44	0.30495
577.5	0.27113
577.56	0.23518
577.62	0.2024
577.68	0.17503
577.74	0.15335
577.8	0.13682
577.86	0.1247
577.92	0.1164
577.98	0.11147
578.04	0.10961
578.1	0.11052
578.16	0.11359
578.22	0.11755
578.28	0.12025
578.34	0.11931
578.4	0.11375
578.46	0.10473
578.52	0.094532
578.58	0.084991
578.64	0.077028
578.7	0.070884
578.76	0.066495
578.82	0.063697
578.88	0.062299
578.94	0.062057
579	0.062594
579.06	0.063348
579.12	0.063635
579.18	0.062889
579.24	0.061023
579.3	0.058544
579.36	0.056208
579.42	0.054623
579.48	0.054146
579.54	0.054971
579.6	0.05724
579.66	0.061081
579.72	0.066545
579.78	0.073414
579.84	0.080865
579.9	0.087191
579.96	0.090184
580.02	0.088481
580.08	0.082693
580.14	0.074849
580.2	0.066934
580.26	0.060118
580.32	0.054833
580.38	0.051114
580.44	0.048858
580.5	0.047951
580.56	0.048306
580.62	0.049834
580.68	0.052366
580.74	0.055541
580.8	0.058729
580.86	0.061188
580.92	0.062529
580.98	0.063016
581.04	0.063243
581.1	0.063584
581.16	0.064047
581.22	0.064605
581.28	0.065509
581.34	0.067156
581.4	0.069658
581.46	0.072478
581.52	0.07436
581.58	0.073844
581.64	0.070283
581.7	0.064332
581.76	0.057389
581.82	0.050706
581.88	0.04498
581.94	0.040423
582	0.036983
582.06	0.034504
582.12	0.032793
582.18	0.031666
582.24	0.030986
582.3	0.030687
582.36	0.030774
582.42	0.031282
582.48	0.032223
582.54	0.033521
582.6	0.034975
582.66	0.036303
582.72	0.037219
582.78	0.037498
582.84	0.036993
582.9	0.035719
582.96	0.033953
583.02	0.032149
583.08	0.030703
583.14	0.029791
583.2	0.029357
583.26	0.029152
583.32	0.028841
583.38	0.028198
583.44	0.027271
583.5	0.026307
583.56	0.025533
583.62	0.025023
583.68	0.024728
583.74	0.024591
583.8	0.024638
583.86	0.024934
583.92	0.025463
583.98	0.026073
584.04	0.026536
584.1	0.026726
584.16	0.026708
584.22	0.026661
584.28	0.026763
584.34	0.02716
584.4	0.027956
584.46	0.029187
584.52	0.030763
584.58	0.032418
584.64	0.033788
584.7	0.034652
584.76	0.035122
584.82	0.035527
584.88	0.036131
584.94	0.036916
585	0.037602
585.06	0.037931
585.12	0.037949
585.18	0.037968
585.24	0.038274
585.3	0.038922
585.36	0.039739
585.42	0.040449
585.48	0.040778
585.54	0.040488
585.6	0.039433
585.66	0.037642
585.72	0.035331
585.78	0.032842
585.84	0.030551
585.9	0.028743
585.96	0.027538
586.02	0.02692
586.08	0.026819
586.14	0.027155
586.2	0.027813
586.26	0.028578
586.32	0.029112
586.38	0.02909
586.44	0.028441
586.5	0.027411
586.56	0.0264
586.62	0.025749
586.68	0.025638
586.74	0.026081
586.8	0.026929
586.86	0.027874
586.92	0.028507
586.98	0.028483
587.04	0.02771
587.1	0.026432
587.16	0.025079
587.22	0.024013
587.28	0.023379
587.34	0.023099
587.4	0.022949
587.46	0.022675
587.52	0.022105
587.58	0.021201
587.64	0.020047
587.7	0.018817
587.76	0.017706
587.82	0.016863
587.88	0.01636
587.94	0.016195
588	0.016323
588.06	0.016687
588.12	0.017239
588.18	0.017932
588.24	0.0187
588.3	0.019422
588.36	0.01991
588.42	0.01997
588.48	0.01955
588.54	0.018811
588.6	0.017998
588.66	0.017262
588.72	0.016606
588.78	0.015959
588.84	0.015284
588.9	0.014588
588.96	0.013908
589.02	0.013275
589.08	0.012707
589.14	0.01221
589.2	0.011787
589.26	0.011454
589.32	0.011242
589.38	0.011173
589.44	0.011244
589.5	0.011427
589.56	0.011681
589.62	0.011961
589.68	0.012211
589.74	0.012397
589.8	0.012542
589.86	0.012735
589.92	0.013069
589.98	0.013607
590.04	0.014368
590.1	0.01532
590.16	0.016409
590.22	0.017614
590.28	0.018969
590.34	0.020481
590.4	0.021988
590.46	0.023119
590.52	0.023473
590.58	0.022925
590.64	0.021749
590.7	0.020407
590.76	0.019281
590.82	0.018581
590.88	0.018394
590.94	0.018758
591	0.019696
591.06	0.021222
591.12	0.023315
591.18	0.025885
591.24	0.028735
591.3	0.03156
591.36	0.033978
591.42	0.035532
591.48	0.035735
591.54	0.034346
591.6	0.031666
591.66	0.028403
591.72	0.025232
591.78	0.02252
591.84	0.020322
591.9	0.018534
591.96	0.017035
592.02	0.015772
592.08	0.014757
592.14	0.014026
592.2	0.013601
592.26	0.013468
592.32	0.013573
592.38	0.013811
592.44	0.014049
592.5	0.014206
592.56	0.014298
592.62	0.014414
592.68	0.014635
592.74	0.01499
592.8	0.015426
592.86	0.015787
592.92	0.015857
592.98	0.015508
593.04	0.014794
593.1	0.013905
593.16	0.013042
593.22	0.012356
593.28	0.011939
593.34	0.011829
593.4	0.012025
593.46	0.01247
593.52	0.013028
593.58	0.013479
593.64	0.0136
593.7	0.013308
593.76	0.012721
593.82	0.012047
593.88	0.011425
593.94	0.010878
594	0.010351
594.06	0.0098058
594.12	0.0092641
594.18	0.0087804
594.24	0.0083946
594.3	0.0081165
594.36	0.007933
594.42	0.0078198
594.48	0.0077566
594.54	0.0077298
594.6	0.0077213
594.66	0.0077103
594.72	0.0076884
594.78	0.0076587
594.84	0.0076156
594.9	0.0075356
594.96	0.0073986
595.02	0.0072188
595.08	0.0070448
595.14	0.0069275
595.2	0.0068929
595.26	0.0069416
595.32	0.0070667
595.38	0.0072703
595.44	0.0075639
595.5	0.0079606
595.56	0.0084661
595.62	0.0090707
595.68	0.0097552
595.74	0.010521
595.8	0.011405
595.86	0.012446
595.92	0.013587
595.98	0.014619
596.04	0.015211
596.1	0.015117
596.16	0.014387
596.22	0.01333
596.28	0.012289
596.34	0.011474
596.4	0.010954
596.46	0.010695
596.52	0.010584
596.58	0.010474
596.64	0.010257
596.7	0.0099345
596.76	0.0096046
596.82	0.0093802
596.88	0.0093346
596.94	0.009487
597	0.0097999
597.06	0.010184
597.12	0.010539
597.18	0.010832
597.24	0.011141
597.3	0.011593
597.36	0.012256
597.42	0.01307
597.48	0.013807
597.54	0.014125
597.6	0.013781
597.66	0.012821
597.72	0.011535
597.78	0.010228
597.84	0.0090783
597.9	0.0081486
597.96	0.0074358
598.02	0.0069136
598.08	0.0065553
598.14	0.006343
598.2	0.0062676
598.26	0.0063258
598.32	0.0065164
598.38	0.0068329
598.44	0.0072525
598.5	0.0077279
598.56	0.0081949
598.62	0.0085983
598.68	0.0089096
598.74	0.0091226
598.8	0.0092571
598.86	0.0093761
598.92	0.00957
598.98	0.0099017
599.04	0.010361
599.1	0.010861
599.16	0.011289
599.22	0.011583
599.28	0.011767
599.34	0.011884
599.4	0.011923
599.46	0.011805
599.52	0.011449
599.58	0.01085
599.64	0.0101
599.7	0.0093496
599.76	0.0087254
599.82	0.0082928
599.88	0.0080522
599.94	0.0079591
600	0.0079442


==> fig/water_cluster_eta_0.3_oscstr.dat <==
548.05	1.6844e-27
549.02	7.5569e-29
549.37	6.0785e-28
549.42	1.4832e-27
549.87	2.1864e-27
549.88	0.26818
550.62	7.6683e-27
550.75	0.22817
551.2	0.24208
551.22	0.20651
551.25	1.0269e-25
551.46	6.8839e-27
551.62	3.2532e-26
551.63	0.31987
551.9	2.8108e-28
552.32	0.2749
553.07	0.18782
553.25	0.26119
553.38	0.3352
553.7	0.26313
557.34	1.9819e-27
557.85	2.307e-27
558.02	1.0012e-27
558.11	7.4012e-27
558.16	0.0070036
558.22	0.057001
558.35	0.13267
558.87	0.12199
558.97	8.4506e-27
559.15	1.7786e-29
559.16	0.00086068
559.47	2.7189e-27
559.53	2.6899e-26
559.57	0.0057397
559.93	0.11653
560	0.018689
560	1.9166e-21
560.1	5.3943e-26
560.12	0.00067484
560.61	0.11938
560.86	3.3287e-28
560.89	1.0748e-25
560.89	0.00029833
561	0.048465
561.3	6.0063e-27
561.45	0.016867
561.53	9.015e-27
561.69	0.024297
561.78	1.1484e-26
561.78	1.3542e-26
561.81	0.005891
562	4.2224e-25
562	0.00025098
562.07	0.039805
562.35	2.0583e-26
562.41	1.7778e-25
562.44	0.0037749
562.46	0.01219
562.66	8.9833e-28
562.79	0.024876
563.02	9.6516e-26
563.08	0.0042215
563.25	3.0995e-27
563.26	0.0020228
563.46	6.9468e-26
563.48	0.0019819
563.66	2.025e-27
563.79	3.1743e-27
563.83	0.0044054
563.94	2.0521e-27
563.98	0.0026927
564	0.0023988
564.03	9.9372e-26
564.5	2.5198e-27
564.51	2.2737e-26
564.62	9.2191e-28
564.67	0.026754
564.71	0.031147
564.76	1.5772e-27
564.84	6.8403e-28
564.86	0.0027066
565.35	0.019352
565.39	1.0644e-27
565.4	2.0189e-27
565.48	3.2407e-27
565.83	7.4597e-26
565.86	0.0055322
565.94	0.039243
566.02	5.4134e-26
566.11	0.17055
566.2	0.069852
566.39	0.47978
566.66	5.7602e-28
566.67	1.1631e-26
566.69	0.0044001
566.88	5.1341e-28
567.16	0.047383
567.3	1.2721e-25
567.32	0.38138
567.73	0.4174
567.83	0.33061
568.33	1.3409e-27
568.67	1.6447e-25
568.71	0.024601
568.75	0.32835
569.17	0.2353
569.3	2.3208e-27
569.35	0.0075918
570.46	1.9213e-26
570.52	0.0102
570.76	9.6977e-29
571.4	1.5953e-26
571.53	0.013221
571.56	0.099649
571.63	6.2963e-27
572.01	5.6815e-28
572.24	0.17521
572.33	7.1953e-28
572.64	4.3851e-28
572.75	0.10647
572.83	5.2465e-26
572.9	0.088985
573.08	2.6554e-28
573.14	5.7725e-27
573.3	3.6188e-27
573.32	0.014482
573.4	2.2884e-26
573.56	0.024022
573.73	0.0099154
574.08	0.20783
574.16	1.281e-26
574.16	1.8359e-26
574.17	5.513e-28
574.25	0.24
574.6	0.22945
574.62	1.9671e-27
574.73	0.15514
574.87	5.6238e-26
575.01	0.029445
575.21	0.27762
575.21	0.14407
575.64	9.0102e-27
575.77	0.19405
576.25	3.6534e-27
576.39	0.08206
576.53	8.1676e-28
577.01	0.12021
577.15	4.4844e-27
577.32	0.051659
577.37	0.16782
577.68	1.7901e-28
578.33	0.063486
579.03	6.3964e-27
579.05	0.0045133
579.1	3.1326e-28
579.17	0.018068
579.73	1.3001e-26
579.97	0.058653
580.05	1.406e-26
580.06	0.0026525
580.65	6.1826e-25
580.66	0.00072936
580.77	1.6729e-27
580.87	0.023221
581.1	3.3947e-26
581.17	0.016417
581.39	4.6631e-27
581.54	0.033754
581.59	1.128e-26
581.63	4.7149e-28
581.65	0.013484
581.67	0.00066562
582	3.3927e-28
582.22	7.4442e-26
582.23	0.0023512
582.24	0.00056156
582.44	3.7442e-27
582.56	0.0025467
582.62	1.277e-25
582.65	0.005224
582.68	5.6898e-28
582.75	1.0931e-27
582.83	0.012019
582.85	0.0020128
583.12	3.4553e-28
583.18	1.3169e-27
583.23	1.6264e-26
583.25	0.00097389
583.27	0.0024596
583.31	0.0045431
583.43	5.3757e-28
583.58	0.0040264
583.81	6.1899e-28
583.88	2.9607e-28
583.9	4.0752e-27
583.96	0.0022606
584.05	0.0051509
584.06	1.9326e-25
584.07	0.0014706
584.25	2.0318e-28
584.39	7.8286e-28
584.42	0.0041985
584.45	0.00014993
584.48	1.9529e-28
584.52	6.5321e-27
584.58	0.0027013
584.66	9.1173e-27
584.74	0.0062592
584.79	0.0060976
584.88	1.4045e-28
584.98	0.0008856
585.01	1.7357e-27
585.01	2.4307e-28
585.1	0.008029
585.18	0.0061287
585.22	6.9846e-26
585.44	3.8678e-27
585.46	6.0132e-27
585.5	0.0013732
585.53	0.013617
585.56	0.0049605
585.62	1.8059e-27
585.75	0.0023347
585.75	1.1319e-25
585.85	1.9193e-25
585.86	0.00018211
585.86	0.0022445
585.9	0.00019839
586	6.776e-28
586.09	4.7875e-28
586.17	0.0025059
586.29	0.00099026
586.31	2.3854e-27
586.34	3.4633e-27
586.36	0.0076532
586.45	0.0032551
586.45	1.7981e-27
586.53	0.00091077
586.63	1.8815e-27
586.95	0.013983
587.08	2.4689e-28
587.11	0.00038714
587.24	1.4867e-25
587.25	0.00062497
587.32	4.2434e-27
587.36	9.3669e-26
587.38	0.0031934
587.52	0.0061885
587.74	1.8438e-28
587.75	8.4652e-28
587.77	0.00138
587.85	6.0626e-05
587.85	4.2146e-27
587.93	1.0327e-26
587.95	0.00052422
588.3	0.0069633
588.4	2.1545e-26
588.4	1.6504e-05
588.45	2.9829e-25
588.46	0.00063225
588.55	8.1802e-27
588.57	0.0050413
588.77	2.3047e-27
588.84	0.0018839
588.95	1.698e-27
588.97	0.0018136
589.11	6.1014e-27
589.13	0.00013294
589.18	3.2426e-27
589.21	0.00076553
589.3	9.3968e-26
589.3	0.00030328
589.62	2.8261e-25
589.62	0.000812
589.66	8.038e-27
589.71	0.0024442
589.97	5.6678e-28
590.05	4.7129e-27
590.07	0.00039195
590.12	3.9186e-26
590.15	0.0012196
590.17	0.0012556
590.28	7.2192e-28
590.34	3.5066e-28
590.36	6.1505e-25
590.37	0.000477
590.42	1.5273e-26
590.43	0.00018484
590.48	0.0069087
590.55	0.0065563
591.07	8.1569e-30
591.1	0.00071682
591.16	7.4115e-27
591.21	0.0029678
591.33	2.7343e-28
591.35	1.6906e-26
591.38	0.0040517
591.38	2.0897e-26
591.4	0.0034043
591.49	0.018668
591.69	1.2987e-27
591.8	0.001907
591.9	3.2353e-26
591.91	0.00017668
591.93	1.0351e-24
591.94	0.00088461
591.97	8.8123e-27
592	0.00053481
592.37	2.2484e-26
592.43	2.1115e-25
592.43	0.0022741
592.44	0.0013298
592.66	9.1886e-27
592.68	0.00095209
592.69	1.7121e-28
592.75	0.0013468
592.78	5.0471e-28
592.9	0.0017845
592.9	1.6995e-25
592.91	7.0393e-05
592.91	8.2052e-26
592.95	0.0035651
593	3.9249e-26
593.04	0.0018227
593.47	7.6733e-29
593.54	3.8543e-26
593.55	0.0011134
593.6	2.1088e-28
593.63	0.0052246
593.65	1.5899e-27
593.67	0.00012683
593.84	4.1624e-25
593.85	2.4126e-05
593.9	2.4693e-27
593.92	0.0019983
593.92	7.1013e-05
594.08	2.4559e-28
594.14	0.00081346
594.15	4.2487e-28
594.16	5.0183e-29
594.17	0.00014297
594.17	0.00023199
594.39	1.4643e-27
594.42	0.00061174
594.43	4.6583e-26
594.45	2.292e-05
594.59	1.2422e-26
594.62	5.432e-26
594.62	0.00038813
594.64	1.7371e-26
594.65	0.00061212
594.67	0.00019735
594.83	1.5019e-28
594.88	0.0019079
595.05	4.251e-28
595.08	0.00022786
595.4	5.5478e-28
595.42	1.2088e-27
595.43	0.00051775
595.43	0.00044532
595.58	2.9869e-28
595.6	9.1259e-05
595.7	7.2879e-29
595.75	4.3908e-26
595.75	0.00054334
595.78	0.0011087
595.96	9.3797e-28
596.02	5.0773e-27
596.04	0.0015206
596.07	8.6246e-27
596.07	0.0067644
596.09	0.0012089
596.58	3.3269e-27
596.6	1.1537e-27
596.61	0.0025877
596.61	0.00088374
597.05	2.7562e-27
597.12	0.0031838
597.49	3.1485e-27
597.56	0.0091869
598.34	5.4751e-26
598.34	0.00022406
598.46	1.0238e-24
598.46	7.1761e-05
598.53	3.4445e-30
598.57	0.0023823
598.97	3.3214e-28
599.02	0.0040588
599.38	7.3684e-27
599.4	1.7448e-25
599.43	0.0033761
599.43	0.0033511
599.71	3.3318e-25
599.73	0.0010314


==> fig/water_cluster_eta_0.3_refsol.dat <==
540	0.002419
540.06	0.0024402
540.12	0.0024617
540.18	0.0024836
540.24	0.0025058
540.3	0.0025283
540.36	0.0025511
540.42	0.0025743
540.48	0.0025978
540.54	0.0026217
540.6	0.0026459
540.66	0.0026706
540.72	0.0026956
540.78	0.0027209
540.84	0.0027467
540.9	0.0027729
540.96	0.0027995
541.02	0.0028266
541.08	0.002854
541.14	0.0028819
541.2	0.0029103
541.26	0.0029391
541.32	0.0029684
541.38	0.0029982
541.44	0.0030285
541.5	0.0030593
541.56	0.0030906
541.62	0.0031224
541.68	0.0031548
541.74	0.0031878
541.8	0.0032213
541.86	0.0032554
541.92	0.0032901
541.98	0.0033255
542.04	0.0033614
542.1	0.0033981
542.16	0.0034353
542.22	0.0034733
542.28	0.003512
542.34	0.0035514
542.4	0.0035915
542.46	0.0036324
542.52	0.003674
542.58	0.0037165
542.64	0.0037598
542.7	0.0038039
542.76	0.0038489
542.82	0.0038948
542.88	0.0039416
542.94	0.0039893
543	0.0040381
543.06	0.0040878
543.12	0.0041385
543.18	0.0041903
543.24	0.0042432
543.3	0.0042972
543.36	0.0043524
543.42	0.0044087
543.48	0.0044663
543.54	0.0045251
543.6	0.0045853
543.66	0.0046467
543.72	0.0047096
543.78	0.0047739
543.84	0.0048397
543.9	0.004907
543.96	0.0049759
544.02	0.0050464
544.08	0.0051186
544.14	0.0051926
544.2	0.0052683
544.26	0.0053459
544.32	0.0054255
544.38	0.005507
544.44	0.0055906
544.5	0.0056764
544.56	0.0057643
544.62	0.0058546
544.68	0.0059473
544.74	0.0060425
544.8	0.0061402
544.86	0.0062406
544.92	0.0063438
544.98	0.0064499
545.05	0.006559
545.11	0.0066712
545.17	0.0067867
545.23	0.0069056
545.29	0.0070281
545.35	0.0071542
545.41	0.0072842
545.47	0.0074182
545.53	0.0075563
545.59	0.0076989
545.65	0.0078461
545.71	0.007998
545.77	0.008155
545.83	0.0083173
545.89	0.008485
545.95	0.0086586
546.01	0.0088382
546.07	0.0090242
546.13	0.0092169
546.19	0.0094167
546.25	0.009624
546.31	0.009839
546.37	0.010062
546.43	0.010294
546.49	0.010536
546.55	0.010787
546.61	0.011048
546.67	0.01132
546.73	0.011604
546.79	0.0119
546.85	0.01221
546.91	0.012533
546.97	0.012871
547.03	0.013225
547.09	0.013597
547.15	0.013986
547.21	0.014395
547.27	0.014824
547.33	0.015277
547.39	0.015753
547.45	0.016256
547.51	0.016787
547.57	0.017349
547.63	0.017944
547.69	0.018575
547.75	0.019246
547.81	0.019961
547.87	0.020723
547.93	0.021536
547.99	0.022408
548.05	0.023343
548.11	0.024349
548.17	0.025434
548.23	0.026607
548.29	0.027879
548.35	0.029262
548.41	0.030772
548.47	0.032426
548.53	0.034244
548.59	0.036253
548.65	0.038481
548.71	0.040966
548.77	0.043753
548.83	0.046896
548.89	0.050466
548.95	0.054548
549.01	0.059254
549.07	0.064726
549.13	0.071147
549.19	0.078757
549.25	0.087872
549.31	0.098908
549.37	0.11241
549.43	0.12909
549.49	0.1498
549.55	0.17553
549.61	0.20708
549.67	0.2444
549.73	0.28529
549.79	0.32385
549.85	0.35077
549.91	0.35799
549.97	0.34531
550.03	0.3207
550.09	0.29402
550.15	0.27201
550.21	0.25769
550.27	0.25196
550.33	0.25493
550.39	0.2667
550.45	0.28749
550.51	0.31743
550.57	0.35573
550.63	0.39935
550.69	0.4422
550.75	0.47704
550.81	0.50097
550.87	0.51908
550.93	0.54098
550.99	0.5741
551.05	0.61927
551.11	0.66888
551.17	0.70816
551.23	0.72302
551.29	0.71143
551.35	0.68538
551.41	0.66057
551.47	0.64565
551.53	0.63868
551.59	0.62932
551.65	0.60638
551.71	0.56708
551.77	0.51899
551.83	0.47305
551.89	0.43707
551.95	0.41465
552.01	0.40667
552.07	0.41253
552.13	0.43009
552.19	0.45444
552.25	0.47689
552.31	0.48689
552.37	0.47855
552.43	0.45545
552.49	0.42745
552.55	0.4038
552.61	0.39
552.67	0.38857
552.73	0.40065
552.79	0.42703
552.85	0.4682
552.91	0.52372
552.97	0.59083
553.03	0.66378
553.09	0.73541
553.15	0.79947
553.21	0.85004
553.27	0.87979
553.33	0.88229
553.39	0.85667
553.45	0.81044
553.51	0.75675
553.57	0.70561
553.63	0.6575
553.69	0.60551
553.75	0.5442
553.81	0.47581
553.87	0.40765
553.93	0.34604
553.99	0.29373
554.05	0.25077
554.11	0.21593
554.17	0.18773
554.23	0.16478
554.29	0.14595
554.35	0.13037
554.41	0.11735
554.47	0.10636
554.53	0.097019
554.59	0.089008
554.65	0.082087
554.71	0.076069
554.77	0.070804
554.83	0.066172
554.89	0.062076
554.95	0.058439
555.02	0.055197
555.08	0.052295
555.14	0.049691
555.2	0.047348
555.26	0.045234
555.32	0.043323
555.38	0.041594
555.44	0.040027
555.5	0.038607
555.56	0.037319
555.62	0.036153
555.68	0.035097
555.74	0.034143
555.8	0.033283
555.86	0.032512
555.92	0.031824
555.98	0.031215
556.04	0.03068
556.1	0.030218
556.16	0.029826
556.22	0.029503
556.28	0.029248
556.34	0.02906
556.4	0.028942
556.46	0.028893
556.52	0.028917
556.58	0.029017
556.64	0.029197
556.7	0.029463
556.76	0.029821
556.82	0.03028
556.88	0.030851
556.94	0.031548
557	0.032385
557.06	0.033384
557.12	0.034569
557.18	0.03597
557.24	0.037626
557.3	0.039586
557.36	0.04191
557.42	0.044678
557.48	0.047992
557.54	0.051983
557.6	0.056825
557.66	0.062746
557.72	0.070044
557.78	0.079108
557.84	0.090429
557.9	0.10458
557.96	0.12214
558.02	0.14344
558.08	0.16811
558.14	0.19447
558.2	0.21936
558.26	0.2387
558.32	0.24871
558.38	0.24762
558.44	0.23739
558.5	0.22327
558.56	0.21084
558.62	0.20356
558.68	0.2022
558.74	0.20503
558.8	0.20803
558.86	0.20619
558.92	0.19655
558.98	0.18036
559.04	0.1616
559.1	0.14396
559.16	0.12939
559.22	0.11845
559.28	0.11108
559.34	0.10703
559.4	0.10605
559.46	0.10799
559.52	0.11276
559.58	0.12037
559.64	0.13103
559.7	0.14491
559.76	0.16158
559.82	0.17905
559.88	0.19338
559.94	0.20007
560	0.19718
560.06	0.18702
560.12	0.1743
560.18	0.16329
560.24	0.15652
560.3	0.15505
560.36	0.15904
560.42	0.16781
560.48	0.17939
560.54	0.19015
560.6	0.1956
560.66	0.19313
560.72	0.18416
560.78	0.17275
560.84	0.16229
560.9	0.15385
560.96	0.14639
561.02	0.13827
561.08	0.12893
561.14	0.11935
561.2	0.11103
561.26	0.10492
561.32	0.10123
561.38	0.09949
561.44	0.098965
561.5	0.099055
561.56	0.099526
561.62	0.1002
561.68	0.10064
561.74	0.1005
561.8	0.099953
561.86	0.099614
561.92	0.099862
561.98	0.1003
562.04	0.099807
562.1	0.097366
562.16	0.09312
562.22	0.088264
562.28	0.084041
562.34	0.081012
562.4	0.078995
562.46	0.077467
562.52	0.076107
562.58	0.075032
562.64	0.074449
562.7	0.074148
562.76	0.073404
562.82	0.071495
562.88	0.068361
562.94	0.064622
563	0.060982
563.06	0.05779
563.12	0.055085
563.18	0.052823
563.24	0.050978
563.3	0.049547
563.36	0.048532
563.42	0.04792
563.48	0.04768
563.54	0.047797
563.6	0.048301
563.66	0.049224
563.72	0.050535
563.78	0.0521
563.84	0.053732
563.9	0.055288
563.96	0.056722
564.02	0.058098
564.08	0.059619
564.14	0.061588
564.2	0.064322
564.26	0.068092
564.32	0.073128
564.38	0.079631
564.44	0.087701
564.5	0.097151
564.56	0.10718
564.62	0.11617
564.68	0.12208
564.74	0.12378
564.8	0.12199
564.86	0.11866
564.92	0.1157
564.98	0.1143
565.05	0.115
565.11	0.11798
565.17	0.12316
565.23	0.13026
565.29	0.13877
565.35	0.14813
565.41	0.15823
565.47	0.16976
565.53	0.18398
565.59	0.20223
565.65	0.22581
565.71	0.25588
565.77	0.29344
565.83	0.33912
565.89	0.39284
565.95	0.45365
566.01	0.51944
566.07	0.58642
566.13	0.64964
566.19	0.7052
566.25	0.75055
566.31	0.78033
566.37	0.78423
566.43	0.75456
566.49	0.69636
566.55	0.62567
566.61	0.5584
566.67	0.50376
566.73	0.46495
566.79	0.44224
566.85	0.4351
566.91	0.44317
566.97	0.4664
567.03	0.50466
567.09	0.55683
567.15	0.61957
567.21	0.68615
567.27	0.7462
567.33	0.78931
567.39	0.81324
567.45	0.82806
567.51	0.84913
567.57	0.88586
567.63	0.93527
567.69	0.98107
567.75	1
567.81	0.97499
567.87	0.90607
567.93	0.8093
567.99	0.70597
568.05	0.61205
568.11	0.5351
568.17	0.47673
568.23	0.43585
568.29	0.41085
568.35	0.40044
568.41	0.40396
568.47	0.42106
568.53	0.45083
568.59	0.49012
568.65	0.53147
568.71	0.56294
568.77	0.57352
568.83	0.5617
568.89	0.53707
568.95	0.51214
569.01	0.49396
569.07	0.48128
569.13	0.46644
569.19	0.44099
569.25	0.40259
569.31	0.35623
569.37	0.30915
569.43	0.26635
569.49	0.22984
569.55	0.19975
569.61	0.17535
569.67	0.15566
569.73	0.13976
569.79	0.12687
569.85	0.11637
569.91	0.1078
569.97	0.10081
570.03	0.095131
570.09	0.090591
570.15	0.087058
570.21	0.084442
570.27	0.082672
570.33	0.081654
570.39	0.081213
570.45	0.081038
570.51	0.080738
570.57	0.080072
570.63	0.079145
570.69	0.078332
570.75	0.078015
570.81	0.078455
570.87	0.07981
570.93	0.082209
570.99	0.085802
571.05	0.0908
571.11	0.097489
571.17	0.10624
571.23	0.11745
571.29	0.13145
571.35	0.14815
571.41	0.16643
571.47	0.18363
571.53	0.19587
571.59	0.2003
571.65	0.19765
571.71	0.19182
571.77	0.18715
571.83	0.18661
571.89	0.19174
571.95	0.20317
572.01	0.22075
572.07	0.24308
572.13	0.26655
572.19	0.28521
572.25	0.29335
572.31	0.2899
572.37	0.27964
572.43	0.26942
572.49	0.26434
572.55	0.26656
572.61	0.27556
572.67	0.2884
572.73	0.3002
572.79	0.30603
572.85	0.30315
572.91	0.29163
572.97	0.27388
573.03	0.25394
573.09	0.23587
573.15	0.22216
573.21	0.2136
573.27	0.20981
573.33	0.21003
573.39	0.21372
573.45	0.22065
573.51	0.23068
573.57	0.24369
573.63	0.26014
573.69	0.28131
573.75	0.30896
573.81	0.3449
573.87	0.39044
573.93	0.44509
573.99	0.50506
574.05	0.56296
574.11	0.61053
574.17	0.64243
574.23	0.65733
574.29	0.65807
574.35	0.65253
574.41	0.65065
574.47	0.65806
574.53	0.67233
574.59	0.68456
574.65	0.68574
574.71	0.67285
574.77	0.65028
574.83	0.62714
574.89	0.61294
574.95	0.61343
575.02	0.6288
575.08	0.65318
575.14	0.6745
575.2	0.6774
575.26	0.6525
575.32	0.60436
575.38	0.54744
575.44	0.49556
575.5	0.45638
575.56	0.43178
575.62	0.41936
575.68	0.41316
575.74	0.40474
575.8	0.38704
575.86	0.35907
575.92	0.32596
575.98	0.29421
576.04	0.26809
576.1	0.24929
576.16	0.23782
576.22	0.23261
576.28	0.23156
576.34	0.23148
576.4	0.22907
576.46	0.22297
576.52	0.2148
576.58	0.2077
576.64	0.20439
576.7	0.2065
576.76	0.21471
576.82	0.22891
576.88	0.24779
576.94	0.26844
577	0.28693
577.06	0.30083
577.12	0.31131
577.18	0.32138
577.24	0.33164
577.3	0.33793
577.36	0.33341
577.42	0.31421
577.48	0.28315
577.54	0.24732
577.6	0.21303
577.66	0.18362
577.72	0.15993
577.78	0.14162
577.84	0.12799
577.9	0.11837
577.96	0.11226
578.02	0.10931
578.08	0.10925
578.14	0.11163
578.2	0.11546
578.26	0.1189
578.32	0.1195
578.38	0.11559
578.44	0.10759
578.5	0.097588
578.56	0.087687
578.62	0.07913
578.68	0.072355
578.74	0.067374
578.8	0.064042
578.86	0.062179
578.92	0.061567
578.98	0.061884
579.04	0.062635
579.1	0.063161
579.16	0.062816
579.22	0.061313
579.28	0.058968
579.34	0.056508
579.4	0.054619
579.46	0.053737
579.52	0.054098
579.58	0.055855
579.64	0.059141
579.7	0.064047
579.76	0.070477
579.82	0.077856
579.88	0.084782
579.94	0.089107
580	0.089008
580.06	0.084408
580.12	0.077018
580.18	0.068975
580.24	0.061739
580.3	0.05595
580.36	0.051739
580.42	0.049028
580.48	0.047699
580.54	0.047652
580.6	0.048801
580.66	0.05102
580.72	0.054035
580.78	0.057306
580.84	0.060062
580.9	0.061717
580.96	0.06236
581.02	0.062613
581.08	0.062976
581.14	0.063482
581.2	0.06399
581.26	0.064677
581.32	0.066041
581.38	0.068387
581.44	0.071327
581.5	0.073661
581.56	0.073882
581.62	0.071143
581.68	0.065808
581.74	0.059088
581.8	0.05227
581.86	0.046213
581.92	0.041277
581.98	0.037492
582.04	0.034738
582.1	0.032836
582.16	0.031588
582.22	0.030805
582.28	0.030378
582.34	0.030315
582.4	0.030692
582.46	0.031541
582.52	0.032779
582.58	0.034209
582.64	0.035586
582.7	0.036671
582.76	0.037214
582.82	0.036952
582.88	0.03579
582.94	0.034009
583	0.032137
583.06	0.030623
583.12	0.029649
583.18	0.029134
583.24	0.028808
583.3	0.028372
583.36	0.027695
583.42	0.026876
583.48	0.026087
583.54	0.025401
583.6	0.024795
583.66	0.024284
583.72	0.023973
583.78	0.02399
583.84	0.024373
583.9	0.025022
583.96	0.025715
584.02	0.026191
584.08	0.026312
584.14	0.026179
584.2	0.026069
584.26	0.026244
584.32	0.026813
584.38	0.027723
584.44	0.028852
584.5	0.030122
584.56	0.03152
584.62	0.033005
584.68	0.034417
584.74	0.035502
584.8	0.036095
584.86	0.036335
584.92	0.036574
584.98	0.037066
585.05	0.037751
585.11	0.038327
585.17	0.038533
585.23	0.038427
585.29	0.038374
585.35	0.038732
585.41	0.039531
585.47	0.04034
585.53	0.040464
585.59	0.03945
585.65	0.037448
585.71	0.035005
585.77	0.032603
585.83	0.030483
585.89	0.028735
585.95	0.027429
586.01	0.026641
586.07	0.026409
586.13	0.026676
586.19	0.027291
586.25	0.028033
586.31	0.028623
586.37	0.028765
586.43	0.028314
586.49	0.027393
586.55	0.026331
586.61	0.025493
586.67	0.025148
586.73	0.025414
586.79	0.026225
586.85	0.027289
586.91	0.028108
586.97	0.028193
587.03	0.027418
587.09	0.026114
587.15	0.024773
587.21	0.023735
587.27	0.023109
587.33	0.022815
587.39	0.022653
587.45	0.022386
587.51	0.021825
587.57	0.020911
587.63	0.019766
587.69	0.018595
587.75	0.017556
587.81	0.016716
587.87	0.016105
587.93	0.015754
587.99	0.015697
588.05	0.01596
588.11	0.016541
588.17	0.01737
588.23	0.018263
588.29	0.01897
588.35	0.019317
588.41	0.019317
588.47	0.019088
588.53	0.018684
588.59	0.018086
588.65	0.017322
588.71	0.016509
588.77	0.015761
588.83	0.015101
588.89	0.014479
588.95	0.013848
589.01	0.013203
589.07	0.012581
589.13	0.012032
589.19	0.011577
589.25	0.01122
589.31	0.010966
589.37	0.010837
589.43	0.01086
589.49	0.011041
589.55	0.011348
589.61	0.011703
589.67	0.012004
589.73	0.012191
589.79	0.012295
589.85	0.012428
589.91	0.012711
589.97	0.013216
590.03	0.01395
590.09	0.014871
590.15	0.015924
590.21	0.017093
590.27	0.018421
590.33	0.019916
590.39	0.021435
590.45	0.022639
590.51	0.023131
590.57	0.02273
590.63	0.02163
590.69	0.020266
590.75	0.019057
590.81	0.018264
590.87	0.018003
590.93	0.018313
590.99	0.0192
591.05	0.020652
591.11	0.022625
591.17	0.025045
591.23	0.027793
591.29	0.030675
591.35	0.033328
591.41	0.03517
591.47	0.035586
591.53	0.034311
591.59	0.031699
591.65	0.028505
591.71	0.025398
591.77	0.022695
591.83	0.020433
591.89	0.01854
591.95	0.016948
592.01	0.015623
592.07	0.014571
592.13	0.013818
592.19	0.01338
592.25	0.013242
592.31	0.013341
592.37	0.013563
592.43	0.013772
592.49	0.013901
592.55	0.013995
592.61	0.01415
592.67	0.014418
592.73	0.014775
592.79	0.015156
592.85	0.015458
592.91	0.015533
592.97	0.015251
593.03	0.014601
593.09	0.013726
593.15	0.01284
593.21	0.012126
593.27	0.011694
593.33	0.011584
593.39	0.011785
593.45	0.012226
593.51	0.012759
593.57	0.013166
593.63	0.013246
593.69	0.012945
593.75	0.012393
593.81	0.011769
593.87	0.011169
593.93	0.010597
593.99	0.01004
594.05	0.0095082
594.11	0.0090196
594.17	0.0085776
594.23	0.0081897
594.29	0.0078768
594.35	0.007655
594.41	0.0075206
594.47	0.0074582
594.53	0.0074518
594.59	0.0074806
594.65	0.0075183
594.71	0.007546
594.77	0.0075532
594.83	0.0075165
594.89	0.007401
594.95	0.0072008
595.02	0.0069597
595.08	0.00674
595.14	0.0065898
595.2	0.0065369
595.26	0.0065926
595.32	0.0067516
595.38	0.0069919
595.44	0.0072884
595.5	0.0076365
595.56	0.0080638
595.62	0.0086089
595.68	0.0092908
595.74	0.0101
595.8	0.01102
595.86	0.01204
595.92	0.013126
595.98	0.014125
596.04	0.014749
596.1	0.014735
596.16	0.014078
596.22	0.013052
596.28	0.012
596.34	0.011152
596.4	0.010597
596.46	0.010314
596.52	0.010202
596.58	0.010112
596.64	0.0099177
596.7	0.0096019
596.76	0.0092615
596.82	0.0090218
596.88	0.0089651
596.94	0.0091125
597	0.0094242
597.06	0.0098074
597.12	0.010156
597.18	0.010434
597.24	0.010717
597.3	0.011136
597.36	0.011769
597.42	0.012567
597.48	0.013315
597.54	0.013675
597.6	0.013381
597.66	0.012451
597.72	0.011166
597.78	0.0098391
597.84	0.0086637
597.9	0.0077116
597.96	0.0069848
598.02	0.0064601
598.08	0.006111
598.14	0.0059158
598.2	0.0058589
598.26	0.0059272
598.32	0.0061071
598.38	0.0063787
598.44	0.0067084
598.5	0.0070379
598.56	0.0072963
598.62	0.0074499
598.68	0.0075454
598.74	0.0076826
598.8	0.0079476
598.86	0.0083661
598.92	0.0088857
598.98	0.0093853
599.04	0.0097412
599.1	0.0099323
599.16	0.010068
599.22	0.010286
599.28	0.010632
599.34	0.010997
599.4	0.011151
599.46	0.010889
599.52	0.010199
599.58	0.0092613
599.64	0.0082765
599.7	0.0073509
599.76	0.0065056
599.82	0.0057385
599.88	0.0050575
599.94	0.0044727
600	0.0039843


==> fig/water_cluster_eta_0.3_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
550.31	0
552.19	0
554.06	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
585.94	0
587.81	0
591.56	0
595.31	0
599.06	0
548.91	0
549.84	0
550.78	0
551.72	0
552.66	0
553.59	0
554.53	0
555.47	0
557.34	0
558.28	0
559.22	0
560.16	0
561.09	0
562.03	0
562.97	0
563.91	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
570.47	0
571.41	0
572.34	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
578.91	0
579.84	0
580.78	0
581.72	0
582.66	0
583.59	0
584.53	0
585.47	0
586.41	0
587.34	0
588.28	0
589.22	0
590.16	0
591.09	0
592.03	0
592.97	0
593.91	0
595.78	0
596.72	0
597.66	0
599.53	0
549.61	0
550.08	0
550.55	0
551.02	0
551.48	0
551.95	0
552.42	0
552.89	0
553.36	0
553.83	0
554.3	0
558.05	0
558.52	0
558.98	0
560.39	0
560.86	0
561.33	0
561.8	0
562.27	0
562.73	0
564.61	0
565.08	0
565.55	0
566.02	0
566.48	0
566.95	0
567.42	0
567.89	0
568.36	0
568.83	0
569.3	0
569.77	0
570.7	0
571.64	0
572.11	0
572.58	0
573.05	0
573.52	0
573.98	0
574.45	0
574.92	0
575.39	0
575.86	0
576.33	0
577.27	0
577.73	0
589.92	0
590.39	0
593.2	0
596.95	0


==> fig/water_cluster_eta_0.5.dat <==
540	0.005853
540.06	0.0058992
540.12	0.0059461
540.18	0.0059937
540.24	0.0060421
540.3	0.0060911
540.36	0.0061408
540.42	0.0061913
540.48	0.0062426
540.54	0.0062946
540.6	0.0063474
540.66	0.0064011
540.72	0.0064555
540.78	0.0065108
540.84	0.006567
540.9	0.0066241
540.96	0.006682
541.02	0.0067409
541.08	0.0068007
541.14	0.0068615
541.2	0.0069233
541.26	0.0069861
541.32	0.0070499
541.38	0.0071147
541.44	0.0071807
541.5	0.0072478
541.56	0.0073159
541.62	0.0073853
541.68	0.0074558
541.74	0.0075276
541.8	0.0076006
541.86	0.0076749
541.92	0.0077505
541.98	0.0078274
542.04	0.0079057
542.1	0.0079854
542.16	0.0080666
542.22	0.0081493
542.28	0.0082334
542.34	0.0083192
542.4	0.0084065
542.46	0.0084955
542.52	0.0085862
542.58	0.0086786
542.64	0.0087727
542.7	0.0088688
542.76	0.0089667
542.82	0.0090665
542.88	0.0091683
542.94	0.0092722
543	0.0093781
543.06	0.0094863
543.12	0.0095966
543.18	0.0097092
543.24	0.0098242
543.3	0.0099417
543.36	0.010062
543.42	0.010184
543.48	0.010309
543.54	0.010437
543.6	0.010568
543.66	0.010701
543.72	0.010838
543.78	0.010978
543.84	0.011121
543.9	0.011267
543.96	0.011416
544.02	0.01157
544.08	0.011726
544.14	0.011887
544.2	0.012051
544.26	0.01222
544.32	0.012392
544.38	0.012569
544.44	0.01275
544.5	0.012936
544.56	0.013127
544.62	0.013323
544.68	0.013524
544.74	0.01373
544.8	0.013942
544.86	0.014159
544.92	0.014383
544.98	0.014613
545.04	0.014849
545.1	0.015092
545.16	0.015342
545.22	0.015599
545.28	0.015864
545.34	0.016136
545.4	0.016417
545.46	0.016707
545.52	0.017005
545.58	0.017313
545.64	0.017631
545.7	0.017959
545.76	0.018297
545.82	0.018647
545.88	0.019009
545.94	0.019382
546	0.019769
546.06	0.02017
546.12	0.020584
546.18	0.021014
546.24	0.021459
546.3	0.021921
546.36	0.022401
546.42	0.022898
546.48	0.023416
546.54	0.023954
546.6	0.024513
546.66	0.025096
546.72	0.025703
546.78	0.026335
546.84	0.026996
546.9	0.027685
546.96	0.028405
547.02	0.029159
547.08	0.029948
547.14	0.030774
547.2	0.031641
547.26	0.03255
547.32	0.033506
547.38	0.034512
547.44	0.035572
547.5	0.036688
547.56	0.037868
547.62	0.039114
547.68	0.040434
547.74	0.041832
547.8	0.043317
547.86	0.044896
547.92	0.046578
547.98	0.048372
548.04	0.05029
548.1	0.052344
548.16	0.054548
548.22	0.056919
548.28	0.059475
548.34	0.062237
548.4	0.065229
548.46	0.06848
548.52	0.072022
548.58	0.075892
548.64	0.080134
548.7	0.084801
548.76	0.089951
548.82	0.095656
548.88	0.102
548.94	0.10908
549	0.117
549.06	0.12591
549.12	0.13595
549.18	0.14729
549.24	0.16013
549.3	0.17465
549.36	0.19104
549.42	0.20943
549.48	0.22983
549.54	0.25209
549.6	0.27572
549.66	0.29985
549.72	0.32319
549.78	0.34413
549.84	0.36112
549.9	0.37316
549.96	0.38021
550.02	0.38327
550.08	0.38411
550.14	0.38474
550.2	0.387
550.26	0.3923
550.32	0.40159
550.38	0.41534
550.44	0.43363
550.5	0.4561
550.56	0.48198
550.62	0.51015
550.68	0.53931
550.74	0.56833
550.8	0.59657
550.86	0.624
550.92	0.65091
550.98	0.67739
551.04	0.70281
551.1	0.72569
551.16	0.74408
551.22	0.75635
551.28	0.7619
551.34	0.76133
551.4	0.75601
551.46	0.74722
551.52	0.73562
551.58	0.72122
551.64	0.70386
551.7	0.68388
551.76	0.66245
551.82	0.64136
551.88	0.62257
551.94	0.60766
552	0.59751
552.06	0.59213
552.12	0.59072
552.18	0.59179
552.24	0.59353
552.3	0.5943
552.36	0.59321
552.42	0.5905
552.48	0.58741
552.54	0.58584
552.6	0.58775
552.66	0.59479
552.72	0.60805
552.78	0.62799
552.84	0.65437
552.9	0.68624
552.96	0.72185
553.02	0.75884
553.08	0.79433
553.14	0.8253
553.2	0.84888
553.26	0.86271
553.32	0.86532
553.38	0.85644
553.44	0.83698
553.5	0.8087
553.56	0.77355
553.62	0.73314
553.68	0.68865
553.74	0.64108
553.8	0.59164
553.86	0.5418
553.92	0.49315
553.98	0.44706
554.04	0.40449
554.1	0.36592
554.16	0.33147
554.22	0.30097
554.28	0.27412
554.34	0.25053
554.4	0.22982
554.46	0.21161
554.52	0.19558
554.58	0.18143
554.64	0.1689
554.7	0.15777
554.76	0.14786
554.82	0.139
554.88	0.13107
554.94	0.12394
555	0.11752
555.06	0.11172
555.12	0.10648
555.18	0.10172
555.24	0.097408
555.3	0.093485
555.36	0.089915
555.42	0.086666
555.48	0.083707
555.54	0.081012
555.6	0.07856
555.66	0.076332
555.72	0.07431
555.78	0.072482
555.84	0.070833
555.9	0.069355
555.96	0.068037
556.02	0.066873
556.08	0.065856
556.14	0.064983
556.2	0.06425
556.26	0.063655
556.32	0.063196
556.38	0.062875
556.44	0.062694
556.5	0.062655
556.56	0.062764
556.62	0.063026
556.68	0.063451
556.74	0.064048
556.8	0.06483
556.86	0.065814
556.92	0.067017
556.98	0.068463
557.04	0.070178
557.1	0.072195
557.16	0.074552
557.22	0.077295
557.28	0.080479
557.34	0.084167
557.4	0.088437
557.46	0.093376
557.52	0.099088
557.58	0.10569
557.64	0.1133
557.7	0.12206
557.76	0.13209
557.82	0.14347
557.88	0.15622
557.94	0.17023
558	0.18521
558.06	0.20064
558.12	0.21574
558.18	0.22956
558.24	0.24112
558.3	0.24964
558.36	0.2548
558.42	0.25678
558.48	0.2563
558.54	0.25427
558.6	0.25154
558.66	0.24859
558.72	0.24542
558.78	0.24168
558.84	0.23688
558.9	0.23065
558.96	0.22304
559.02	0.21449
559.08	0.20567
559.14	0.19734
559.2	0.19013
559.26	0.18449
559.32	0.18069
559.38	0.17887
559.44	0.17904
559.5	0.18114
559.56	0.18502
559.62	0.19042
559.68	0.19693
559.74	0.20399
559.8	0.21083
559.86	0.21663
559.92	0.22066
559.98	0.22258
560.04	0.2225
560.1	0.22103
560.16	0.21902
560.22	0.21728
560.28	0.2164
560.34	0.2166
560.4	0.21773
560.46	0.21928
560.52	0.22052
560.58	0.22071
560.64	0.21931
560.7	0.21617
560.76	0.21151
560.82	0.20577
560.88	0.19939
560.94	0.19269
561	0.18585
561.06	0.17905
561.12	0.17246
561.18	0.16633
561.24	0.16088
561.3	0.15626
561.36	0.1525
561.42	0.14956
561.48	0.14728
561.54	0.1455
561.6	0.14405
561.66	0.1428
561.72	0.14165
561.78	0.14055
561.84	0.13942
561.9	0.13819
561.96	0.13677
562.02	0.13505
562.08	0.133
562.14	0.13064
562.2	0.12806
562.26	0.12541
562.32	0.12281
562.38	0.12039
562.44	0.11819
562.5	0.11623
562.56	0.11445
562.62	0.11278
562.68	0.11112
562.74	0.10938
562.8	0.10748
562.86	0.10544
562.92	0.10327
562.98	0.10108
563.04	0.098953
563.1	0.096989
563.16	0.09527
563.22	0.093855
563.28	0.092782
563.34	0.092069
563.4	0.091724
563.46	0.091748
563.52	0.09214
563.58	0.092899
563.64	0.094016
563.7	0.095477
563.76	0.097257
563.82	0.09933
563.88	0.10168
563.94	0.1043
564	0.10724
564.06	0.11054
564.12	0.1143
564.18	0.11861
564.24	0.12354
564.3	0.12914
564.36	0.13538
564.42	0.14219
564.48	0.14936
564.54	0.15663
564.6	0.16365
564.66	0.17012
564.72	0.17587
564.78	0.18092
564.84	0.18555
564.9	0.19017
564.96	0.19524
565.02	0.2012
565.08	0.20837
565.14	0.21699
565.2	0.22719
565.26	0.2391
565.32	0.25285
565.38	0.26861
565.44	0.28667
565.5	0.3074
565.56	0.33123
565.62	0.35855
565.68	0.3897
565.74	0.42479
565.8	0.46371
565.86	0.50594
565.92	0.55058
565.98	0.59629
566.04	0.64131
566.1	0.68359
566.16	0.72091
566.22	0.75109
566.28	0.77214
566.34	0.78263
566.4	0.78221
566.46	0.77199
566.52	0.75462
566.58	0.73371
566.64	0.71302
566.7	0.69582
566.76	0.68456
566.82	0.68077
566.88	0.68522
566.94	0.69801
567	0.71863
567.06	0.74593
567.12	0.77815
567.18	0.81299
567.24	0.84796
567.3	0.88091
567.36	0.91051
567.42	0.93644
567.48	0.95893
567.54	0.97794
567.6	0.9924
567.66	1
567.72	0.99778
567.78	0.98336
567.84	0.95608
567.9	0.91758
567.96	0.87139
568.02	0.82194
568.08	0.77347
568.14	0.72935
568.2	0.69188
568.26	0.66228
568.32	0.641
568.38	0.62781
568.44	0.62189
568.5	0.62185
568.56	0.62573
568.62	0.63103
568.68	0.6351
568.74	0.63566
568.8	0.63137
568.86	0.62207
568.92	0.60848
568.98	0.59155
569.04	0.57188
569.1	0.54951
569.16	0.52419
569.22	0.49588
569.28	0.46506
569.34	0.43276
569.4	0.40028
569.46	0.36884
569.52	0.33937
569.58	0.31243
569.64	0.28828
569.7	0.26692
569.76	0.24821
569.82	0.23193
569.88	0.21786
569.94	0.20575
570	0.19538
570.06	0.18657
570.12	0.17915
570.18	0.17295
570.24	0.16785
570.3	0.1637
570.36	0.16039
570.42	0.1578
570.48	0.15581
570.54	0.15436
570.6	0.15343
570.66	0.15307
570.72	0.15334
570.78	0.15437
570.84	0.15625
570.9	0.15909
570.96	0.163
571.02	0.16807
571.08	0.17436
571.14	0.1819
571.2	0.19066
571.26	0.20047
571.32	0.21103
571.38	0.22187
571.44	0.23236
571.5	0.2419
571.56	0.25005
571.62	0.25676
571.68	0.26244
571.74	0.26778
571.8	0.2736
571.86	0.28058
571.92	0.28907
571.98	0.29902
572.04	0.30995
572.1	0.32101
572.16	0.33116
572.22	0.3395
572.28	0.34558
572.34	0.34959
572.4	0.35223
572.46	0.35442
572.52	0.3569
572.58	0.35995
572.64	0.36331
572.7	0.36632
572.76	0.36815
572.82	0.36812
572.88	0.36596
572.94	0.36192
573	0.3567
573.06	0.35128
573.12	0.34667
573.18	0.34374
573.24	0.34312
573.3	0.34522
573.36	0.35024
573.42	0.35832
573.48	0.36959
573.54	0.38417
573.6	0.40224
573.66	0.42399
573.72	0.44957
573.78	0.47895
573.84	0.51179
573.9	0.54728
573.96	0.58404
574.02	0.62027
574.08	0.65401
574.14	0.68357
574.2	0.70796
574.26	0.72707
574.32	0.74162
574.38	0.75276
574.44	0.7615
574.5	0.76831
574.56	0.77299
574.62	0.77502
574.68	0.77409
574.74	0.77056
574.8	0.76542
574.86	0.76
574.92	0.75533
574.98	0.7516
575.04	0.74794
575.1	0.74254
575.16	0.7333
575.22	0.71862
575.28	0.69816
575.34	0.67301
575.4	0.64526
575.46	0.61716
575.52	0.59042
575.58	0.56579
575.64	0.54307
575.7	0.52144
575.76	0.49995
575.82	0.478
575.88	0.45564
575.94	0.43354
576	0.41261
576.06	0.39371
576.12	0.37739
576.18	0.36379
576.24	0.3527
576.3	0.34363
576.36	0.33606
576.42	0.32964
576.48	0.32426
576.54	0.32018
576.6	0.31778
576.66	0.31747
576.72	0.31946
576.78	0.32368
576.84	0.32975
576.9	0.33696
576.96	0.34445
577.02	0.35137
577.08	0.35699
577.14	0.3607
577.2	0.36191
577.26	0.35995
577.32	0.35415
577.38	0.34411
577.44	0.32999
577.5	0.31265
577.56	0.29336
577.62	0.27354
577.68	0.25438
577.74	0.23676
577.8	0.22117
577.86	0.20784
577.92	0.19677
577.98	0.18781
578.04	0.18069
578.1	0.17505
578.16	0.1704
578.22	0.1662
578.28	0.1619
578.34	0.15708
578.4	0.15155
578.46	0.14538
578.52	0.13883
578.58	0.13227
578.64	0.12606
578.7	0.12043
578.76	0.11555
578.82	0.11146
578.88	0.10811
578.94	0.10541
579	0.1032
579.06	0.10132
579.12	0.099619
579.18	0.098
579.24	0.09645
579.3	0.095039
579.36	0.093893
579.42	0.093157
579.48	0.092956
579.54	0.093369
579.6	0.094408
579.66	0.096007
579.72	0.097996
579.78	0.1001
579.84	0.10195
579.9	0.10313
579.96	0.1033
580.02	0.10229
580.08	0.10018
580.14	0.097229
580.2	0.093843
580.26	0.090415
580.32	0.08727
580.38	0.084634
580.44	0.082635
580.5	0.081322
580.56	0.080679
580.62	0.08063
580.68	0.081056
580.74	0.081796
580.8	0.08268
580.86	0.083554
580.92	0.08432
580.98	0.084941
581.04	0.085435
581.1	0.085843
581.16	0.086208
581.22	0.086556
581.28	0.086886
581.34	0.087148
581.4	0.087222
581.46	0.086926
581.52	0.08605
581.58	0.08443
581.64	0.082017
581.7	0.078907
581.76	0.075317
581.82	0.071523
581.88	0.067786
581.94	0.064307
582	0.061216
582.06	0.058574
582.12	0.056391
582.18	0.054645
582.24	0.053296
582.3	0.052302
582.36	0.051621
582.42	0.051215
582.48	0.051039
582.54	0.051032
582.6	0.051109
582.66	0.051167
582.72	0.051096
582.78	0.050805
582.84	0.050253
582.9	0.049463
582.96	0.048508
583.02	0.047491
583.08	0.046501
583.14	0.045591
583.2	0.044772
583.26	0.044023
583.32	0.043307
583.38	0.042599
583.44	0.041902
583.5	0.041244
583.56	0.040667
583.62	0.040211
583.68	0.039898
583.74	0.039727
583.8	0.039674
583.86	0.039706
583.92	0.039796
583.98	0.039927
584.04	0.040105
584.1	0.040353
584.16	0.040696
584.22	0.04115
584.28	0.041709
584.34	0.042347
584.4	0.043021
584.46	0.043691
584.52	0.044338
584.58	0.04497
584.64	0.045614
584.7	0.046301
584.76	0.047038
584.82	0.047797
584.88	0.048517
584.94	0.04913
585	0.049586
585.06	0.049881
585.12	0.050057
585.18	0.050174
585.24	0.050279
585.3	0.050377
585.36	0.050419
585.42	0.05032
585.48	0.049993
585.54	0.049381
585.6	0.04849
585.66	0.047379
585.72	0.046142
585.78	0.044877
585.84	0.043666
585.9	0.042572
585.96	0.041638
586.02	0.040889
586.08	0.04033
586.14	0.039939
586.2	0.039671
586.26	0.039469
586.32	0.039268
586.38	0.039017
586.44	0.038693
586.5	0.038304
586.56	0.037894
586.62	0.037519
586.68	0.037228
586.74	0.037042
586.8	0.036945
586.86	0.036882
586.92	0.036774
586.98	0.036541
587.04	0.036129
587.1	0.035522
587.16	0.034743
587.22	0.033847
587.28	0.032896
587.34	0.031956
587.4	0.03108
587.46	0.030306
587.52	0.029643
587.58	0.029079
587.64	0.028577
587.7	0.028094
587.76	0.027592
587.82	0.02706
587.88	0.026512
587.94	0.025988
588	0.025535
588.06	0.025196
588.12	0.025
588.18	0.024955
588.24	0.025048
588.3	0.02524
588.36	0.025473
588.42	0.025672
588.48	0.02576
588.54	0.025673
588.6	0.025374
588.66	0.024864
588.72	0.024181
588.78	0.023385
588.84	0.022544
588.9	0.021722
588.96	0.02097
589.02	0.020326
589.08	0.019811
589.14	0.019436
589.2	0.019205
589.26	0.019119
589.32	0.019172
589.38	0.019356
589.44	0.019654
589.5	0.020042
589.56	0.020487
589.62	0.020948
589.68	0.021386
589.74	0.021773
589.8	0.022104
589.86	0.022403
589.92	0.022711
589.98	0.023074
590.04	0.02353
590.1	0.024096
590.16	0.024764
590.22	0.025501
590.28	0.026253
590.34	0.026956
590.4	0.027552
590.46	0.028
590.52	0.028285
590.58	0.02842
590.64	0.028447
590.7	0.028428
590.76	0.028432
590.82	0.028531
590.88	0.028784
590.94	0.029242
591	0.029935
591.06	0.030867
591.12	0.032009
591.18	0.033288
591.24	0.034584
591.3	0.035738
591.36	0.036578
591.42	0.036961
591.48	0.036812
591.54	0.036144
591.6	0.035048
591.66	0.033658
591.72	0.032105
591.78	0.0305
591.84	0.028925
591.9	0.027434
591.96	0.026069
592.02	0.024862
592.08	0.023833
592.14	0.022995
592.2	0.022349
592.26	0.02188
592.32	0.021561
592.38	0.021357
592.44	0.021222
592.5	0.021116
592.56	0.021001
592.62	0.020853
592.68	0.020656
592.74	0.020402
592.8	0.020098
592.86	0.019761
592.92	0.019424
592.98	0.019127
593.04	0.01891
593.1	0.018806
593.16	0.018831
593.22	0.018988
593.28	0.019259
593.34	0.019603
593.4	0.019962
593.46	0.020261
593.52	0.020424
593.58	0.020389
593.64	0.020129
593.7	0.019653
593.76	0.019001
593.82	0.018232
593.88	0.017408
593.94	0.016585
594	0.015807
594.06	0.015109
594.12	0.014509
594.18	0.014017
594.24	0.013634
594.3	0.013358
594.36	0.013176
594.42	0.013076
594.48	0.013037
594.54	0.013033
594.6	0.013037
594.66	0.013019
594.72	0.012959
594.78	0.012845
594.84	0.012682
594.9	0.012488
594.96	0.012289
595.02	0.012114
595.08	0.011986
595.14	0.011924
595.2	0.01194
595.26	0.012041
595.32	0.012231
595.38	0.012508
595.44	0.012869
595.5	0.013302
595.56	0.013792
595.62	0.014319
595.68	0.014862
595.74	0.015401
595.8	0.015917
595.86	0.016387
595.92	0.016782
595.98	0.017072
596.04	0.017227
596.1	0.017233
596.16	0.017097
596.22	0.016845
596.28	0.016516
596.34	0.016158
596.4	0.015814
596.46	0.015519
596.52	0.015296
596.58	0.015149
596.64	0.015067
596.7	0.01503
596.76	0.015013
596.82	0.014999
596.88	0.014987
596.94	0.01499
597	0.01503
597.06	0.015129
597.12	0.015295
597.18	0.015521
597.24	0.01578
597.3	0.016027
597.36	0.016207
597.42	0.016273
597.48	0.016196
597.54	0.015972
597.6	0.015619
597.66	0.015166
597.72	0.014644
597.78	0.014084
597.84	0.013515
597.9	0.012964
597.96	0.012457
598.02	0.012013
598.08	0.011646
598.14	0.011365
598.2	0.011174
598.26	0.011072
598.32	0.011056
598.38	0.011117
598.44	0.011246
598.5	0.01143
598.56	0.011658
598.62	0.011922
598.68	0.012214
598.74	0.012527
598.8	0.012847
598.86	0.013154
598.92	0.013419
598.98	0.013615
599.04	0.01373
599.1	0.01377
599.16	0.013762
599.22	0.013744
599.28	0.013749
599.34	0.013799
599.4	0.013893
599.46	0.014008
599.52	0.014105
599.58	0.014133
599.64	0.014044
599.7	0.013808
599.76	0.013422
599.82	0.012905
599.88	0.012296
599.94	0.011639
600	0.010977


==> fig/water_cluster_eta_0.5_oscstr.dat <==
548.05	2.2146e-27
549.02	9.9359e-29
549.37	7.9921e-28
549.42	1.9502e-27
549.87	2.8748e-27
549.88	0.35261
550.62	1.0082e-26
550.75	0.30001
551.2	0.31829
551.22	0.27153
551.25	1.3502e-25
551.46	9.0511e-27
551.62	4.2774e-26
551.63	0.42057
551.9	3.6957e-28
552.32	0.36145
553.07	0.24695
553.25	0.34342
553.38	0.44072
553.7	0.34597
557.34	2.6058e-27
557.85	3.0333e-27
558.02	1.3164e-27
558.11	9.7312e-27
558.16	0.0092085
558.22	0.074945
558.35	0.17444
558.87	0.1604
558.97	1.1111e-26
559.15	2.3386e-29
559.16	0.0011316
559.47	3.5749e-27
559.53	3.5368e-26
559.57	0.0075467
559.93	0.15321
560	0.024573
560	2.52e-21
560.1	7.0925e-26
560.12	0.00088729
560.61	0.15696
560.86	4.3766e-28
560.89	1.4131e-25
560.89	0.00039225
561	0.063722
561.3	7.8971e-27
561.45	0.022177
561.53	1.1853e-26
561.69	0.031946
561.78	1.51e-26
561.78	1.7805e-26
561.81	0.0077455
562	5.5517e-25
562	0.00032999
562.07	0.052337
562.35	2.7062e-26
562.41	2.3375e-25
562.44	0.0049634
562.46	0.016028
562.66	1.1811e-27
562.79	0.032707
563.02	1.269e-25
563.08	0.0055505
563.25	4.0753e-27
563.26	0.0026597
563.46	9.1337e-26
563.48	0.0026059
563.66	2.6626e-27
563.79	4.1737e-27
563.83	0.0057923
563.94	2.6981e-27
563.98	0.0035404
564	0.003154
564.03	1.3066e-25
564.5	3.3131e-27
564.51	2.9896e-26
564.62	1.2121e-27
564.67	0.035177
564.71	0.040953
564.76	2.0737e-27
564.84	8.9937e-28
564.86	0.0035586
565.35	0.025444
565.39	1.3995e-27
565.4	2.6545e-27
565.48	4.2609e-27
565.83	9.8081e-26
565.86	0.0072738
565.94	0.051597
566.02	7.1176e-26
566.11	0.22425
566.2	0.091843
566.39	0.63082
566.66	7.5737e-28
566.67	1.5293e-26
566.69	0.0057854
566.88	6.7504e-28
567.16	0.0623
567.3	1.6725e-25
567.32	0.50144
567.73	0.5488
567.83	0.43469
568.33	1.7631e-27
568.67	2.1625e-25
568.71	0.032346
568.75	0.43172
569.17	0.30937
569.3	3.0514e-27
569.35	0.0099818
570.46	2.5261e-26
570.52	0.01341
570.76	1.2751e-28
571.4	2.0976e-26
571.53	0.017383
571.56	0.13102
571.63	8.2785e-27
572.01	7.4702e-28
572.24	0.23037
572.33	9.4605e-28
572.64	5.7656e-28
572.75	0.13999
572.83	6.8982e-26
572.9	0.117
573.08	3.4913e-28
573.14	7.5897e-27
573.3	4.758e-27
573.32	0.019042
573.4	3.0089e-26
573.56	0.031585
573.73	0.013037
574.08	0.27326
574.16	1.6843e-26
574.16	2.4138e-26
574.17	7.2486e-28
574.25	0.31556
574.6	0.30168
574.62	2.5863e-27
574.73	0.20398
574.87	7.3943e-26
575.01	0.038715
575.21	0.36502
575.21	0.18943
575.64	1.1847e-26
575.77	0.25513
576.25	4.8035e-27
576.39	0.10789
576.53	1.0739e-27
577.01	0.15806
577.15	5.8961e-27
577.32	0.067922
577.37	0.22065
577.68	2.3537e-28
578.33	0.083472
579.03	8.4101e-27
579.05	0.0059341
579.1	4.1188e-28
579.17	0.023756
579.73	1.7094e-26
579.97	0.077117
580.05	1.8487e-26
580.06	0.0034876
580.65	8.1289e-25
580.66	0.00095897
580.77	2.1995e-27
580.87	0.030531
581.1	4.4634e-26
581.17	0.021586
581.39	6.131e-27
581.54	0.044381
581.59	1.4832e-26
581.63	6.1992e-28
581.65	0.017728
581.67	0.00087516
582	4.4608e-28
582.22	9.7878e-26
582.23	0.0030915
582.24	0.00073834
582.44	4.9229e-27
582.56	0.0033484
582.62	1.679e-25
582.65	0.0068686
582.68	7.4811e-28
582.75	1.4372e-27
582.83	0.015803
582.85	0.0026465
583.12	4.5431e-28
583.18	1.7315e-27
583.23	2.1384e-26
583.25	0.0012805
583.27	0.0032339
583.31	0.0059733
583.43	7.068e-28
583.58	0.0052939
583.81	8.1386e-28
583.88	3.8928e-28
583.9	5.3581e-27
583.96	0.0029722
584.05	0.0067724
584.06	2.541e-25
584.07	0.0019335
584.25	2.6714e-28
584.39	1.0293e-27
584.42	0.0055202
584.45	0.00019713
584.48	2.5677e-28
584.52	8.5885e-27
584.58	0.0035518
584.66	1.1988e-26
584.74	0.0082297
584.79	0.0080172
584.88	1.8466e-28
584.98	0.0011644
585.01	2.2821e-27
585.01	3.196e-28
585.1	0.010557
585.18	0.0080581
585.22	9.1834e-26
585.44	5.0855e-27
585.46	7.9062e-27
585.5	0.0018056
585.53	0.017903
585.56	0.0065221
585.62	2.3744e-27
585.75	0.0030697
585.75	1.4882e-25
585.85	2.5235e-25
585.86	0.00023944
585.86	0.0029511
585.9	0.00026085
586	8.9092e-28
586.09	6.2947e-28
586.17	0.0032947
586.29	0.001302
586.31	3.1364e-27
586.34	4.5535e-27
586.36	0.010062
586.45	0.0042798
586.45	2.3642e-27
586.53	0.0011975
586.63	2.4738e-27
586.95	0.018384
587.08	3.2461e-28
587.11	0.00050901
587.24	1.9547e-25
587.25	0.00082172
587.32	5.5792e-27
587.36	1.2316e-25
587.38	0.0041987
587.52	0.0081367
587.74	2.4243e-28
587.75	1.113e-27
587.77	0.0018145
587.85	7.9712e-05
587.85	5.5415e-27
587.93	1.3578e-26
587.95	0.00068925
588.3	0.0091555
588.4	2.8328e-26
588.4	2.17e-05
588.45	3.9219e-25
588.46	0.00083129
588.55	1.0755e-26
588.57	0.0066284
588.77	3.0303e-27
588.84	0.002477
588.95	2.2325e-27
588.97	0.0023845
589.11	8.0221e-27
589.13	0.00017479
589.18	4.2634e-27
589.21	0.0010065
589.3	1.2355e-25
589.3	0.00039875
589.62	3.7158e-25
589.62	0.0010676
589.66	1.0568e-26
589.71	0.0032137
589.97	7.4521e-28
590.05	6.1967e-27
590.07	0.00051534
590.12	5.1522e-26
590.15	0.0016036
590.17	0.0016509
590.28	9.492e-28
590.34	4.6105e-28
590.36	8.0868e-25
590.37	0.00062716
590.42	2.0082e-26
590.43	0.00024303
590.48	0.0090836
590.55	0.0086203
591.07	1.0725e-29
591.1	0.00094248
591.16	9.7448e-27
591.21	0.0039021
591.33	3.5951e-28
591.35	2.2228e-26
591.38	0.0053272
591.38	2.7476e-26
591.4	0.004476
591.49	0.024544
591.69	1.7075e-27
591.8	0.0025074
591.9	4.2539e-26
591.91	0.00023231
591.93	1.3609e-24
591.94	0.0011631
591.97	1.1587e-26
592	0.00070318
592.37	2.9562e-26
592.43	2.7762e-25
592.43	0.0029901
592.44	0.0017484
592.66	1.2081e-26
592.68	0.0012518
592.69	2.2511e-28
592.75	0.0017707
592.78	6.6361e-28
592.9	0.0023463
592.9	2.2345e-25
592.91	9.2554e-05
592.91	1.0788e-25
592.95	0.0046875
593	5.1606e-26
593.04	0.0023966
593.47	1.0089e-28
593.54	5.0676e-26
593.55	0.001464
593.6	2.7727e-28
593.63	0.0068694
593.65	2.0905e-27
593.67	0.00016676
593.84	5.4727e-25
593.85	3.1721e-05
593.9	3.2467e-27
593.92	0.0026274
593.92	9.3369e-05
594.08	3.229e-28
594.14	0.0010695
594.15	5.5863e-28
594.16	6.5982e-29
594.17	0.00018797
594.17	0.00030502
594.39	1.9253e-27
594.42	0.00080432
594.43	6.1248e-26
594.45	3.0135e-05
594.59	1.6333e-26
594.62	7.1421e-26
594.62	0.00051032
594.64	2.2839e-26
594.65	0.00080482
594.67	0.00025948
594.83	1.9748e-28
594.88	0.0025085
595.05	5.5893e-28
595.08	0.0002996
595.4	7.2943e-28
595.42	1.5893e-27
595.43	0.00068075
595.43	0.00058551
595.58	3.9272e-28
595.6	0.00011999
595.7	9.5823e-29
595.75	5.7731e-26
595.75	0.00071439
595.78	0.0014578
595.96	1.2333e-27
596.02	6.6758e-27
596.04	0.0019993
596.07	1.134e-26
596.07	0.0088939
596.09	0.0015894
596.58	4.3742e-27
596.6	1.5169e-27
596.61	0.0034023
596.61	0.0011619
597.05	3.6238e-27
597.12	0.0041861
597.49	4.1397e-27
597.56	0.012079
598.34	7.1988e-26
598.34	0.0002946
598.46	1.3461e-24
598.46	9.4353e-05
598.53	4.5289e-30
598.57	0.0031322
598.97	4.367e-28
599.02	0.0053366
599.38	9.688e-27
599.4	2.2942e-25
599.43	0.0044389
599.43	0.004406
599.71	4.3807e-25
599.73	0.0013561


==> fig/water_cluster_eta_0.5_refsol.dat <==
540	0.0052961
540.06	0.0053425
540.12	0.0053896
540.18	0.0054374
540.24	0.0054859
540.3	0.0055351
540.36	0.005585
540.42	0.0056357
540.48	0.0056871
540.54	0.0057393
540.6	0.0057923
540.66	0.0058462
540.72	0.0059008
540.78	0.0059563
540.84	0.0060127
540.9	0.0060699
540.96	0.0061281
541.02	0.0061871
541.08	0.0062472
541.14	0.0063082
541.2	0.0063701
541.26	0.0064331
541.32	0.0064972
541.38	0.0065622
541.44	0.0066284
541.5	0.0066957
541.56	0.0067641
541.62	0.0068337
541.68	0.0069045
541.74	0.0069765
541.8	0.0070497
541.86	0.0071242
541.92	0.0072001
541.98	0.0072772
542.04	0.0073558
542.1	0.0074358
542.16	0.0075172
542.22	0.0076001
542.28	0.0076846
542.34	0.0077706
542.4	0.0078582
542.46	0.0079475
542.52	0.0080384
542.58	0.0081311
542.64	0.0082256
542.7	0.0083219
542.76	0.0084202
542.82	0.0085203
542.88	0.0086224
542.94	0.0087266
543	0.0088329
543.06	0.0089414
543.12	0.0090521
543.18	0.0091651
543.24	0.0092805
543.3	0.0093983
543.36	0.0095186
543.42	0.0096415
543.48	0.0097671
543.54	0.0098954
543.6	0.010027
543.66	0.010161
543.72	0.010298
543.78	0.010438
543.84	0.010581
543.9	0.010728
543.96	0.010878
544.02	0.011032
544.08	0.011189
544.14	0.01135
544.2	0.011515
544.26	0.011684
544.32	0.011857
544.38	0.012035
544.44	0.012217
544.5	0.012403
544.56	0.012595
544.62	0.012791
544.68	0.012993
544.74	0.0132
544.8	0.013413
544.86	0.013631
544.92	0.013855
544.98	0.014086
545.05	0.014323
545.11	0.014567
545.17	0.014818
545.23	0.015076
545.29	0.015342
545.35	0.015616
545.41	0.015898
545.47	0.016189
545.53	0.016488
545.59	0.016798
545.65	0.017117
545.71	0.017446
545.77	0.017786
545.83	0.018138
545.89	0.018501
545.95	0.018877
546.01	0.019265
546.07	0.019668
546.13	0.020084
546.19	0.020516
546.25	0.020964
546.31	0.021428
546.37	0.02191
546.43	0.022411
546.49	0.022931
546.55	0.023472
546.61	0.024035
546.67	0.024621
546.73	0.025231
546.79	0.025868
546.85	0.026532
546.91	0.027226
546.97	0.027951
547.03	0.028709
547.09	0.029503
547.15	0.030335
547.21	0.031208
547.27	0.032124
547.33	0.033088
547.39	0.034101
547.45	0.035168
547.51	0.036294
547.57	0.037483
547.63	0.03874
547.69	0.040071
547.75	0.041482
547.81	0.042981
547.87	0.044574
547.93	0.046272
547.99	0.048084
548.05	0.050022
548.11	0.052098
548.17	0.054327
548.23	0.056724
548.29	0.05931
548.35	0.062106
548.41	0.065136
548.47	0.06843
548.53	0.072019
548.59	0.075944
548.65	0.08025
548.71	0.084988
548.77	0.09022
548.83	0.09602
548.89	0.10247
548.95	0.10967
549.01	0.11775
549.07	0.12683
549.13	0.13706
549.19	0.14864
549.25	0.16173
549.31	0.17655
549.37	0.19326
549.43	0.21199
549.49	0.23273
549.55	0.25527
549.61	0.27908
549.67	0.30321
549.73	0.3263
549.79	0.34672
549.85	0.36296
549.91	0.37417
549.97	0.38046
550.03	0.38302
550.09	0.38369
550.15	0.38448
550.21	0.38717
550.27	0.39311
550.33	0.40315
550.39	0.41771
550.45	0.43678
550.51	0.45994
550.57	0.48635
550.63	0.51482
550.69	0.54406
550.75	0.573
550.81	0.60111
550.87	0.62846
550.93	0.65533
550.99	0.68172
551.05	0.70683
551.11	0.72905
551.17	0.74643
551.23	0.75747
551.29	0.7618
551.35	0.76022
551.41	0.75414
551.47	0.74478
551.53	0.73265
551.59	0.71766
551.65	0.69973
551.71	0.67932
551.77	0.65778
551.83	0.63697
551.89	0.61882
551.95	0.60479
552.01	0.59561
552.07	0.59111
552.13	0.59034
552.19	0.5917
552.25	0.59335
552.31	0.59378
552.37	0.59231
552.43	0.58938
552.49	0.58644
552.55	0.58544
552.61	0.58831
552.67	0.59659
552.73	0.61127
552.79	0.63265
552.85	0.66035
552.91	0.69322
552.97	0.7294
553.03	0.76635
553.09	0.80116
553.15	0.83078
553.21	0.85242
553.27	0.86387
553.33	0.86391
553.39	0.85254
553.45	0.83092
553.51	0.8009
553.57	0.7644
553.63	0.72292
553.69	0.67759
553.75	0.62942
553.81	0.57969
553.87	0.52993
553.93	0.48171
553.99	0.43632
554.05	0.39461
554.11	0.35697
554.17	0.32343
554.23	0.2938
554.29	0.26772
554.35	0.24483
554.41	0.22473
554.47	0.20706
554.53	0.19149
554.59	0.17773
554.65	0.16555
554.71	0.15473
554.77	0.14508
554.83	0.13645
554.89	0.12872
554.95	0.12176
555.02	0.1155
555.08	0.10984
555.14	0.10472
555.2	0.10008
555.26	0.095858
555.32	0.092025
555.38	0.088536
555.44	0.08536
555.5	0.082468
555.56	0.079836
555.62	0.077441
555.68	0.075266
555.74	0.073294
555.8	0.071512
555.86	0.069907
555.92	0.068471
555.98	0.067193
556.04	0.066068
556.1	0.065089
556.16	0.064253
556.22	0.063556
556.28	0.062998
556.34	0.062576
556.4	0.062293
556.46	0.06215
556.52	0.062151
556.58	0.062302
556.64	0.062609
556.7	0.063081
556.76	0.063729
556.82	0.064567
556.88	0.065611
556.94	0.066882
557	0.068403
557.06	0.070202
557.12	0.072314
557.18	0.074779
557.24	0.077646
557.3	0.080972
557.36	0.084824
557.42	0.089284
557.48	0.094442
557.54	0.10041
557.6	0.1073
557.66	0.11525
557.72	0.12438
557.78	0.13481
557.84	0.14661
557.9	0.15977
557.96	0.17413
558.02	0.18933
558.08	0.20477
558.14	0.2196
558.2	0.23285
558.26	0.24357
558.32	0.25109
558.38	0.25523
558.44	0.25637
558.5	0.25531
558.56	0.25298
558.62	0.25015
558.68	0.24714
558.74	0.24385
558.8	0.23983
558.86	0.23459
558.92	0.2279
558.98	0.21992
559.04	0.21119
559.1	0.20244
559.16	0.1944
559.22	0.18764
559.28	0.18256
559.34	0.17939
559.4	0.17821
559.46	0.17902
559.52	0.18172
559.58	0.18613
559.64	0.19195
559.7	0.19873
559.76	0.20581
559.82	0.21241
559.88	0.21769
559.94	0.22104
560	0.22225
560.06	0.22163
560.12	0.21988
560.18	0.21788
560.24	0.21637
560.3	0.21585
560.36	0.2164
560.42	0.21775
560.48	0.21929
560.54	0.22025
560.6	0.21993
560.66	0.21792
560.72	0.21421
560.78	0.20913
560.84	0.20313
560.9	0.1966
560.96	0.18983
561.02	0.18297
561.08	0.1762
561.14	0.16974
561.2	0.16383
561.26	0.15867
561.32	0.15436
561.38	0.1509
561.44	0.14819
561.5	0.1461
561.56	0.14445
561.62	0.1431
561.68	0.1419
561.74	0.14078
561.8	0.13964
561.86	0.13846
561.92	0.13716
561.98	0.13566
562.04	0.13384
562.1	0.13167
562.16	0.12919
562.22	0.12654
562.28	0.12387
562.34	0.12134
562.4	0.11902
562.46	0.11693
562.52	0.11503
562.58	0.11329
562.64	0.11162
562.7	0.10995
562.76	0.10817
562.82	0.10624
562.88	0.10414
562.94	0.10194
563	0.099742
563.06	0.097664
563.12	0.095792
563.18	0.094193
563.24	0.09291
563.3	0.09197
563.36	0.091393
563.42	0.091186
563.48	0.091353
563.54	0.091892
563.6	0.092798
563.66	0.094058
563.72	0.09565
563.78	0.097549
563.84	0.099732
563.9	0.10219
563.96	0.10493
564.02	0.10801
564.08	0.1115
564.14	0.11547
564.2	0.12003
564.26	0.12523
564.32	0.1311
564.38	0.13759
564.44	0.14459
564.5	0.15185
564.56	0.15907
564.62	0.1659
564.68	0.17209
564.74	0.17754
564.8	0.18238
564.86	0.18695
564.92	0.19171
564.98	0.19711
565.05	0.20355
565.11	0.2113
565.17	0.22057
565.23	0.2315
565.29	0.24418
565.35	0.25877
565.41	0.27548
565.47	0.29464
565.53	0.31666
565.59	0.34196
565.65	0.37093
565.71	0.4038
565.77	0.44061
565.83	0.48108
565.89	0.52454
565.95	0.56988
566.01	0.61558
566.07	0.65973
566.13	0.70017
566.19	0.73467
566.25	0.7611
566.31	0.77766
566.37	0.78334
566.43	0.77838
566.49	0.76461
566.55	0.74518
566.61	0.72389
566.67	0.70437
566.73	0.68954
566.79	0.68146
566.85	0.68129
566.91	0.68952
566.97	0.70596
567.03	0.72981
567.09	0.75962
567.15	0.79335
567.21	0.82858
567.27	0.8629
567.33	0.89447
567.39	0.92242
567.45	0.94676
567.51	0.96772
567.57	0.98488
567.63	0.99655
567.69	1
567.75	0.99235
567.81	0.97189
567.87	0.93903
567.93	0.89639
567.99	0.84807
568.05	0.79853
568.11	0.75169
568.17	0.71042
568.23	0.67651
568.29	0.65079
568.35	0.63337
568.41	0.62374
568.47	0.62082
568.53	0.62293
568.59	0.62782
568.65	0.63286
568.71	0.63549
568.77	0.63382
568.83	0.62707
568.89	0.61558
568.95	0.60025
569.01	0.58194
569.07	0.56096
569.13	0.53716
569.19	0.51034
569.25	0.48068
569.31	0.44895
569.37	0.41635
569.43	0.3842
569.49	0.3536
569.55	0.3253
569.61	0.2997
569.67	0.27691
569.73	0.25685
569.79	0.23936
569.85	0.22419
569.91	0.21111
569.97	0.19988
570.03	0.19031
570.09	0.1822
570.15	0.17541
570.21	0.16977
570.27	0.16516
570.33	0.16145
570.39	0.15851
570.45	0.15623
570.51	0.15452
570.57	0.15333
570.63	0.15268
570.69	0.15264
570.75	0.15328
570.81	0.15473
570.87	0.1571
570.93	0.16048
570.99	0.16498
571.05	0.17068
571.11	0.17763
571.17	0.18582
571.23	0.19517
571.29	0.20543
571.35	0.21622
571.41	0.22697
571.47	0.23705
571.53	0.2459
571.59	0.25328
571.65	0.25937
571.71	0.26478
571.77	0.27028
571.83	0.27666
571.89	0.28443
571.95	0.29375
572.01	0.30432
572.07	0.31545
572.13	0.32616
572.19	0.33544
572.25	0.3426
572.31	0.34751
572.37	0.35067
572.43	0.35296
572.49	0.35524
572.55	0.35803
572.61	0.36131
572.67	0.36459
572.73	0.36706
572.79	0.36793
572.85	0.36674
572.91	0.36348
572.97	0.35868
573.03	0.35322
573.09	0.34812
573.15	0.34434
573.21	0.34263
573.27	0.34347
573.33	0.34717
573.39	0.35388
573.45	0.36374
573.51	0.37687
573.57	0.3934
573.63	0.41353
573.69	0.43744
573.75	0.46521
573.81	0.49664
573.87	0.53115
573.93	0.5676
573.99	0.60435
574.05	0.63943
574.11	0.671
574.17	0.69771
574.23	0.71907
574.29	0.73548
574.35	0.74794
574.41	0.75762
574.47	0.76525
574.53	0.7709
574.59	0.77412
574.65	0.77444
574.71	0.77192
574.77	0.76729
574.83	0.76183
574.89	0.75676
574.95	0.75268
575.02	0.74916
575.08	0.74473
575.14	0.73732
575.2	0.725
575.26	0.70685
575.32	0.68339
575.38	0.6564
575.44	0.62816
575.5	0.60069
575.56	0.57514
575.62	0.55169
575.68	0.52972
575.74	0.50824
575.8	0.48648
575.86	0.46422
575.92	0.44188
575.98	0.42034
576.04	0.40052
576.1	0.38311
576.16	0.36842
576.22	0.35637
576.28	0.34655
576.34	0.33844
576.4	0.33158
576.46	0.32578
576.52	0.32114
576.58	0.31803
576.64	0.31686
576.7	0.31795
576.76	0.32134
576.82	0.32677
576.88	0.33364
576.94	0.34114
577	0.34838
577.06	0.35458
577.12	0.35909
577.18	0.36133
577.24	0.36066
577.3	0.35638
577.36	0.34794
577.42	0.33529
577.48	0.319
577.54	0.30026
577.6	0.28046
577.66	0.26091
577.72	0.24262
577.78	0.22622
577.84	0.21202
577.9	0.20011
577.96	0.19039
578.02	0.18263
578.08	0.17649
578.14	0.17153
578.2	0.16723
578.26	0.16302
578.32	0.15842
578.38	0.15315
578.44	0.14717
578.5	0.14071
578.56	0.13411
578.62	0.12773
578.68	0.12187
578.74	0.11671
578.8	0.11233
578.86	0.10872
578.92	0.1058
578.98	0.10343
579.04	0.10145
579.1	0.099705
579.16	0.098065
579.22	0.096488
579.28	0.095015
579.34	0.093759
579.4	0.092864
579.46	0.092467
579.52	0.092664
579.58	0.093495
579.64	0.09492
579.7	0.096806
579.76	0.098911
579.82	0.10089
579.88	0.10234
579.94	0.10288
580	0.10227
580.06	0.1005
580.12	0.097787
580.18	0.094496
580.24	0.091037
580.3	0.087765
580.36	0.08494
580.42	0.082721
580.48	0.081182
580.54	0.080325
580.6	0.080094
580.66	0.080382
580.72	0.081041
580.78	0.081898
580.84	0.08279
580.9	0.083596
580.96	0.084262
581.02	0.084794
581.08	0.085229
581.14	0.085607
581.2	0.085959
581.26	0.086295
581.32	0.086585
581.38	0.086735
581.44	0.08658
581.5	0.085907
581.56	0.084525
581.62	0.082344
581.68	0.079421
581.74	0.075947
581.8	0.072186
581.86	0.068409
581.92	0.064836
581.98	0.061618
582.04	0.058833
582.1	0.056506
582.16	0.054626
582.22	0.05316
582.28	0.052072
582.34	0.051321
582.4	0.050865
582.46	0.050648
582.52	0.050601
582.58	0.050635
582.64	0.050656
582.7	0.050571
582.76	0.050304
582.82	0.049813
582.88	0.049104
582.94	0.048225
583	0.047255
583.06	0.046276
583.12	0.045345
583.18	0.044483
583.24	0.043686
583.3	0.042934
583.36	0.042214
583.42	0.041526
583.48	0.040884
583.54	0.040308
583.6	0.03982
583.66	0.039442
583.72	0.039188
583.78	0.039066
583.84	0.039069
583.9	0.039172
583.96	0.03934
584.02	0.039542
584.08	0.039765
584.14	0.04002
584.2	0.040336
584.26	0.040747
584.32	0.041274
584.38	0.041924
584.44	0.042681
584.5	0.043519
584.56	0.044401
584.62	0.045284
584.68	0.046122
584.74	0.046879
584.8	0.047535
584.86	0.048094
584.92	0.048574
584.98	0.04899
585.05	0.049345
585.11	0.049629
585.17	0.049832
585.23	0.049959
585.29	0.050017
585.35	0.050002
585.41	0.049882
585.47	0.049595
585.53	0.049076
585.59	0.04829
585.65	0.047256
585.71	0.046045
585.77	0.044756
585.83	0.043489
585.89	0.042328
585.95	0.041335
586.01	0.040544
586.07	0.039959
586.13	0.039555
586.19	0.039283
586.25	0.039076
586.31	0.038867
586.37	0.038603
586.43	0.038265
586.49	0.037868
586.55	0.037459
586.61	0.037094
586.67	0.036816
586.73	0.036637
586.79	0.036527
586.85	0.036424
586.91	0.036249
586.97	0.035942
587.03	0.035482
587.09	0.03489
587.15	0.034221
587.21	0.033532
587.27	0.032858
587.33	0.032209
587.39	0.03157
587.45	0.030913
587.51	0.030218
587.57	0.029482
587.63	0.028721
587.69	0.027971
587.75	0.027271
587.81	0.026659
587.87	0.026165
587.93	0.025806
587.99	0.02559
588.05	0.025509
588.11	0.025537
588.17	0.025635
588.23	0.025749
588.29	0.025827
588.35	0.025825
588.41	0.025716
588.47	0.025492
588.53	0.025159
588.59	0.02473
588.65	0.024227
588.71	0.023676
588.77	0.023099
588.83	0.022517
588.89	0.021943
588.95	0.021387
589.01	0.020859
589.07	0.020372
589.13	0.019936
589.19	0.019566
589.25	0.019271
589.31	0.019058
589.37	0.018932
589.43	0.018894
589.49	0.018938
589.55	0.019053
589.61	0.019226
589.67	0.019445
589.73	0.019706
589.79	0.020014
589.85	0.020384
589.91	0.020833
589.97	0.021373
590.03	0.022009
590.09	0.022734
590.15	0.023532
590.21	0.024378
590.27	0.025238
590.33	0.026063
590.39	0.026794
590.45	0.027368
590.51	0.027743
590.57	0.027911
590.63	0.027915
590.69	0.027834
590.75	0.02777
590.81	0.027816
590.87	0.028047
590.93	0.028509
590.99	0.029218
591.05	0.030161
591.11	0.031292
591.17	0.032539
591.23	0.033797
591.29	0.034935
591.35	0.03581
591.41	0.036283
591.47	0.036259
591.53	0.035713
591.59	0.034698
591.65	0.033335
591.71	0.031768
591.77	0.030129
591.83	0.028522
591.89	0.027014
591.95	0.025649
592.01	0.02445
592.07	0.02343
592.13	0.022594
592.19	0.021937
592.25	0.021444
592.31	0.02109
592.37	0.020846
592.43	0.020683
592.49	0.020576
592.55	0.02051
592.61	0.020474
592.67	0.020456
592.73	0.020437
592.79	0.020392
592.85	0.020294
592.91	0.020118
592.97	0.019853
593.03	0.019508
593.09	0.019111
593.15	0.018705
593.21	0.018331
593.27	0.018024
593.33	0.017799
593.39	0.017652
593.45	0.017556
593.51	0.017474
593.57	0.017363
593.63	0.017187
593.69	0.01693
593.75	0.016595
593.81	0.016198
593.87	0.015762
593.93	0.015306
593.99	0.014848
594.05	0.014401
594.11	0.013975
594.17	0.01358
594.23	0.013225
594.29	0.012913
594.35	0.012649
594.41	0.012432
594.47	0.012257
594.53	0.012118
594.59	0.012007
594.65	0.011915
594.71	0.011832
594.77	0.011751
594.83	0.011666
594.89	0.011578
594.95	0.011489
595.02	0.01141
595.08	0.011354
595.14	0.011337
595.2	0.011368
595.26	0.011458
595.32	0.011609
595.38	0.011824
595.44	0.012101
595.5	0.01244
595.56	0.012841
595.62	0.013301
595.68	0.013813
595.74	0.014362
595.8	0.014927
595.86	0.015474
595.92	0.015961
595.98	0.016338
596.04	0.016562
596.1	0.016607
596.16	0.01648
596.22	0.016219
596.28	0.015878
596.34	0.015516
596.4	0.015172
596.46	0.014867
596.52	0.014606
596.58	0.014379
596.64	0.014178
596.7	0.014005
596.76	0.013868
596.82	0.01378
596.88	0.013754
596.94	0.013792
597	0.013891
597.06	0.014036
597.12	0.014216
597.18	0.014417
597.24	0.014634
597.3	0.014857
597.36	0.015065
597.42	0.015222
597.48	0.015282
597.54	0.015199
597.6	0.014943
597.66	0.014522
597.72	0.01397
597.78	0.013343
597.84	0.012701
597.9	0.012092
597.96	0.011551
598.02	0.011098
598.08	0.010742
598.14	0.010484
598.2	0.010321
598.26	0.010244
598.32	0.010241
598.38	0.010298
598.44	0.010399
598.5	0.010529
598.56	0.010675
598.62	0.010831
598.68	0.010999
598.74	0.011185
598.8	0.011393
598.86	0.011619
598.92	0.011853
598.98	0.012076
599.04	0.012273
599.1	0.012435
599.16	0.012555
599.22	0.012629
599.28	0.012645
599.34	0.01258
599.4	0.012408
599.46	0.012111
599.52	0.01169
599.58	0.011164
599.64	0.010566
599.7	0.0099306
599.76	0.0092872
599.82	0.0086589
599.88	0.008062
599.94	0.007507
600	0.0069998


==> fig/water_cluster_eta_0.5_shifts.dat <==
540	0
543.75	0
547.5	0
551.25	0
555	0
558.75	0
562.5	0
566.25	0
570	0
573.75	0
577.5	0
581.25	0
585	0
588.75	0
592.5	0
596.25	0
600	0
541.88	0
545.63	0
549.38	0
553.13	0
556.88	0
560.63	0
564.38	0
568.13	0
571.88	0
575.63	0
579.38	0
583.13	0
586.88	0
590.63	0
594.38	0
598.13	0
548.44	0
550.31	0
552.19	0
554.06	0
555.94	0
557.81	0
559.69	0
561.56	0
563.44	0
565.31	0
567.19	0
569.06	0
570.94	0
572.81	0
574.69	0
576.56	0
578.44	0
580.31	0
582.19	0
584.06	0
585.94	0
587.81	0
591.56	0
595.31	0
599.06	0
548.91	0
549.84	0
550.78	0
551.72	0
552.66	0
553.59	0
554.53	0
558.28	0
559.22	0
560.16	0
561.09	0
562.03	0
562.97	0
563.91	0
564.84	0
565.78	0
566.72	0
567.66	0
568.59	0
569.53	0
570.47	0
571.41	0
572.34	0
573.28	0
574.22	0
575.16	0
576.09	0
577.03	0
577.97	0
579.84	0
580.78	0
581.72	0
583.59	0
585.47	0
586.41	0
591.09	0
592.03	0
566.02	0
566.48	0
573.98	0
574.45	0
574.92	0
575.39	0
576.33	0
576.8	0
577.27	0


==> fig/water_clusters.dat <==
5	3250	76	968	27.207	87	1654	43.396	87	2025	52.705
10	13000	99	1749	636.19	83	2404	867.11	82	3235	1157
15	29250	99	2221	4141.8	82	2946	5511.9	82	4018	7534.4
20	52000	123	2742	14666	89	3317	17807	91	4594	25657
25	81250	123	2610	34129	95	3694	47697	94	5020	65284

